Online Time Series Anomaly Detection with State Space Gaussian Processes

We propose r-ssGPFA, an unsupervised online anomaly detection model for uni- and multivariate time series building on the efficient state space formulation of Gaussian processes. For high-dimensional time series, we propose an extension of Gaussian process factor analysis to identify the common latent processes of the time series, allowing us to detect anomalies efficiently in an interpretable manner. We gain explainability while speeding up computations by imposing an orthogonality constraint on the mapping from the latent to the observed. Our model's robustness is improved by using a simple heuristic to skip Kalman updates when encountering anomalous observations. We investigate the behaviour of our model on synthetic data and show on standard benchmark datasets that our method is competitive with state-of-the-art methods while being computationally cheaper.

==> data/anom0.csv <==
X, Y
31.77, 5.36
32.10, 8.94
32.44, 8.70
32.78, 7.99
33.11, 7.30
33.44, 4.62

==> data/anom1.csv <==
X,Y
83.61, 0.96

==> data/diff_train_size_OA.csv <==
X, f1Yahoo
2.500000000000000000e-01,3.970248143745477160e-02
5.000000000000000000e-01,6.418655451864284378e-02
7.499999999999998890e-01,9.836750987408905689e-02


==> data/diff_train_size_rKF.csv <==
X, f1Yahoo, precYahoo, recYahoo, f1NAB, precNAB, recNAB, f1NASA, precNASA, recNASA
2.500000000000000000e-01,3.446209503815263475e-01,3.747773744449972022e-01,7.150411647712920926e-01,9.075379759168821225e-01,9.039276737912587123e-01,9.187208982797232526e-01,7.414937297654561332e-01,7.087750171117915832e-01,9.525636409273511296e-01
5.000000000000000000e-01,3.575663294052753294e-01,3.901911948218453885e-01,7.217703851674757143e-01,8.916730107475183686e-01,8.829616774719271088e-01,9.171271908967553177e-01,7.181439142327817882e-01,6.852680024321339269e-01,9.594111392974266073e-01
7.499999999999998890e-01,3.862835915550341670e-01,4.203405370242425110e-01,7.391837372978504739e-01,9.461951644174745324e-01,9.019488762452217978e-01,9.999999751861049502e-01,7.365760550319804256e-01,7.072346411055931981e-01,9.614405771972327486e-01


==> data/synt_compl_RCF_rKF.csv <==
X, Y
0.000000000000000000e+00,1.110686611519348110e-01
1.003344481605351168e+00,7.361571124812638089e-02
2.006688963210702337e+00,3.361503929323237383e-01
3.010033444816053283e+00,5.982958747895217311e-01
4.013377926421404673e+00,2.502248586447503587e-01
5.016722408026756064e+00,2.737817638595206327e-01
6.020066889632106566e+00,6.831776328178866819e-01
7.023411371237457956e+00,4.888299718328516508e-01
8.026755852842809347e+00,1.865572565670342575e-01
9.030100334448160737e+00,3.788914877852584961e-01
1.003344481605351213e+01,1.166796740033474306e-01
1.103678929765886352e+01,8.058430039767600084e-02
1.204013377926421313e+01,2.096164048869554597e-01
1.304347826086956452e+01,-2.911230021348948371e-01
1.404682274247491591e+01,-2.543016342888911319e-01
1.505016722408026730e+01,1.586537315157723893e-02
1.605351170568561869e+01,-5.849260364653061095e-02
1.705685618729096831e+01,2.801908709288156718e-01
1.806020066889632147e+01,6.242834956851771311e-02
1.906354515050167109e+01,1.567907371752697010e-02
2.006688963210702425e+01,7.315457367047215609e-01
2.107023411371237387e+01,4.271180897981654567e-01
2.207357859531772704e+01,5.626403602997501752e-01
2.307692307692307665e+01,2.896718453224149670e-01
2.408026755852842626e+01,5.329301773765834360e-01
2.508361204013377943e+01,7.070960483611302694e-01
2.608695652173912904e+01,4.302866730935586692e-01
2.709030100334448221e+01,7.524711183359216182e-01
2.809364548494983183e+01,4.895325759226935025e-01
2.909698996655518499e+01,4.892232551898727522e-01
3.010033444816053461e+01,3.279600080129091433e-01
3.110367892976588777e+01,7.659026518564656660e-01
3.210702341137123739e+01,2.241149980169531708e-01
3.311036789297659055e+01,-1.416371323173032937e-01
3.411371237458193661e+01,1.457813985415717661e-01
3.511705685618728978e+01,-4.375895770341112767e-01
3.612040133779264295e+01,-2.304487433822947073e-01
3.712374581939799612e+01,-8.070496547179559776e-01
3.812709030100334218e+01,-7.305447382581966576e-01
3.913043478260869534e+01,-4.222311335176422431e-01
4.013377926421404851e+01,-2.982813743216881641e-01
4.113712374581939457e+01,-3.848585244484786227e-01
4.214046822742474774e+01,-3.714100542139937011e-01
4.314381270903010090e+01,-2.997250292212640388e-01
4.414715719063545407e+01,-4.180190878484503214e-01
4.515050167224080013e+01,-7.692483710317232770e-02
4.615384615384615330e+01,1.721587307764088637e-01
4.715719063545150647e+01,7.144532715774458698e-01
4.816053511705685253e+01,7.610189473212345401e-01
4.916387959866220569e+01,4.903943318281385189e-01
5.016722408026755886e+01,-1.356839575354982674e+00
5.117056856187291203e+01,-1.351791313690047680e+00
5.217391304347825809e+01,-1.282926737243692550e+00
5.317725752508361126e+01,-8.958299713047703783e-01
5.418060200668896442e+01,-7.422602483451874456e-01
5.518394648829431759e+01,-7.460123160373912654e-01
5.618729096989966365e+01,-1.164751455922299339e+00
5.719063545150501682e+01,-1.108623720278574254e+00
5.819397993311036998e+01,-1.063614199197759458e+00
5.919732441471571605e+01,-1.048183357198951615e+00
6.020066889632106921e+01,9.742378385726162549e-01
6.120401337792642238e+01,8.717097905145292369e-01
6.220735785953177555e+01,4.902185065703816291e-01
6.321070234113712161e+01,2.956190088675019756e-01
6.421404682274247477e+01,5.797153090707767298e-01
6.521739130434782794e+01,5.532880255709096140e-01
6.622073578595318111e+01,1.095500572650791593e-01
6.722408026755853427e+01,2.545058915519385900e-01
6.822742474916387323e+01,4.784508554393807067e-02
6.923076923076922640e+01,-2.061512842697543757e-01
7.023411371237457956e+01,2.432191876897960015e-02
7.123745819397993273e+01,3.254227182152787945e-01
7.224080267558528590e+01,4.078413248656487244e-02
7.324414715719063906e+01,4.905862846110725095e-01
7.424749163879599223e+01,-3.342160014938043711e-01
7.525083612040133119e+01,5.587342808006340311e-01
7.625418060200668435e+01,7.563670246513731765e-01
7.725752508361203752e+01,5.655697276964226639e-01
7.826086956521739069e+01,7.742089185816036778e-01
7.926421404682274385e+01,4.180690482925643603e-01
8.026755852842809702e+01,9.054301890031880573e-01
8.127090301003345019e+01,-1.546598492745345999e+00
8.227424749163878914e+01,1.408155424454458515e+00
8.327759197324414231e+01,9.911633517467330901e-01
8.428093645484949548e+01,9.354037573697520092e-01
8.528428093645484864e+01,9.954674175199866859e-01
8.628762541806020181e+01,1.289802162182265954e+00
8.729096989966555498e+01,1.126470475992491727e+00
8.829431438127090814e+01,8.976453562167509004e-01
8.929765886287624710e+01,1.094336081177125219e+00
9.030100334448160027e+01,9.698528849940182273e-01
9.130434782608695343e+01,-1.884123068254493605e+00
9.230769230769230660e+01,7.597959368730953233e-01
9.331103678929765977e+01,8.492733944170722804e-01
9.431438127090301293e+01,8.567546044119561666e-01
9.531772575250836610e+01,6.549373367392505862e-01
9.632107023411370506e+01,1.100433836660839715e+00
9.732441471571905822e+01,1.156071633175977720e+00
9.832775919732441139e+01,1.169882846446212765e+00
9.933110367892976456e+01,1.190187576454891261e+00
1.003344481605351177e+02,9.977065425305279289e-01
1.013377926421404709e+02,1.283942144938088781e+00
1.023411371237458241e+02,1.352230060825703184e+00
1.033444816053511772e+02,1.282719282335823774e+00
1.043478260869565162e+02,1.437890654157308656e+00
1.053511705685618693e+02,1.552087863048719374e+00
1.063545150501672225e+02,1.845950420580986906e+00
1.073578595317725757e+02,1.400561323967330907e+00
1.083612040133779288e+02,1.333131194015572341e+00
1.093645484949832820e+02,1.152895468234748089e+00
1.103678929765886352e+02,6.191676456849484200e-01
1.113712374581939741e+02,9.114965517230052550e-01
1.123745819397993273e+02,7.973605677506812039e-01
1.133779264214046805e+02,1.205666510275507974e+00
1.143812709030100336e+02,4.947172143468109295e-01
1.153846153846153868e+02,5.070014753115592576e-01
1.163879598662207400e+02,3.590479459135262896e-01
1.173913043478260931e+02,6.346844801525830526e-02
1.183946488294314321e+02,5.730369490861937365e-01
1.193979933110367853e+02,5.153858297917022213e-01
1.204013377926421384e+02,5.914662937291812472e-01
1.214046822742474916e+02,3.148129728711237529e-01
1.224080267558528448e+02,9.684387742855158354e-01
1.234113712374581979e+02,5.060182504826443717e-01
1.244147157190635511e+02,1.137111714930046924e+00
1.254180602006688900e+02,1.696162231828592049e+00
1.264214046822742432e+02,1.190978408323363880e+00
1.274247491638795964e+02,1.488744768255748419e+00
1.284280936454849495e+02,1.828566141042019755e+00
1.294314381270903027e+02,1.864325414924873137e+00
1.304347826086956559e+02,1.773124511566928740e+00
1.314381270903010090e+02,2.244404592132463794e+00
1.324414715719063622e+02,2.062520703175521497e+00
1.334448160535117154e+02,2.436072934399803991e+00
1.344481605351170685e+02,2.113146104463156760e+00
1.354515050167224217e+02,2.613623244962376191e+00
1.364548494983277465e+02,2.003185744016332315e+00
1.374581939799330996e+02,1.985509792006024066e+00
1.384615384615384528e+02,2.092971203892353138e+00
1.394648829431438060e+02,1.471259446503858648e+00
1.404682274247491591e+02,1.622941526129405121e+00
1.414715719063545123e+02,1.688697603387271151e+00
1.424749163879598655e+02,8.684722868787362327e-01
1.434782608695652186e+02,1.115741095582116538e+00
1.444816053511705718e+02,1.001039950985254556e+00
1.454849498327759250e+02,1.013759458900430843e+00
1.464882943143812781e+02,4.899471870785713223e-01
1.474916387959866313e+02,4.327933443708360528e-01
1.484949832775919845e+02,8.407412134842852103e-01
1.494983277591973376e+02,8.196418363379900374e-01
1.505016722408026624e+02,8.688040768226675814e-01
1.515050167224080155e+02,9.758707097516796658e-01
1.525083612040133687e+02,8.525575106191952690e-01
1.535117056856187219e+02,1.177111948827775922e+00
1.545150501672240750e+02,1.318946055805688466e+00
1.555183946488294282e+02,1.222876190340481006e+00
1.565217391304347814e+02,1.923612371518470754e+00
1.575250836120401345e+02,1.725122062170153070e+00
1.585284280936454877e+02,1.449856311749901483e+00
1.595317725752508409e+02,1.941034036802668394e+00
1.605351170568561940e+02,1.633176606249421958e+00
1.615384615384615472e+02,2.062394157316952636e+00
1.625418060200669004e+02,2.160020303590032498e+00
1.635451505016722535e+02,1.713501977584230396e+00
1.645484949832775783e+02,2.093361679911431406e+00
1.655518394648829315e+02,1.940283927823304833e+00
1.665551839464882846e+02,1.995747886212065225e+00
1.675585284280936378e+02,2.198941998140332199e+00
1.685618729096989910e+02,1.686637464331804059e+00
1.695652173913043441e+02,1.547922901121341566e+00
1.705685618729096973e+02,1.504428396564432724e+00
1.715719063545150505e+02,1.522319111223227717e+00
1.725752508361204036e+02,1.704875709804291706e+00
1.735785953177257568e+02,1.831849971626421381e+00
1.745819397993311100e+02,-2.554982311632278957e+00
1.755852842809364631e+02,2.049469275178168015e+00
1.765886287625418163e+02,1.936793776684575308e+00
1.775919732441471695e+02,2.332521762610018978e+00
1.785953177257524942e+02,2.021066958527238278e+00
1.795986622073578474e+02,2.754991811386763079e+00
1.806020066889632005e+02,2.341605885985816649e+00
1.816053511705685537e+02,2.048606926683699037e+00
1.826086956521739069e+02,2.018927312646740191e+00
1.836120401337792600e+02,2.360932897757062054e+00
1.846153846153846132e+02,2.172615494505678591e+00
1.856187290969899664e+02,2.326444788441810463e+00
1.866220735785953195e+02,2.192840421881636193e+00
1.876254180602006727e+02,1.969886950559599059e+00
1.886287625418060259e+02,1.679216878224687015e+00
1.896321070234113790e+02,1.401031217478206692e+00
1.906354515050167322e+02,1.506434540424438584e+00
1.916387959866220854e+02,1.666755230006061739e+00
1.926421404682274101e+02,1.401956972686587477e+00
1.936454849498327633e+02,9.714143781878320505e-01
1.946488294314381164e+02,1.208282000954886026e+00
1.956521739130434696e+02,1.204689106765296724e+00
1.966555183946488228e+02,9.036337691426510332e-01
1.976588628762541759e+02,1.154964778538113856e+00
1.986622073578595291e+02,1.190550280890536161e+00
1.996655518394648823e+02,1.015700290479085277e+00
2.006688963210702354e+02,1.479125844798829359e+00
2.016722408026755886e+02,1.682004820132639633e+00
2.026755852842809418e+02,1.979882332425499714e+00
2.036789297658862949e+02,2.170724428681119811e+00
2.046822742474916481e+02,1.832450411729452444e+00
2.056856187290970013e+02,2.135489487443710477e+00
2.066889632107023544e+02,2.655465553122370093e+00
2.076923076923076792e+02,2.832236232001501541e+00
2.086956521739130324e+02,2.983839278200459244e+00
2.096989966555183855e+02,3.849283329393010433e+00
2.107023411371237387e+02,3.197401083349834749e+00
2.117056856187290919e+02,3.365298200339368329e+00
2.127090301003344450e+02,3.324766763301720385e+00
2.137123745819397982e+02,3.216359232640917831e+00
2.147157190635451514e+02,2.921355203126120959e+00
2.157190635451505045e+02,3.049092325498889089e+00
2.167224080267558577e+02,2.566528685111708619e+00
2.177257525083612109e+02,2.526037538516875625e+00
2.187290969899665640e+02,2.297930295779408549e+00
2.197324414715719172e+02,2.248589734323680922e+00
2.207357859531772704e+02,2.576545130941678252e+00
2.217391304347825951e+02,1.483057759754389027e+00
2.227424749163879483e+02,1.915794978830736905e+00
2.237458193979933014e+02,1.289605687518077914e+00
2.247491638795986546e+02,1.463200047857180053e+00
2.257525083612040078e+02,1.764181546374664400e+00
2.267558528428093609e+02,1.521503198844727622e+00
2.277591973244147141e+02,1.286324599919841383e+00
2.287625418060200673e+02,1.418863017758048350e+00
2.297658862876254204e+02,1.809643682333106129e+00
2.307692307692307736e+02,1.595451235501173404e+00
2.317725752508361268e+02,1.924400368519525895e+00
2.327759197324414799e+02,2.012969900658210243e+00
2.337792642140468331e+02,1.986666781327854903e+00
2.347826086956521863e+02,2.737675133928630711e+00
2.357859531772575110e+02,2.516365261594804004e+00
2.367892976588628642e+02,2.023610198061285725e+00
2.377926421404682173e+02,2.601691310967416904e+00
2.387959866220735705e+02,2.474895929067203237e+00
2.397993311036789237e+02,2.854741638846330254e+00
2.408026755852842768e+02,2.507063356436991963e+00
2.418060200668896300e+02,2.659530044461048348e+00
2.428093645484949832e+02,2.782849685412248864e+00
2.438127090301003363e+02,2.836123607276538561e+00
2.448160535117056895e+02,2.339279599967546641e+00
2.458193979933110427e+02,2.495548100909037004e+00
2.468227424749163958e+02,2.429311735223876223e+00
2.478260869565217490e+02,2.361679517983851007e+00
2.488294314381271022e+02,2.885778898964624251e+00
2.498327759197324269e+02,2.578737441497925165e+00
2.508361204013377801e+02,2.219107862112752017e+00
2.518394648829431333e+02,2.735338124759685741e+00
2.528428093645484864e+02,3.048992830488539862e+00
2.538461538461538396e+02,2.862859934998246647e+00
2.548494983277591928e+02,2.359622927204839016e+00
2.558528428093645459e+02,2.664016759644991073e+00
2.568561872909698991e+02,3.129105590621427346e+00
2.578595317725752238e+02,2.756351491006293397e+00
2.588628762541806054e+02,3.072511148824573546e+00
2.598662207357859302e+02,3.190058171382178731e+00
2.608695652173913118e+02,2.833728689738830742e+00
2.618729096989966365e+02,3.029096865234946367e+00
2.628762541806020181e+02,2.294243715986606258e+00
2.638795986622073428e+02,2.741131995877928329e+00
2.648829431438127244e+02,2.840387406248144675e+00
2.658862876254180492e+02,2.522486492457681972e+00
2.668896321070234308e+02,3.053060455558694652e+00
2.678929765886287555e+02,2.241942773532687561e+00
2.688963210702341371e+02,2.330455973352447696e+00
2.698996655518394618e+02,2.325644887630737401e+00
2.709030100334448434e+02,2.494038465704181640e+00
2.719063545150501682e+02,1.741135810841382803e+00
2.729096989966554929e+02,2.234675715517278061e+00
2.739130434782608745e+02,1.917173946779618499e+00
2.749163879598661993e+02,1.668412544378705897e+00
2.759197324414715808e+02,2.000181787507215425e+00
2.769230769230769056e+02,1.987849205525104024e+00
2.779264214046822872e+02,1.892828286840463559e+00
2.789297658862876119e+02,2.161388606174831306e+00
2.799331103678929935e+02,2.209411181839840754e+00
2.809364548494983183e+02,2.496170663127239120e+00
2.819397993311036998e+02,2.812494036813650844e+00
2.829431438127090246e+02,3.223132214040424603e+00
2.839464882943144062e+02,2.797487621082966225e+00
2.849498327759197309e+02,3.749877212168765794e+00
2.859531772575250557e+02,3.019298457784238998e+00
2.869565217391304373e+02,3.581040233450507593e+00
2.879598662207357620e+02,3.875168519490500785e+00
2.889632107023411436e+02,3.899136169580526889e+00
2.899665551839464683e+02,3.750117136761726755e+00
2.909698996655518499e+02,3.854451887255092135e+00
2.919732441471571747e+02,3.761165287198525498e+00
2.929765886287625563e+02,3.670982918611366497e+00
2.939799331103678810e+02,3.889076519001117394e+00
2.949832775919732626e+02,5.429407429913625016e+00
2.959866220735785873e+02,3.255610872447125104e+00
2.969899665551839689e+02,3.441716652224732442e+00
2.979933110367892937e+02,3.133245927016728771e+00
2.989966555183946753e+02,3.072793027022436618e+00
3.000000000000000000e+02,2.869078823029609815e+00


==> data/synt_estimates_RCF_rKF.csv <==
X, mean, varLow, varUp
2.006688963210702425e+01,3.118531621129064790e-01,-1.486509926069662368e-02,6.385714234865094152e-01
2.107023411371237387e+01,3.687453389524394387e-01,4.202633281777096164e-02,6.954643450871076382e-01
2.207357859531772704e+01,4.343311744166800104e-01,1.076114238864821493e-01,7.610509249468775383e-01
2.307692307692307665e+01,3.614347814351963062e-01,3.471428689980066151e-02,6.881552759705917843e-01
2.408026755852842626e+01,3.938080123146793232e-01,6.708677418574965357e-02,7.205292504436087153e-01
2.508361204013377943e+01,4.869278745134622555e-01,1.602058932209169395e-01,8.136498558060073494e-01
2.608695652173912904e+01,4.428732585130594201e-01,1.161505345030682257e-01,7.695959825230502815e-01
2.709030100334448221e+01,5.259271395431829310e-01,1.992036732770979812e-01,8.526506058092675477e-01
2.809364548494983183e+01,4.837399999986721766e-01,1.570157919525678736e-01,8.104642080447761465e-01
2.909698996655518499e+01,4.466533541428794885e-01,1.199284048074127362e-01,7.733783034783459076e-01
3.010033444816053461e+01,3.613123187661670399e-01,3.458662864656880664e-02,6.880380088857649401e-01
3.110367892976588777e+01,4.747568062018830970e-01,1.480303758179793983e-01,8.014832365857864627e-01
3.210702341137123739e+01,3.551835383099398724e-01,2.845636819616148561e-02,6.819107084237180372e-01
3.311036789297659055e+01,1.244715798650892075e-01,-2.022563294295396386e-01,4.511994891597178037e-01
3.411371237458193661e+01,8.567173342831584104e-02,-2.410569144835740807e-01,4.124003813402055130e-01
3.511705685618728978e+01,-1.380646490901698276e-01,-4.647940350412068655e-01,1.886647368608669606e-01
3.612040133779264295e+01,-2.005284013998260007e-01,-5.272585247974166389e-01,1.262017219977644433e-01
3.712374581939799612e+01,-4.379605047702341825e-01,-7.646913650073543511e-01,-1.112296445331142913e-01
3.812709030100334218e+01,-5.574739565093158600e-01,-8.842055529645604928e-01,-2.307423600540714492e-01
3.913043478260869534e+01,-4.930635109649236791e-01,-8.197958430025582555e-01,-1.663311789272893804e-01
4.013377926421404851e+01,-3.806567132969922995e-01,-7.073897802670030543e-01,-5.392364632698171123e-02
4.113712374581939457e+01,-3.369324448895973378e-01,-6.636662461277442748e-01,-1.019864365145067842e-02
4.214046822742474774e+01,-3.132781991224700691e-01,-6.400127339503397517e-01,1.345633570539933599e-02
4.314381270903010090e+01,-2.775006903092694932e-01,-6.042359580343288350e-01,4.923457741578957103e-02
4.414715719063545407e+01,-3.030407459424259153e-01,-6.297767458580776356e-01,2.369525397322547189e-02
4.515050167224080013e+01,-1.950185237196230825e-01,-5.217552551052612175e-01,1.317182076660148304e-01
4.615384615384615330e+01,-2.435930443877532686e-02,-3.510967665598433984e-01,3.023781576822925365e-01
4.715719063545150647e+01,2.899271926650549558e-01,-3.681099944299331961e-02,6.166653847731029536e-01
4.816053511705685253e+01,5.030813657240978953e-01,1.763424443913530482e-01,8.298202870568425205e-01
4.916387959866220569e+01,5.077038714917966322e-01,1.809642217104122097e-01,8.344435212731807772e-01
5.016722408026755886e+01,4.699047351136011463e-01,1.161805009432232971e-01,8.236289692839786625e-01
5.117056856187291203e+01,4.109038899538222656e-01,2.635003213366332586e-02,7.954577477739809277e-01
5.217391304347825809e+01,-5.391987449909937391e-01,-8.843712962931634669e-01,-1.940261936888242889e-01
5.317725752508361126e+01,-7.390320794921305669e-01,-1.070315433250211168e+00,-4.077487257340501881e-01
5.418060200668896442e+01,-7.384960626522886207e-01,-1.065911079054500554e+00,-4.110810462500769646e-01
5.518394648829431759e+01,-7.018156786319147411e-01,-1.028592194595055798e+00,-3.750391626687740732e-01
5.618729096989966365e+01,-8.258099492693582455e-01,-1.152570607116373713e+00,-4.990492914223429999e-01
5.719063545150501682e+01,-8.898682714672172533e-01,-1.216637156255934826e+00,-5.630993866784999025e-01
5.819397993311036998e+01,-9.041091465109051262e-01,-1.230868503612624565e+00,-5.773497894091859095e-01
5.919732441471571605e+01,-8.977208120423253446e-01,-1.224472089603680702e+00,-5.709695344809702089e-01
6.020066889632106921e+01,-7.898521935889691870e-01,-1.143596130930887078e+00,-4.361082562470515733e-01
6.120401337792642238e+01,6.782438771670869226e-02,-2.699560639248069216e-01,4.056048393582240008e-01
6.220735785953177555e+01,3.387858489844415844e-01,8.932206890195859561e-03,6.686394910786870316e-01
6.321070234113712161e+01,3.659494479502058417e-01,3.866465458051715487e-02,6.932342413198941955e-01
6.421404682274247477e+01,4.453635165149988362e-01,1.185804682885416850e-01,7.721465647414557099e-01
6.521739130434782794e+01,4.720185748314588148e-01,1.452651575680325990e-01,7.987719920948848085e-01
6.622073578595318111e+01,3.069421225406819831e-01,-1.982014650579433379e-02,6.337043915871580779e-01
6.722408026755853427e+01,2.424282019244995146e-01,-8.433175326948658124e-02,5.691881571184853605e-01
6.822742474916387323e+01,1.336855052765119345e-01,-1.930706147708224629e-01,4.604416253238460266e-01
6.923076923076922640e+01,-2.731459171506042324e-02,-3.540692740286143225e-01,2.994400905984932471e-01
7.023411371237457956e+01,-3.520107961791479195e-02,-3.619558968071455718e-01,2.915537375713156965e-01
7.123745819397993273e+01,9.544888531318321268e-02,-2.313065696237504298e-01,4.222043402501165499e-01
7.224080267558528590e+01,8.313839355572083534e-02,-2.436177769421877803e-01,4.098945640536291735e-01
7.324414715719063906e+01,2.359141612201206273e-01,-9.084271753995384890e-02,5.626710399801948537e-01
7.424749163879599223e+01,2.265087096112843382e-02,-3.041067092762722024e-01,3.494084511985288133e-01
7.525083612040133119e+01,2.022497176352054671e-01,-1.245085630789347919e-01,5.290079983493454208e-01
7.625418060200668435e+01,4.181322574413851578e-01,9.137327597791800038e-02,7.448912389048520932e-01
7.725752508361203752e+01,4.801144728873931733e-01,1.533547908340203159e-01,8.068741549407657532e-01
7.826086956521739069e+01,5.767744521654463163e-01,2.500140701736360271e-01,9.035348341572563280e-01
7.926421404682274385e+01,4.925983909880976563e-01,1.658373099906005899e-01,8.193594719855944453e-01
8.026755852842809702e+01,6.075463081666659937e-01,2.807845292411024762e-01,9.343080870922293446e-01
8.127090301003345019e+01,5.574780070662687104e-01,2.037001250293981047e-01,9.112558891031390385e-01
8.227424749163878914e+01,9.265353144032921762e-01,5.887342516899437550e-01,1.264336377116640264e+00
8.327759197324414231e+01,9.244656373459261278e-01,5.945953858391106461e-01,1.254335888852741387e+00
8.428093645484949548e+01,8.706003148901029220e-01,5.433001830151839018e-01,1.197900446765021609e+00
8.528428093645484864e+01,8.484597706247841709e-01,5.216618377293160691e-01,1.175257703520252051e+00
8.628762541806020181e+01,9.493457027066380949e-01,6.225775806786457700e-01,1.276113824734629976e+00
8.729096989966555498e+01,9.594192390325093633e-01,6.326423273994362662e-01,1.286196150665582127e+00
8.829431438127090814e+01,8.694249228039611088e-01,5.426503359813965588e-01,1.196199509626525437e+00
8.929765886287624710e+01,8.792787988880649275e-01,5.525080445805901075e-01,1.206049553195539525e+00
9.030100334448160027e+01,8.463817825241845005e-01,5.196124675333003706e-01,1.173151097515068297e+00
9.130434782608695343e+01,7.353992177969438382e-01,3.816044242891443172e-01,1.089194011304743137e+00
9.230769230769230660e+01,6.858462165687627676e-01,3.480354367739363908e-01,1.023656996363588867e+00
9.331103678929765977e+01,6.902389676847673350e-01,3.603610010136358288e-01,1.020116934355898675e+00
9.431438127090301293e+01,6.984722145676417471e-01,3.711649575936389334e-01,1.025779471541644394e+00
9.531772575250836610e+01,6.291104421771557265e-01,3.023055927561885681e-01,9.559152915981226073e-01
9.632107023411370506e+01,7.530296736072541464e-01,4.262547241390700625e-01,1.079804623075437897e+00
9.732441471571905822e+01,8.668335242915270467e-01,5.400498205036985411e-01,1.193617228079355108e+00
9.832775919732441139e+01,9.399384129747422323e-01,6.131570438779058163e-01,1.266719782071578315e+00
9.933110367892976456e+01,9.832917346800026381e-01,6.565142002422788003e-01,1.310069269117726254e+00
1.003344481605351177e+02,9.274937184636710130e-01,6.007176266230763728e-01,1.254269810304265320e+00
1.013377926421404709e+02,9.910249341875052576e-01,6.642487249900557167e-01,1.317801143384954576e+00
1.023411371237458241e+02,1.064182383252567421e+00,7.374055647248433099e-01,1.390959201780291199e+00
1.033444816053511772e+02,1.082398890827778404e+00,7.556213920231242831e-01,1.409176389632432302e+00
1.043478260869565162e+02,1.145424791015912547e+00,8.186466227250045469e-01,1.472202959306820214e+00
1.053511705685618693e+02,1.228007292536665629e+00,9.012284629767326471e-01,1.554786122096598167e+00
1.063545150501672225e+02,1.389717837322807847e+00,1.062938347938009009e+00,1.716497326707606685e+00
1.073578595317725757e+02,1.319388611371967945e+00,9.926084619897912464e-01,1.646168760754144422e+00
1.083612040133779288e+02,1.225714457799778945e+00,8.989336486434069684e-01,1.552495266956150699e+00
1.093645484949832820e+02,1.093618121167425405e+00,7.668366530208255982e-01,1.420399589314024880e+00
1.103678929765886352e+02,8.082503977554388319e-01,4.814682717619213070e-01,1.135032523748956024e+00
1.113712374581939741e+02,7.408667917996377694e-01,4.140840093023336888e-01,1.067649574296941628e+00
1.123745819397993273e+02,6.848259585016029938e-01,3.580425209487588800e-01,1.011609396054446997e+00
1.133779264214046805e+02,8.200524623728366880e-01,4.932683712628435635e-01,1.146836553482829535e+00
1.143812709030100336e+02,6.512081326449858931e-01,3.244233894966765952e-01,9.779928757932949690e-01
1.153846153846153868e+02,5.295900350120084088e-01,2.028046413513828194e-01,8.563754286726337206e-01
1.163879598662207400e+02,4.033882033920796473e-01,7.660216074837872258e-02,7.301742460357802944e-01
1.173913043478260931e+02,2.199946350971981324e-01,-1.067920549968331412e-01,5.467813251912292394e-01
1.183946488294314321e+02,3.073110947736419907e-01,-1.947624123301650023e-02,6.340984307803001485e-01
1.193979933110367853e+02,3.691779249840830834e-01,4.238994460877593129e-02,6.959659053593900691e-01
1.204013377926421384e+02,4.392420346623816529e-01,1.124534114694983322e-01,7.660306578552646961e-01
1.214046822742474916e+02,3.745264666358025796e-01,4.773720218387694780e-02,7.013157310877280448e-01
1.224080267558528448e+02,5.716382287159105235e-01,2.448483245710164624e-01,8.984281328608043626e-01
1.234113712374581979e+02,5.335041162914799795e-01,2.067135740271636712e-01,8.602946585557960102e-01
1.244147157190635511e+02,7.305449214297385918e-01,4.037537426268952845e-01,1.057336100232581622e+00
1.254180602006688900e+02,1.078498170414699642e+00,7.517063566614403669e-01,1.405289984167958695e+00
1.264214046822742432e+02,1.103221429189315872e+00,7.764289820808405462e-01,1.430013876297790976e+00
1.274247491638795964e+02,1.192994988665368572e+00,8.662019098038516995e-01,1.519788067526885111e+00
1.284280936454849495e+02,1.370060749197440586e+00,1.043267040191922845e+00,1.696854458202958105e+00
1.294314381270903027e+02,1.491852115766983733e+00,1.165057778233268726e+00,1.818646453300698518e+00
1.304347826086956559e+02,1.518569593899050885e+00,1.191774629459604107e+00,1.845364558338497218e+00
1.314381270903010090e+02,1.698815672702336466e+00,1.372020082986185718e+00,2.025611262418486991e+00
1.324414715719063622e+02,1.744550345015239312e+00,1.417754131657873451e+00,2.071346558372604729e+00
1.334448160535117154e+02,1.898584103370160259e+00,1.571787268013429495e+00,2.225380938726890800e+00
1.344481605351170685e+02,1.869766755078185350e+00,1.542969299370200442e+00,2.196564210786169813e+00
1.354515050167224217e+02,2.023232677915179689e+00,1.696434603510211581e+00,2.350030752320147798e+00
1.364548494983277465e+02,1.891901917526867205e+00,1.565103226085246213e+00,2.218700608968488197e+00
1.374581939799330996e+02,1.778757041955147056e+00,1.451957735143161399e+00,2.105556348767132491e+00
1.384615384615384528e+02,1.750882406255365398e+00,1.424082485745162607e+00,2.077682326765567744e+00
1.394648829431438060e+02,1.507482739650137571e+00,1.180682207119623239e+00,1.834283272180651680e+00
1.404682274247491591e+02,1.405792129730895512e+00,1.078990986863632262e+00,1.732593272598158540e+00
1.414715719063545123e+02,1.388200954766223294e+00,1.061399203251331747e+00,1.715002706281114619e+00
1.424749163879598655e+02,1.080065388738184806e+00,7.532630302702432168e-01,1.406867747206125951e+00
1.434782608695652186e+02,9.708356613496451626e-01,6.440326976285895011e-01,1.297638625070700602e+00
1.444816053511705718e+02,8.854471024472243545e-01,5.586435351782488290e-01,1.212250669716199436e+00
1.454849498327759250e+02,8.529983535130422068e-01,5.261941844064996765e-01,1.179802522619584515e+00
1.464882943143812781e+02,6.449338045300563316e-01,3.181290353013588312e-01,9.717385737587536099e-01
1.474916387959866313e+02,4.880711070167711996e-01,1.612657393862910182e-01,8.148764746472511034e-01
1.484949832775919845e+02,5.604156910703277372e-01,2.336097267632985530e-01,8.872216553773566439e-01
1.494983277591973376e+02,6.250588745543175229e-01,2.982523153007354821e-01,9.518654338078993415e-01
1.505016722408026624e+02,6.879714283050597512e-01,3.611642758395854913e-01,1.014778580770533845e+00
1.515050167224080155e+02,7.656377024812131005e-01,4.388299585430721073e-01,1.092445446419353816e+00
1.525083612040133687e+02,7.633375245309552692e-01,4.365291908638415097e-01,1.090145858198068751e+00
1.535117056856187219e+02,8.759490964533400703e-01,5.491401748053174048e-01,1.202758018101362403e+00
1.545150501672240750e+02,1.004873205701042993e+00,6.780636978244477531e-01,1.331682713577637900e+00
1.555183946488294282e+02,1.044341087578151139e+00,7.175309952294948168e-01,1.371151179926807240e+00
1.565217391304347814e+02,1.323622904717071780e+00,9.968122296569441598e-01,1.650433579777199178e+00
1.575250836120401345e+02,1.430294681443792681e+00,1.103483425436764920e+00,1.757105937450820221e+00
1.585284280936454877e+02,1.367013010312526200e+00,1.040201175127054789e+00,1.693824845497997389e+00
1.595317725752508409e+02,1.491996897643210307e+00,1.165184485051540486e+00,1.818809310234879906e+00
1.605351170568561940e+02,1.460194959804393289e+00,1.133381971582463787e+00,1.787007948026322346e+00
1.615384615384615472e+02,1.590655737611917031e+00,1.263842175539264368e+00,1.917469299684569473e+00
1.625418060200669004e+02,1.717316307356453908e+00,1.390502173216116688e+00,2.044130441496790684e+00
1.635451505016722535e+02,1.619752329962312221e+00,1.292937625540737656e+00,1.946567034383886563e+00
1.645484949832775783e+02,1.681842259972962106e+00,1.355026987059910315e+00,2.008657532886013897e+00
1.655518394648829315e+02,1.670751669156278707e+00,1.343935829544728566e+00,1.997567508767828626e+00
1.665551839464882846e+02,1.679790356809150564e+00,1.352973952295206894e+00,2.006606761323094013e+00
1.675585284280936378e+02,1.763851818354886358e+00,1.437034850737685998e+00,2.090668785972086496e+00
1.685618729096989910e+02,1.624189385128458563e+00,1.297371856210077556e+00,1.951006914046839347e+00
1.695652173913043441e+02,1.466459030889728732e+00,1.139640942475089291e+00,1.793277119304367950e+00
1.705685618729096973e+02,1.353185290799440832e+00,1.026366644696219410e+00,1.680003936902662032e+00
1.715719063545150505e+02,1.301945142311863091e+00,9.751259403303983442e-01,1.628764344293327504e+00
1.725752508361204036e+02,1.354370613875158558e+00,1.027550857828360087e+00,1.681190369921956584e+00
1.735785953177257568e+02,1.449711259175638478e+00,1.122890950878896010e+00,1.776531567472380724e+00
1.745819397993311100e+02,1.314743310779112884e+00,9.608235574727619355e-01,1.668663064085463610e+00
1.755852842809364631e+02,1.579777410731692866e+00,1.241894228974962822e+00,1.917660592488422688e+00
1.765886287625418163e+02,1.643876152877430386e+00,1.313940734034088731e+00,1.973811571720771596e+00
1.775919732441471695e+02,1.812296567244552792e+00,1.484936350006564432e+00,2.139656784482540708e+00
1.785953177257524942e+02,1.794670199664140542e+00,1.467813982863846789e+00,2.121526416464433851e+00
1.795986622073578474e+02,2.045846036526084433e+00,1.719020401846938162e+00,2.372671671205230481e+00
1.806020066889632005e+02,2.056241884373665396e+00,1.729407780275994400e+00,2.383075988471336171e+00
1.816053511705685537e+02,1.924566349995900483e+00,1.597734683752404239e+00,2.251398016239396505e+00
1.826086956521739069e+02,1.813949759914044835e+00,1.487121979053578347e+00,2.140777540774511323e+00
1.836120401337792600e+02,1.880140121364844319e+00,1.553313844943823518e+00,2.206966397785865119e+00
1.846153846153846132e+02,1.867989355047606992e+00,1.541163051958473140e+00,2.194815658136740399e+00
1.856187290969899664e+02,1.916593573463705846e+00,1.589766776703299689e+00,2.243420370224111782e+00
1.866220735785953195e+02,1.899471896451129016e+00,1.572644550700823096e+00,2.226299242201434936e+00
1.876254180602006727e+02,1.797639375989588562e+00,1.470811499822139545e+00,2.124467252157037134e+00
1.886287625418060259e+02,1.616717955440957866e+00,1.289889560066301399e+00,1.943546350815613888e+00
1.896321070234113790e+02,1.396392793610438554e+00,1.069563881165128016e+00,1.723221706055748870e+00
1.906354515050167322e+02,1.307298552860560736e+00,9.804691230634258181e-01,1.634127982657695322e+00
1.916387959866220854e+02,1.336698649781280723e+00,1.009868702659280082e+00,1.663528596903281143e+00
1.926421404682274101e+02,1.273169451126111129e+00,9.463389874236718402e-01,1.599999914828550196e+00
1.936454849498327633e+02,1.066844162993282108e+00,7.400131839929797728e-01,1.393675141993584221e+00
1.946488294314381164e+02,1.023435046877184451e+00,6.966035541870685410e-01,1.350266539567300139e+00
1.956521739130434696e+02,1.015485342706898830e+00,6.886533381065766957e-01,1.342317347307220743e+00
1.966555183946488228e+02,9.059731140313315167e-01,5.791405993749494385e-01,1.232805628687713373e+00
1.976588628762541759e+02,9.316307212912064983e-01,6.047976984544862766e-01,1.258463744127926498e+00
1.986622073578595291e+02,9.754125663524590983e-01,6.485790372094133449e-01,1.302246095495504630e+00
1.996655518394648823e+02,9.396097565768346538e-01,6.127757229931238836e-01,1.266443790160545202e+00
2.006688963210702354e+02,1.088953682660794176e+00,7.621191464943912752e-01,1.415788218827196854e+00
2.016722408026755886e+02,1.271891006847524874e+00,9.450559699514061718e-01,1.598726043743643244e+00
2.026755852842809418e+02,1.497565356568044681e+00,1.170729820792613118e+00,1.824400892343476022e+00
2.036789297658862949e+02,1.703038018129217068e+00,1.376201985323835197e+00,2.029874050934598717e+00
2.046822742474916481e+02,1.684655945576368996e+00,1.357819417590102828e+00,2.011492473562634942e+00
2.056856187290970013e+02,1.758773914894057322e+00,1.431936893575913361e+00,2.085610936212201061e+00
2.066889632107023544e+02,2.002383075189413386e+00,1.675545562388320642e+00,2.329220587990505908e+00
2.076923076923076792e+02,2.228090676436935702e+00,1.901252674001631560e+00,2.554928678872239622e+00
2.086956521739130324e+02,2.413929181837805693e+00,2.087090691616704685e+00,2.740767672058906257e+00
2.096989966555183855e+02,2.215738467370047537e+00,1.861774648680071476e+00,2.569702286060023155e+00
2.107023411371237387e+02,2.547580452516076122e+00,2.209671807887293227e+00,2.885489097144858572e+00
2.117056856187290919e+02,2.743254505005430222e+00,2.413298903915748639e+00,3.073210106095111360e+00
2.127090301003344450e+02,2.812826644334789350e+00,2.485447838839371926e+00,3.140205449830206330e+00
2.137123745819397982e+02,2.794138674523234389e+00,2.467264445606812906e+00,3.121012903439655872e+00
2.147157190635451514e+02,2.656208055982349769e+00,2.329364665876889617e+00,2.983051446087809921e+00
2.157190635451505045e+02,2.609478376488743034e+00,2.282626633946318595e+00,2.936330119031167474e+00
2.167224080267558577e+02,2.406005170197713650e+00,2.079155918417889382e+00,2.732854421977537474e+00
2.177257525083612109e+02,2.259969027279195686e+00,1.933123695160342992e+00,2.586814359398048158e+00
2.187290969899665640e+02,2.095784100369811664e+00,1.768940310658693393e+00,2.422627890080929713e+00
2.197324414715719172e+02,1.986308383020350510e+00,1.659464614521209747e+00,2.313152151519491273e+00
2.207357859531772704e+02,2.060636497428522063e+00,1.733792291698436516e+00,2.387480703158607387e+00
2.217391304347825951e+02,1.710235058478105419e+00,1.383390365496194319e+00,2.037079751460016297e+00
2.227424749163879483e+02,1.634060015625207418e+00,1.307214856524232971e+00,1.960905174726181421e+00
2.237458193979933014e+02,1.376489819682892968e+00,1.049644206563123072e+00,1.703335432802662641e+00
2.247491638795986546e+02,1.284811694372978153e+00,9.579656294601079924e-01,1.611657759285848091e+00
2.257525083612040078e+02,1.369272338629297980e+00,1.042425821452609203e+00,1.696118855805986314e+00
2.267558528428093609e+02,1.353105877575827787e+00,1.026258907942417142e+00,1.679952847209238209e+00
2.277591973244147141e+02,1.249017842314688043e+00,9.221704208037316830e-01,1.575865263825644069e+00
2.287625418060200673e+02,1.229406572145059329e+00,9.025586999361645546e-01,1.556254444353953881e+00
2.297658862876254204e+02,1.376958715494964069e+00,1.050110394137033332e+00,1.703807036852894585e+00
2.307692307692307736e+02,1.401427081333069369e+00,1.074578312569852478e+00,1.728275850096285815e+00
2.317725752508361268e+02,1.531354504851075937e+00,1.204505290509589654e+00,1.858203719192561998e+00
2.327759197324414799e+02,1.648243800138611936e+00,1.321394142068135658e+00,1.975093458209087993e+00
2.337792642140468331e+02,1.703468408076911356e+00,1.376618308122254497e+00,2.030318508031567770e+00
2.347826086956521863e+02,2.013593070221848080e+00,1.686742530215781244e+00,2.340443610227914473e+00
2.357859531772575110e+02,2.131216849111500444e+00,1.804365870875572542e+00,2.458067827347428125e+00
2.367892976588628642e+02,1.988411221052519551e+00,1.661559806400187522e+00,2.315262635704851135e+00
2.377926421404682173e+02,2.090302979277477213e+00,1.763451130016923774e+00,2.417154828538030209e+00
2.387959866220735705e+02,2.119591570067244302e+00,1.792739288003170728e+00,2.446443852131317431e+00
2.397993311036789237e+02,2.277895250590383558e+00,1.951042537524893428e+00,2.604747963655873466e+00
2.408026755852842768e+02,2.248002579995977079e+00,1.921149437728880915e+00,2.574855722263073243e+00
2.418060200668896300e+02,2.268710594703789774e+00,1.941857025032615258e+00,2.595564164374963845e+00
2.428093645484949832e+02,2.328333776012227130e+00,2.001479780732120961e+00,2.655187771292332855e+00
2.438127090301003363e+02,2.387289243523891269e+00,2.060434824427500367e+00,2.714143662620281727e+00
2.448160535117056895e+02,2.230430873401508585e+00,1.903576032278878838e+00,2.557285714524138331e+00
2.458193979933110427e+02,2.175075088736926343e+00,1.848219827375421342e+00,2.501930350098431344e+00
2.468227424749163958e+02,2.125456723818657245e+00,1.798601044002894334e+00,2.452312403634419713e+00
2.478260869565217490e+02,2.075440407514729024e+00,1.748584311026526006e+00,2.402296504002931599e+00
2.488294314381271022e+02,2.250677289762947897e+00,1.923820778381272856e+00,2.577533801144622494e+00
2.498327759197324269e+02,2.260858946405249092e+00,1.934002021906173541e+00,2.587715870904324422e+00
2.508361204013377801e+02,2.114567934402690419e+00,1.787710598559341335e+00,2.441425270246039059e+00
2.518394648829431333e+02,2.207042181361416056e+00,1.880184435943931254e+00,2.533899926778900635e+00
2.528428093645484864e+02,2.404435650019747683e+00,2.077577496795228296e+00,2.731293803244266627e+00
2.538461538461538396e+02,2.463393660868355095e+00,2.136535101600820052e+00,2.790252220135890138e+00
2.548494983277591928e+02,2.289316372718094073e+00,1.962457409168433697e+00,2.616175336267754226e+00
2.558528428093645459e+02,2.274596069352783356e+00,1.947736703278715620e+00,2.601455435426850649e+00
2.568561872909698991e+02,2.457361041230551990e+00,2.130501274386576771e+00,2.784220808074526765e+00
2.578595317725752238e+02,2.445706525450357827e+00,2.118846359587714723e+00,2.772566691313000486e+00
2.588628762541806054e+02,2.542719901125695348e+00,2.215859337992317712e+00,2.869580464259072983e+00
2.598662207357859302e+02,2.650968909484860525e+00,2.324107950825336388e+00,2.977829868144384662e+00
2.608695652173913118e+02,2.577815407735863040e+00,2.250954055291388922e+00,2.904676760180336714e+00
2.618729096989966365e+02,2.588764709245164219e+00,2.261902964753508272e+00,2.915626453736819723e+00
2.628762541806020181e+02,2.317532906744313781e+00,1.990670771939770267e+00,2.644395041548857073e+00
2.638795986622073428e+02,2.303225572381798258e+00,1.976363048995151139e+00,2.630088095768444933e+00
2.648829431438127244e+02,2.359347314523799533e+00,2.032484404282278945e+00,2.686210224765319676e+00
2.658862876254180492e+02,2.285871314366301199e+00,1.959008018993548816e+00,2.612734609739053582e+00
2.668896321070234308e+02,2.436861465967163021e+00,2.109997787183187867e+00,2.763725144751137730e+00
2.678929765886287555e+02,2.235929122807715608e+00,1.909065062328861861e+00,2.562793183286569132e+00
2.688963210702341371e+02,2.119063449874445837e+00,1.792199009413349975e+00,2.445927890335541477e+00
2.698996655518394618e+02,2.053687574485844713e+00,1.726822755751403315e+00,2.380552393220285889e+00
2.709030100334448434e+02,2.090608067183195917e+00,1.763742871880525032e+00,2.417473262485866581e+00
2.719063545150501682e+02,1.838748567286316860e+00,1.511882997116720251e+00,2.165614137455913024e+00
2.729096989966554929e+02,1.855541798473780535e+00,1.528675855134711048e+00,2.182407741812849800e+00
2.739130434782608745e+02,1.770847477791366309e+00,1.443981162976392341e+00,2.097713792606340277e+00
2.749163879598661993e+02,1.623406068266723956e+00,1.296539383665497036e+00,1.950272752867950654e+00
2.759197324414715808e+02,1.660287168433843163e+00,1.333420115732061095e+00,1.987154221135625010e+00
2.769230769230769056e+02,1.699184962776512098e+00,1.372317543655889649e+00,2.026052381897134325e+00
2.779264214046822872e+02,1.691343440162071943e+00,1.364475656300304429e+00,2.018211224023839012e+00
2.789297658862876119e+02,1.785947810925105905e+00,1.459079663995841214e+00,2.112815957854370374e+00
2.799331103678929935e+02,1.869343273408042183e+00,1.542474765080845245e+00,2.196211781735238677e+00
2.809364548494983183e+02,2.027352580963723394e+00,1.700483712904049538e+00,2.354221449023397028e+00
2.819397993311036998e+02,2.246250186752911215e+00,1.919380960622071530e+00,2.573119412883750456e+00
2.829431438127090246e+02,2.535133131260570050e+00,2.208263548715705848e+00,2.862002713805433807e+00
2.839464882943144062e+02,2.542212135870840051e+00,2.215342198564889564e+00,2.869082073176790537e+00
2.849498327759197309e+02,2.875602139948098657e+00,2.548731849529771498e+00,3.202472430366425371e+00
2.859531772575250557e+02,2.812087254259492575e+00,2.485216612373239986e+00,3.138957896145745163e+00
2.869565217391304373e+02,2.947312581581528423e+00,2.620441589867513965e+00,3.274183573295542438e+00
2.879598662207357620e+02,3.148736896937434082e+00,2.821865557031510985e+00,3.475608236843356735e+00
2.889632107023411436e+02,3.281537299044620770e+00,2.954665612578300404e+00,3.608408985510941136e+00
2.899665551839464683e+02,3.290982657093584507e+00,2.964110625694013734e+00,3.617854688493155280e+00
2.909698996655518499e+02,3.317098102286613059e+00,2.990225727576544923e+00,3.643970476996681196e+00
2.919732441471571747e+02,3.292445228097403920e+00,2.965572511695176772e+00,3.619317944499630624e+00
2.929765886287625563e+02,3.236589378438977871e+00,2.909716321958486951e+00,3.563462434919468791e+00
2.939799331103678810e+02,3.283636425464775854e+00,2.956763030515451973e+00,3.610509820414099735e+00
2.949832775919732626e+02,2.968937908059935182e+00,2.614889503403451165e+00,3.322986312716418755e+00
2.959866220735785873e+02,2.921868228569204362e+00,2.583910764047734343e+00,3.259825693090673937e+00
2.969899665551839689e+02,2.944706118720910926e+00,2.614711854475834318e+00,3.274700382965987089e+00
2.979933110367892937e+02,2.836584805641891638e+00,2.509170417120556440e+00,3.163999194163226392e+00
2.989966555183946753e+02,2.744679844396801904e+00,2.417771160137887065e+00,3.071588528655716743e+00
3.000000000000000000e+02,2.617585209939287783e+00,2.290707879604190644e+00,2.944462540274384921e+00


==> data/synt_scores_RCF_rKF.csv <==
X, rcf, rKF
2.006688963210702425e+01,0.000000000000000000e+00,4.384184506546105808e+00
2.107023411371237387e+01,1.000000000000000222e+00,-5.213293688944361515e-01
2.207357859531772704e+01,1.300000000000000266e+00,-1.505395407712080413e-01
2.307692307692307665e+01,1.750000000000000444e+00,-4.718289093516311317e-01
2.408026755852842626e+01,1.750000000000000222e+00,-6.839365131040654744e-02
2.508361204013377943e+01,1.850000000000000311e+00,7.586167421791378818e-01
2.608695652173912904e+01,2.924999999999999822e+00,-6.135723093545616402e-01
2.709030100334448221e+01,3.125000000000000444e+00,8.395459018036683929e-01
2.809364548494983183e+01,3.175000000000000266e+00,-6.171084834343761871e-01
2.909698996655518499e+01,3.341666666666666785e+00,-5.665867396921541177e-01
3.010033444816053461e+01,2.758333333333334192e+00,-5.864574800001675081e-01
3.110367892976588777e+01,4.270000000000000462e+00,1.789506905907868983e+00
3.210702341137123739e+01,4.380000000000000782e+00,-1.301128363514268693e-01
3.311036789297659055e+01,4.974999999999999645e+00,1.393286288983108134e+00
3.411371237458193661e+01,3.308333333333334014e+00,-5.154052188772777487e-01
3.511705685618728978e+01,4.913333333333333108e+00,1.930201798348480713e+00
3.612040133779264295e+01,2.995833333333334014e+00,-5.925930279376866450e-01
3.712374581939799612e+01,4.779166666666665897e+00,3.251384254806252816e+00
3.812709030100334218e+01,3.811547619047619406e+00,2.327999867965292735e-01
3.913043478260869534e+01,5.733333333333332504e+00,-4.754930611015495967e-01
4.013377926421404851e+01,5.709999999999999964e+00,-4.252532347291782533e-01
4.113712374581939457e+01,4.865476190476190510e+00,-5.527513795456516776e-01
4.214046822742474774e+01,5.267499999999998295e+00,-5.219994397930572960e-01
4.314381270903010090e+01,4.552777777777778034e+00,-6.039553557030811204e-01
4.414715719063545407e+01,4.624166666666666536e+00,-2.424513024857763710e-01
4.515050167224080013e+01,4.111060606060606304e+00,-2.218166419849751936e-01
4.615384615384615330e+01,3.900833333333333375e+00,4.790764982193189137e-01
4.715719063545150647e+01,4.742705627705626981e+00,4.501604887839707025e+00
4.816053511705685253e+01,5.760277777777777608e+00,1.272024507880525013e+00
4.916387959866220569e+01,4.013333333333334529e+00,-6.094440596962152901e-01
5.016722408026755886e+01,6.886666666666666714e+00,3.546071076762964935e+01
5.117056856187291203e+01,1.047055555555555451e+01,2.788826906258732308e+01
5.217391304347825809e+01,8.328749999999999432e+00,2.076900251531165154e+01
5.317725752508361126e+01,8.417499999999998650e+00,1.596696763629109339e-01
5.418060200668896442e+01,9.112948717948718524e+00,-6.128888693964816836e-01
5.518394648829431759e+01,9.482142857142859427e+00,-5.621847680216643939e-01
5.618729096989966365e+01,8.752083333333331439e+00,2.646624912447873346e+00
5.719063545150501682e+01,6.669444444444445175e+00,7.422031031489353392e-01
5.819397993311036998e+01,8.351915584415584348e+00,1.051156577866776271e-01
5.919732441471571605e+01,5.570316350316351972e+00,2.534430996339583769e-02
6.020066889632106921e+01,4.947752525252525402e+00,3.302458487430751433e+01
6.120401337792642238e+01,6.570631313131311657e+00,2.116707835719332209e+01
6.220735785953177555e+01,1.183495670995671034e+01,8.464923836510197808e-02
6.321070234113712161e+01,1.040499999999999758e+01,-4.726237434719796626e-01
6.421404682274247477e+01,1.367500000000000071e+01,-1.045846878980846856e-01
6.521739130434782794e+01,1.130297619047619051e+01,-4.302017205883153506e-01
6.622073578595318111e+01,6.872380952380952479e+00,4.894037643858870079e-01
6.722408026755853427e+01,1.192256993006992971e+01,-6.136712035677521770e-01
6.822742474916387323e+01,9.683125000000002203e+00,-4.084720976326601805e-01
6.923076923076922640e+01,8.148712121212120962e+00,2.908806691451868986e-01
7.023411371237457956e+01,7.378869047619048160e+00,-5.171829766324494981e-01
7.123745819397993273e+01,9.030357142857143415e+00,8.848952370262561651e-01
7.224080267558528590e+01,5.953547237076649346e+00,-5.668708061025069522e-01
7.324414715719063906e+01,6.488650793650793780e+00,1.225050832556720870e+00
7.424749163879599223e+01,6.694285714285714839e+00,3.000869391242422690e+00
7.525083612040133119e+01,5.515348065677013523e+00,2.993159686776845074e+00
7.625418060200668435e+01,4.022132936507937018e+00,2.632939197731771763e+00
7.725752508361203752e+01,4.018317099567099149e+00,-4.103121737473987563e-01
7.826086956521739069e+01,4.575456349206349138e+00,4.898378386617729396e-01
7.926421404682274385e+01,3.424425505050506136e+00,-4.599689209309005267e-01
8.026755852842809702e+01,3.500622294372293997e+00,1.903698664515595107e+00
8.127090301003345019e+01,3.209821428571428381e+00,4.723267182591539637e+01
8.227424749163878914e+01,7.915641025641027007e+00,7.258044980496284992e+00
8.327759197324414231e+01,1.050630952380952365e+01,-4.638182554077066033e-01
8.428093645484949548e+01,1.085779761904761820e+01,-4.938691730411580716e-01
8.528428093645484864e+01,5.875267094017094571e+00,-3.141814128280516136e-03
8.628762541806020181e+01,7.711688311688313036e+00,2.676260722109947920e+00
8.729096989966555498e+01,1.778366959064327446e+01,1.754496011400167310e-01
8.829431438127090814e+01,9.729367408906883341e+00,-5.950813363591477279e-01
8.929765886287624710e+01,7.297405372405371793e+00,6.966568508509056734e-01
9.030100334448160027e+01,1.175721861471861729e+01,-1.844995593370871434e-01
9.130434782608695343e+01,1.256530303030302953e+01,7.354158587894919208e+01
9.230769230769230660e+01,8.382329778065072290e+00,-3.503064379919900162e-01
9.331103678929765977e+01,1.176315587368017468e+01,1.551421150925070269e-01
9.431438127090301293e+01,9.883611111111113345e+00,1.032524131151465047e-01
9.531772575250836610e+01,1.606935134310134572e+01,-5.985423229297156533e-01
9.632107023411370506e+01,1.151844217057452191e+01,2.812443242578227753e+00
9.732441471571905822e+01,7.655295815295815487e+00,1.760321020422171312e+00
9.832775919732441139e+01,1.219791666666666607e+01,8.852235500008422964e-01
9.933110367892976456e+01,5.325553751803750124e+00,5.989465858059913606e-01
1.003344481605351177e+02,1.188647157190635539e+01,-4.775907443347527925e-01
1.013377926421404709e+02,1.567971606824547770e+01,1.820898879086432665e+00
1.023411371237458241e+02,1.324944444444444613e+01,1.740516762363243153e+00
1.033444816053511772e+02,7.699861913448870609e+00,5.228413610089872599e-01
1.043478260869565162e+02,6.077895021645021600e+00,1.813468373144061063e+00
1.053511705685618693e+02,1.337528166278166353e+01,2.367510587516240328e+00
1.063545150501672225e+02,1.450911835748792278e+01,5.298527741453559869e+00
1.073578595317725757e+02,1.657264978213507689e+01,-4.303959877407330104e-01
1.083612040133779288e+02,1.322317945339684364e+01,-2.897116093521613922e-01
1.093645484949832820e+02,9.501472498090143048e+00,-5.177926919390085647e-01
1.103678929765886352e+02,9.243865621496055951e+00,3.985625423792673039e-01
1.113712374581939741e+02,1.097404761904761727e+01,2.099018230447205757e-01
1.123745819397993273e+02,9.324686868406034890e+00,-2.576846220915635644e-01
1.133779264214046805e+02,7.317763480392157405e+00,3.609075649301924038e+00
1.143812709030100336e+02,7.462757887757889286e+00,7.846833460722828224e-02
1.153846153846153868e+02,8.038787878787879038e+00,-6.031376931817321596e-01
1.163879598662207400e+02,9.224036796536793759e+00,-5.617506417055189161e-01
1.173913043478260931e+02,2.276800505050504952e+01,7.881413079071321326e-02
1.183946488294314321e+02,9.162736330698285414e+00,1.389547507694388839e+00
1.193979933110367853e+02,6.884148629148628906e+00,-9.960043117096126220e-03
1.204013377926421384e+02,1.100216025641025297e+01,4.108900832018333449e-02
1.214046822742474916e+02,7.773458485958487429e+00,-5.162531801960776878e-01
1.224080267558528448e+02,7.507496336996334563e+00,3.858260917157168457e+00
1.234113712374581979e+02,9.863367063492061604e+00,-5.961300710727776009e-01
1.244147157190635511e+02,1.091151909128883091e+01,4.081387952432406152e+00
1.254180602006688900e+02,1.326110994397758880e+01,1.022789166911906378e+01
1.264214046822742432e+02,1.198464491303200852e+01,-3.986599254236577461e-01
1.274247491638795964e+02,7.788369963369963678e+00,1.868982341288399240e+00
1.284280936454849495e+02,1.222405982905982924e+01,5.358884643295811934e+00
1.294314381270903027e+02,7.410711357270181487e+00,3.326537185054397661e+00
1.304347826086956559e+02,9.855692501942503014e+00,1.224579544827880229e+00
1.314381270903010090e+02,1.138180910864559969e+01,7.844916843024596353e+00
1.324414715719063622e+02,1.673867063492063423e+01,2.256811513173413886e+00
1.334448160535117154e+02,1.117738121126052064e+01,7.595654469385339169e+00
1.344481605351170685e+02,1.693934343434343504e+01,1.066454853873736841e+00
1.354515050167224217e+02,1.271737670605519277e+01,9.292148660105620905e+00
1.364548494983277465e+02,1.751408008658008697e+01,-2.654635322554318999e-01
1.374581939799330996e+02,2.104862155388471123e+01,5.977771421939411800e-01
1.384615384615384528e+02,1.142063377594627838e+01,2.709594135742336096e+00
1.394648829431438060e+02,2.080702380952380892e+01,-5.802321199262520102e-01
1.404682274247491591e+02,1.340548908199643918e+01,7.231226977156537394e-01
1.414715719063545123e+02,1.869069444444444983e+01,1.949808661925067632e+00
1.424749163879598655e+02,1.348275411121386291e+01,6.554221713721911646e-01
1.434782608695652186e+02,1.204797065862855199e+01,-2.051261965096119050e-02
1.444816053511705718e+02,1.934223824421193072e+01,-2.376104049616455938e-01
1.454849498327759250e+02,1.639973665223665478e+01,1.173060207186836096e-01
1.464882943143812781e+02,1.109352424749163823e+01,6.547495031224066786e-02
1.474916387959866313e+02,1.951693377878160263e+01,-5.306230774098904535e-01
1.484949832775919845e+02,1.174012605042017121e+01,1.616865018064923554e+00
1.494983277591973376e+02,1.274282341269840835e+01,4.590732999839547968e-01
1.505016722408026624e+02,2.177209192166622387e+01,3.123081695606420571e-01
1.515050167224080155e+02,1.963414682539682588e+01,6.392400358818423056e-01
1.525083612040133687e+02,8.958580668564602334e+00,-3.911408522677467525e-01
1.535117056856187219e+02,1.153097402597402521e+01,1.961508177997451252e+00
1.545150501672240750e+02,6.585014472455648082e+00,2.187381748333702358e+00
1.555183946488294282e+02,1.238729345409492311e+01,2.888881525255009297e-01
1.565217391304347814e+02,1.313472237907020457e+01,9.618861523134128788e+00
1.575250836120401345e+02,7.737585317460317746e+00,1.854238013157465392e+00
1.585284280936454877e+02,6.748273448206178138e+00,-4.223053698620869989e-01
1.595317725752508409e+02,5.600122363246479829e+00,5.116203474383349104e+00
1.605351170568561940e+02,4.447636818487882060e+00,2.334329632297429680e-01
1.615384615384615472e+02,5.496293074858864536e+00,5.710701332722642576e+00
1.625418060200669004e+02,4.928096409801377753e+00,4.955754551563962274e+00
1.635451505016722535e+02,7.363522623608830919e+00,-3.675091072870910192e-01
1.645484949832775783e+02,4.733328333550715250e+00,4.198326693614641059e+00
1.655518394648829315e+02,5.689512514564000867e+00,1.448467691008540337e+00
1.665551839464882846e+02,5.365578898225956905e+00,2.221461738717593448e+00
1.675585284280936378e+02,6.433965530884885986e+00,4.765931472715361217e+00
1.685618729096989910e+02,5.568661592239178226e+00,-5.065196661352334706e-01
1.695652173913043441e+02,6.954463473216335068e+00,-4.286911591485236261e-01
1.705685618729096973e+02,6.368733734515092948e+00,3.309949595605103656e-02
1.715719063545150505e+02,6.412586137122774588e+00,7.637013124926392837e-01
1.725752508361204036e+02,5.270607769423558686e+00,2.876409146253046778e+00
1.735785953177257568e+02,4.920320289055634788e+00,3.535546896306447806e+00
1.745819397993311100e+02,1.429868894993895267e+01,1.611068941824443925e+02
1.755852842809364631e+02,2.038121346713558424e+01,6.887763668733536626e+00
1.765886287625418163e+02,1.186006956438701820e+01,1.954331649438419971e+00
1.775919732441471695e+02,1.419554292929292849e+01,7.140471278887678075e+00
1.785953177257524942e+02,1.779111324786325099e+01,8.412202142393541138e-01
1.795986622073578474e+02,2.661286630036630640e+01,1.368531130502191928e+01
1.806020066889632005e+02,2.563166666666667126e+01,1.698995161963366529e+00
1.816053511705685537e+02,1.826096268501146724e+01,-1.796909180137530038e-01
1.826086956521739069e+02,9.908778805989333804e+00,5.776600364607097360e-01
1.836120401337792600e+02,1.157491064491064314e+01,5.957188374484665871e+00
1.846153846153846132e+02,1.234600649350649348e+01,2.021914179663574451e+00
1.856187290969899664e+02,1.919194157966216707e+01,4.160197510096052653e+00
1.866220735785953195e+02,2.658038981549851343e+01,1.830489421589846843e+00
1.876254180602006727e+02,2.900117516012253560e+01,2.265014952825640526e-01
1.886287625418060259e+02,1.631250689923103891e+01,-5.062477552012030202e-01
1.896321070234113790e+02,9.882167047853625874e+00,-6.167306679391204582e-01
1.906354515050167322e+02,1.104571550359274212e+01,5.105553231437124362e-01
1.916387959866220854e+02,1.120297157914862751e+01,2.481145270480384468e+00
1.926421404682274101e+02,1.488752262759170364e+01,-1.455702580330072160e-01
1.936454849498327633e+02,1.298169838932996711e+01,-3.583007921941361307e-01
1.946488294314381164e+02,1.619714826839826927e+01,3.545398884407581774e-01
1.956521739130434696e+02,1.033786532302979744e+01,4.009038373331861860e-01
1.966555183946488228e+02,7.029204227145402939e+00,-6.171621914216528504e-01
1.976588628762541759e+02,1.590369322371732252e+01,8.014173764858933957e-01
1.986622073578595291e+02,5.876830270119743460e+00,6.992061939416305272e-01
1.996655518394648823e+02,1.451857190970392963e+01,-4.526210384473317583e-01
2.006688963210702354e+02,4.893980658230659309e+00,3.712936025711678134e+00
2.016722408026755886e+02,6.246400322069656674e+00,4.166919995378686181e+00
2.026755852842809418e+02,4.189438206720815572e+00,5.999845115925512395e+00
2.036789297658862949e+02,4.484340411840411988e+00,5.604532034022589038e+00
2.046822742474916481e+02,8.435735340884161104e+00,4.047338186010651477e-03
2.056856187290970013e+02,3.998452857723544973e+00,3.419551727289181109e+00
2.066889632107023544e+02,6.046241247178747003e+00,1.151529856692635612e+01
2.076923076923076792e+02,9.179650866384136521e+00,9.765251584401223539e+00
2.086956521739130324e+02,8.861024043805421968e+00,8.621951768038206509e+00
2.096989966555183855e+02,1.860674024931976334e+01,2.819442803431303801e+01
2.107023411371237387e+02,1.978326797385621205e+01,1.367765402757942184e+01
2.117056856187290919e+02,1.629837756050476472e+01,1.090679160757567878e+01
2.127090301003344450e+02,1.866469771241830244e+01,6.897518861840839399e+00
2.137123745819397982e+02,1.610339136708702057e+01,4.456556590366591131e+00
2.147157190635451514e+02,2.845187542720437435e+01,1.382739310329867966e+00
2.157190635451505045e+02,2.515124237281087005e+01,4.881324785312427750e+00
2.167224080267558577e+02,2.636285012210012368e+01,1.158994776400840976e-01
2.177257525083612109e+02,1.636984324009323899e+01,1.396730116045151959e+00
2.187290969899665640e+02,1.476503357753357903e+01,5.452404425041988967e-01
2.197324414715719172e+02,1.100472176610107766e+01,1.339752818993713790e+00
2.207357859531772704e+02,3.663963676386211432e+01,6.954625036895349055e+00
2.217391304347825951e+02,3.631191756272402671e+01,8.509816742302336312e-01
2.227424749163879483e+02,2.367259331058725991e+01,1.640874995000198400e+00
2.237458193979933014e+02,1.946010624791874477e+01,-4.024712533168276485e-01
2.247491638795986546e+02,1.661719458645929137e+01,2.880934202253352949e-01
2.257525083612040078e+02,2.408446286622757526e+01,3.819533408754715254e+00
2.267558528428093609e+02,2.492589285714285552e+01,1.895408120938724406e-01
2.277591973244147141e+02,2.184848131463716925e+01,-5.776193948903665110e-01
2.287625418060200673e+02,1.674083145207315226e+01,4.039570963097129930e-01
2.297658862876254204e+02,1.702079153814507251e+01,4.709086989506344523e+00
2.307692307692307736e+02,1.442795343727909518e+01,4.538098926998922478e-01
2.317725752508361268e+02,2.144639361291323709e+01,3.777944823946736808e+00
2.327759197324414799e+02,1.103241447420326971e+01,3.167429470150716853e+00
2.337792642140468331e+02,9.772973866921583763e+00,1.664583332633990498e+00
2.347826086956521863e+02,6.972712282927799876e+00,1.429942952941812528e+01
2.357859531772575110e+02,5.710616870613193896e+00,3.603210752214266677e+00
2.367892976588628642e+02,6.246543260561373323e+00,-5.819378561625635493e-01
2.377926421404682173e+02,4.333452575757326564e+00,6.823353998207900339e+00
2.387959866220735705e+02,5.413101082032003575e+00,2.974570669059885653e+00
2.397993311036789237e+02,1.084319927214664148e+01,8.850167627649714319e+00
2.408026755852842768e+02,6.596284696486310217e+00,1.292298204629757974e+00
2.418060200668896300e+02,6.543986396361755276e+00,3.728583246523410999e+00
2.428093645484949832e+02,6.062582979885610790e+00,5.260615638463499444e+00
2.438127090301003363e+02,5.792513468749832306e+00,5.114623237825660418e+00
2.448160535117056895e+02,5.102357813851871704e+00,-2.800577306370087283e-01
2.458193979933110427e+02,5.959118349198477382e+00,2.305012445161688461e+00
2.468227424749163958e+02,5.795696150696151072e+00,2.009831530248882281e+00
2.478260869565217490e+02,5.086186941732903755e+00,1.714079340575637378e+00
2.488294314381271022e+02,5.575933876675565060e+00,1.085954712204994976e+01
2.498327759197324269e+02,6.774785887724729783e+00,2.257965905324908373e+00
2.508361204013377801e+02,5.569580686393909019e+00,-3.061905425006654080e-01
2.518394648829431333e+02,5.986419283141140468e+00,7.324172439711751359e+00
2.528428093645484864e+02,5.877339323467231758e+00,1.120410588068383184e+01
2.538461538461538396e+02,5.188805057161484768e+00,3.923354802179174428e+00
2.548494983277591928e+02,9.989546279841411192e+00,-4.764869776486196362e-01
2.558528428093645459e+02,5.629698700304308190e+00,3.697915358759393811e+00
2.568561872909698991e+02,5.840218876321058517e+00,1.222267207313458215e+01
2.578595317725752238e+02,8.264332494004777985e+00,2.128749134386675124e+00
2.588628762541806054e+02,5.910756913973825633e+00,7.369519536144936822e+00
2.598662207357859302e+02,7.754325244045437771e+00,7.652363817546354419e+00
2.608695652173913118e+02,9.533392142343380726e+00,1.246448038496389632e+00
2.618729096989966365e+02,7.545455431593979689e+00,4.900133002309248198e+00
2.628762541806020181e+02,6.373386034763251828e+00,-6.016804443144136982e-01
2.638795986622073428e+02,8.661671365289160818e+00,4.839576614636037277e+00
2.648829431438127244e+02,1.056151955344154558e+01,5.967520895059775121e+00
2.658862876254180492e+02,8.065111972709825494e+00,9.760424410164980635e-01
2.668896321070234308e+02,5.683188460306952017e+00,1.018766247661165281e+01
2.678929765886287555e+02,5.412740725026099931e+00,-6.160719211843167509e-01
2.688963210702341371e+02,9.070280642880572231e+00,6.545211703196273101e-01
2.698996655518394618e+02,8.443865681655099209e+00,1.487562998379722057e+00
2.709030100334448434e+02,5.768857443760143866e+00,4.014385823310457013e+00
2.719063545150501682e+02,7.227799612051978961e+00,-3.459479656168580886e-01
2.729096989966554929e+02,7.917587313983809771e+00,3.473372470096596665e+00
2.739130434782608745e+02,6.423307737973339648e+00,-7.780236874464086481e-03
2.749163879598661993e+02,7.064988608901732192e+00,-5.594406548178134653e-01
2.759197324414715808e+02,4.950220879887906378e+00,2.670543511864964081e+00
2.769230769230769056e+02,7.345382852593165701e+00,1.754196012153137696e+00
2.779264214046822872e+02,7.597498368839832317e+00,5.381924814440124383e-01
2.789297658862876119e+02,5.343584391733778638e+00,3.394207421695359272e+00
2.799331103678929935e+02,6.936028395660937207e+00,2.673972531377764028e+00
2.809364548494983183e+02,9.390339002175275951e+00,5.637727429156357495e+00
2.819397993311036998e+02,5.910817797793604278e+00,8.507528182128531569e+00
2.829431438127090246e+02,5.895885687209689863e+00,1.285345769789154602e+01
2.839464882943144062e+02,6.038499942224399675e+00,1.237448659804055273e+00
2.849498327759197309e+02,1.003056163303815218e+01,2.113543724069166174e+01
2.859531772575250557e+02,6.133683571732228224e+00,6.048605510327517143e-01
2.869565217391304373e+02,9.356865036372077782e+00,1.081231942902883070e+01
2.879598662207357620e+02,1.330125270562770368e+01,1.440082958537676205e+01
2.889632107023411436e+02,1.465225678423667866e+01,1.023806118217348349e+01
2.899665551839464683e+02,1.342076312576312702e+01,5.382288746209645147e+00
2.909698996655518499e+02,2.002709836633134799e+01,7.600574522774009800e+00
2.919732441471571747e+02,1.333216365214268251e+01,5.635469504973051436e+00
2.929765886287625563e+02,1.311482098777451100e+01,4.753230988096106557e+00
2.939799331103678810e+02,1.147058309569931644e+01,9.815112444056163454e+00
2.949832775919732626e+02,3.027610774393908954e+01,6.471635857836945149e+01
2.959866220735785873e+02,2.124434659090909605e+01,3.218767399837118681e+00
2.969899665551839689e+02,1.701647315817822914e+01,6.751985508111221890e+00
2.979933110367892937e+02,2.617731617647058684e+01,1.910174862698327258e+00
2.989966555183946753e+02,1.832157265936677604e+01,2.448623523183329986e+00
3.000000000000000000e+02,2.598515607199817268e+01,1.183140948199410403e+00


==> data/synt_train_RCF_rKF.csv <==
X, Y, mean, varLow, varUp
0.000000000000000000e+00,1.110686611519348110e-01,4.147242251115226819e-02,-1.213866244603661326e-01,2.043314694826705302e-01
1.003344481605351168e+00,7.361571124812638089e-02,8.485924390213651913e-02,-1.069895710230744229e-01,2.767080588273472808e-01
2.006688963210702337e+00,3.361503929323237383e-01,3.353223994365508442e-01,1.434179517365548606e-01,5.272268471365466613e-01
3.010033444816053283e+00,5.982958747895217311e-01,5.695951114481363486e-01,3.776905575798207848e-01,7.614996653164517459e-01
4.013377926421404673e+00,2.502248586447503587e-01,2.675359913112029808e-01,7.563144407693975224e-02,4.594405385454660706e-01
5.016722408026756064e+00,2.737817638595206327e-01,2.918170561848421052e-01,9.991249571194454893e-02,4.837216166577394949e-01
6.020066889632106566e+00,6.831776328178866819e-01,6.563529532064297234e-01,4.644483754248741603e-01,8.482575309879850645e-01
7.023411371237457956e+00,4.888299718328516508e-01,5.211904214319178497e-01,3.292835720011892953e-01,7.130972708626462930e-01
8.026755852842809347e+00,1.026064911118688361e+00,9.912647906906681960e-01,7.983063089928645883e-01,1.184223272388471582e+00
9.030100334448160737e+00,2.083903182818921618e+00,8.090657523627889924e-01,3.515167120030032177e-01,1.266614792722574379e+00
1.003344481605351213e+01,6.417382070184108889e-01,6.242357344056599366e-01,4.312772460527017904e-01,8.171942227586179719e-01
1.103678929765886352e+01,8.058430039767600084e-02,1.117103126287522785e-01,-8.019654853733906852e-02,3.036171737948434313e-01
1.204013377926421313e+01,2.096164048869554597e-01,1.818379030086060555e-01,-1.006669768030532541e-02,3.737425036975172699e-01
1.304347826086956452e+01,-2.911230021348948371e-01,-2.660353241503027322e-01,-4.579399235964939363e-01,-7.413072470411169457e-02
1.404682274247491591e+01,-2.543016342888911319e-01,-2.426502200635363982e-01,-4.345548196477042602e-01,-5.074562047936870268e-02
1.505016722408026730e+01,1.586537315157723893e-02,6.294500686817913054e-04,-1.912751496075617286e-01,1.925340497449251342e-01
1.605351170568561869e+01,-5.849260364653061095e-02,-4.046909718100658720e-02,-2.323736968872225916e-01,1.514355025252092923e-01
1.705685618729096831e+01,2.801908709288156718e-01,2.545906136028444067e-01,6.268601121403677423e-02,4.464952159916518726e-01
1.806020066889632147e+01,6.242834956851771311e-02,6.962581947546161998e-02,-1.222833179641246160e-01,2.615349569150476894e-01
1.906354515050167109e+01,1.567907371752697010e-02,1.838811279148325900e-02,-1.757169767817844119e-01,2.124932023647507773e-01


==> data/synthetic_0.csv <==
X, Y
0.000000000000000000e+00,1.923765642438027001e-01
3.344481605351170561e-01,-3.575595494048278838e-03
6.688963210702341122e-01,3.490940742262655938e-01
1.003344481605351168e+00,7.345332551048632252e-01
1.337792642140468224e+00,9.841757961888451811e-02
1.672240802675585281e+00,1.407646340691186548e-01
2.006688963210702337e+00,8.832168849744359562e-01
2.341137123745819615e+00,6.066853723176921509e-01
2.675585284280936449e+00,1.631628966982794360e-01
3.010033444816053283e+00,5.882699848257562092e-01
3.344481605351170561e+00,2.293959631041014025e-01
3.678929765886287839e+00,2.568240010150399377e-01
4.013377926421404673e+00,5.568298468244192723e-01
4.347826086956521507e+00,-2.543515778994047682e-01
4.682274247491639230e+00,-1.601908280240436355e-01
5.016722408026756064e+00,3.090322517058814444e-01
5.351170568561872898e+00,1.512839456455969400e-01
5.685618729096989732e+00,6.799073539798913268e-01
6.020066889632106566e+00,2.191813755169312872e-01
6.354515050167224288e+00,3.466336475836678810e-02
6.688963210702341122e+00,1.158342947305985637e+00
7.023411371237457956e+00,5.107200192390781712e-01
7.357859531772575679e+00,6.303444848327715011e-01
7.692307692307692513e+00,5.714530784502791505e-02
8.026755852842809347e+00,4.017666321403937646e-01
8.361204013377927069e+00,6.583002920555935944e-01
8.695652173913043015e+00,1.715571980944899377e-01
9.030100334448160737e+00,7.642826040554300260e-01
9.364548494983278459e+00,3.872218923621600917e-01
9.698996655518394405e+00,5.077687514345761155e-01
1.003344481605351213e+01,3.886008441092321797e-01
1.036789297658862807e+01,1.340115053399888900e+00
1.070234113712374580e+01,6.189636388600828765e-01
1.103678929765886352e+01,2.165465298219845791e-01
1.137123745819397946e+01,9.474842359533963698e-01
1.170568561872909719e+01,1.596734351987269540e-01
1.204013377926421313e+01,7.180098698445751548e-01
1.237458193979933085e+01,-1.160832245760268222e-01
1.270903010033444858e+01,1.355578360611443545e-01
1.304347826086956452e+01,7.346826258096068596e-01
1.337792642140468224e+01,9.544330685432829142e-01
1.371237458193979997e+01,7.463842363730978091e-01
1.404682274247491591e+01,6.484842411494644576e-01
1.438127090301003363e+01,5.916507400661800142e-01
1.471571906354515136e+01,1.524061344620186720e-01
1.505016722408026730e+01,4.648089128454526708e-01
1.538461538461538503e+01,5.855770606653898369e-01
1.571906354515050097e+01,1.195584761797120477e+00
1.605351170568561869e+01,9.432065793554910149e-01
1.638795986622073642e+01,1.530009583486771074e-01
1.672240802675585414e+01,9.887226839286759050e-01
1.705685618729096831e+01,7.430555527801557814e-01
1.739130434782608603e+01,6.605399734135104506e-01
1.772575250836120375e+01,1.191544137413011351e+00
1.806020066889632147e+01,1.387181130189015121e+00
1.839464882943143920e+01,1.382964891725505741e+00
1.872909698996655692e+01,7.326871905298861787e-01
1.906354515050167109e+01,9.742641496323227734e-01
1.939799331103678881e+01,1.259335203349479793e+00
1.973244147157190653e+01,1.546415302645598011e+00
2.006688963210702425e+01,1.020908909833611045e+00
2.040133779264214198e+01,1.172655451700268525e+00
2.073578595317725615e+01,8.541184931253279489e-01
2.107023411371237387e+01,8.571237365375482531e-01
2.140468227424749159e+01,1.672487802998602335e+00
2.173913043478260931e+01,1.919824637979675064e+00
2.207357859531772704e+01,1.402594338340486857e+00
2.240802675585284121e+01,1.854051860893943804e+00
2.274247491638795893e+01,1.639125721292299609e+00
2.307692307692307665e+01,1.281478341329113535e+00
2.341137123745819437e+01,1.701972048578320074e+00
2.374581939799331209e+01,2.186584048927564972e+00
2.408026755852842626e+01,1.603993192215863672e+00
2.441471571906354399e+01,2.248722786691626396e+00
2.474916387959866171e+01,6.507492590340133720e-01
2.508361204013377943e+01,2.003958956048464302e+00
2.541806020066889715e+01,1.737131273592116720e+00
2.575250836120401488e+01,1.602807352807889885e+00
2.608695652173912904e+01,1.766673717977023550e+00
2.642140468227424677e+01,9.711349271910600933e-01
2.675585284280936449e+01,1.662829284112042449e+00
2.709030100334448221e+01,1.890383631885042215e+00
2.742474916387959993e+01,2.325788989316104782e+00
2.775919732441471410e+01,1.551173365707052998e+00
2.809364548494983183e+01,1.434457063426118451e+00
2.842809364548494955e+01,1.546177380283799696e+00
2.876254180602006727e+01,2.085260714552009897e+00
2.909698996655518499e+01,1.845652316442954799e+00
2.943143812709030271e+01,1.498234872226360759e+00
2.976588628762541688e+01,1.884882248291235074e+00
3.010033444816053461e+01,1.704117047876493096e+00
3.043478260869565233e+01,2.019993418634626892e+00
3.076923076923077005e+01,1.349321854810819232e+00
3.110367892976588777e+01,1.468964811971339657e+00
3.143812709030100194e+01,1.417104274997248226e+00
3.177257525083611966e+01,9.739228115693687737e-01
3.210702341137123739e+01,1.626100895828506587e+00
3.244147157190635511e+01,1.582335735527031773e+00
3.277591973244147283e+01,1.452415718473663242e+00
3.311036789297659055e+01,1.328433731091096526e+00
3.344481605351170828e+01,8.398839022030517576e-01
3.377926421404682600e+01,1.194086528494553878e+00
3.411371237458193661e+01,1.193670498222746845e+00
3.444816053511705434e+01,9.858133095414948199e-01
3.478260869565217206e+01,1.205203214612661444e+00
3.511705685618728978e+01,1.396569860283151332e+00
3.545150501672240750e+01,1.944559175392313932e+00
3.578595317725752523e+01,1.257430702124103128e+00
3.612040133779264295e+01,1.267412827891696958e+00
3.645484949832776067e+01,1.119001351473115857e+00
3.678929765886287839e+01,3.874313477870274802e-01
3.712374581939799612e+01,1.105826959299201384e+00
3.745819397993311384e+01,1.127960168399690488e+00
3.779264214046822445e+01,5.125980142795441452e+00
3.812709030100334218e+01,1.017029221686543972e+00
3.846153846153845990e+01,1.207034765266666199e+00
3.879598662207357762e+01,1.079236978940715685e+00
3.913043478260869534e+01,6.463396895550259647e-01
3.946488294314381307e+01,1.551829040838544893e+00
3.979933110367893079e+01,1.414740720837722510e+00
4.013377926421404851e+01,1.448309004770296005e+00
4.046822742474916623e+01,8.123340396012275200e-01
4.080267558528428395e+01,1.734625879418436156e+00
4.113712374581939457e+01,6.793727307857224673e-01
4.147157190635451229e+01,1.484748286239907289e+00
4.180602006688963002e+01,2.145096199769416678e+00
4.214046822742474774e+01,9.564353478686506982e-01
4.247491638795986546e+01,1.168036836337466466e+00
4.280936454849498318e+01,1.477099623838072251e+00
4.314381270903010090e+01,1.298361029940052980e+00
4.347826086956521863e+01,9.511890191396967786e-01
4.381270903010033635e+01,1.640085456236094030e+00
4.414715719063545407e+01,1.267046308258403808e+00
4.448160535117057179e+01,1.929792212162281695e+00
4.481605351170568241e+01,1.460890955493163279e+00
4.515050167224080013e+01,2.490344301939152238e+00
4.548494983277591786e+01,1.661974618803898185e+00
4.581939799331103558e+01,1.917777063193038867e+00
4.615384615384615330e+01,2.436388400896631889e+00
4.648829431438127102e+01,1.724722218521407058e+00
4.682274247491638874e+01,2.370650992757005415e+00
4.715719063545150647e+01,2.870615393005519156e+00
4.749163879598662419e+01,1.823948176032580637e+00
4.782608695652174191e+01,2.600223513235725648e+00
4.816053511705685253e+01,2.711257140033779045e+00
4.849498327759197025e+01,2.994661912284584560e+00
4.882943143812708797e+01,2.293093008456811077e+00
4.916387959866220569e+01,2.339766632033427829e+00
4.949832775919732342e+01,3.130738203427001487e+00
4.983277591973244114e+01,3.119114683171004820e+00
5.016722408026755886e+01,3.174397473030608374e+00
5.050167224080267658e+01,3.282347044655085089e+00
5.083612040133779431e+01,2.952802165182977667e+00
5.117056856187291203e+01,3.371089914498987206e+00
5.150501672240802975e+01,3.456319395846616516e+00
5.183946488294314037e+01,3.124301355805987779e+00
5.217391304347825809e+01,4.178005506254556245e+00
5.250836120401337581e+01,3.689413458530310663e+00
5.284280936454849353e+01,3.090922129356007186e+00
5.317725752508361126e+01,3.848767472704397008e+00
5.351170568561872898e+01,3.254800432739531679e+00
5.384615384615384670e+01,3.970469081589039995e+00
5.418060200668896442e+01,4.143147468463816097e+00
5.451505016722408214e+01,3.400768353066043748e+00
5.484949832775919987e+01,4.111292695951589415e+00
5.518394648829431759e+01,3.912974343816300937e+00
5.551839464882942821e+01,4.081798515960741724e+00
5.585284280936454593e+01,4.503781097199750505e+00
5.618729096989966365e+01,3.675356517193536732e+00
5.652173913043478137e+01,3.475303775227391423e+00
5.685618729096989910e+01,3.415253780810186601e+00
5.719063545150501682e+01,3.432181722236792520e+00
5.752508361204013454e+01,3.702670915869711088e+00
5.785953177257525226e+01,3.845235773983419758e+00
5.819397993311036998e+01,3.797234128804232611e+00
5.852842809364548771e+01,3.984010483446753348e+00
5.886287625418060543e+01,3.639094929139455203e+00
5.919732441471571605e+01,4.164522424850775728e+00
5.953177257525083377e+01,3.463944516725708134e+00
5.986622073578595149e+01,4.582479259122123061e+00
6.020066889632106921e+01,3.731731133130294253e+00
6.053511705685618693e+01,3.116116456768525111e+00
6.086956521739130466e+01,2.990557480225535691e+00
6.120401337792642238e+01,3.548245697801053034e+00
6.153846153846154010e+01,3.230080204615219497e+00
6.187290969899665782e+01,3.547888937733005843e+00
6.220735785953177555e+01,3.409180985605156256e+00
6.254180602006688616e+01,3.152355886379698990e+00
6.287625418060200388e+01,2.807707431222609351e+00
6.321070234113712161e+01,2.504829227845290607e+00
6.354515050167223933e+01,2.875504209812856260e+00
6.387959866220735705e+01,3.338380422192991137e+00
6.421404682274247477e+01,3.049509035300087767e+00
6.454849498327759250e+01,2.445915473212632918e+00
6.488294314381271022e+01,2.959421941169838810e+00
6.521739130434782794e+01,3.007951967445166908e+00
6.555183946488294566e+01,2.485410001433806748e+00
6.588628762541806339e+01,2.859120288064295856e+00
6.622073578595318111e+01,2.797025581109914505e+00
6.655518394648829883e+01,2.309926099342821892e+00
6.688963210702341655e+01,8.617958602334759632e+00
6.722408026755853427e+01,9.102416036756498130e+00
6.755852842809365200e+01,9.068712708809615108e+00
6.789297658862875551e+01,9.324379790302870674e+00
6.822742474916387323e+01,2.162508750130769375e+00
6.856187290969899095e+01,2.332767082032219719e+00
6.889632107023410867e+01,2.899208667632835912e+00
6.923076923076922640e+01,2.906321090593351197e+00
6.956521739130434412e+01,2.918230301042567199e+00
6.989966555183946184e+01,4.226112001732539980e+00
7.023411371237457956e+01,2.973980897237559873e+00
7.056856187290969729e+01,3.215232978823796994e+00
7.090301003344481501e+01,3.170997807440085747e+00
7.123745819397993273e+01,3.083288361341904427e+00
7.157190635451505045e+01,2.741659379514320705e+00
7.190635451505016817e+01,3.193575208104043384e+00
7.224080267558528590e+01,2.639113266848099215e+00
7.257525083612040362e+01,2.888253577033651709e+00
7.290969899665552134e+01,2.836083519776825490e+00
7.324414715719063906e+01,3.102196931235136734e+00
7.357859531772575679e+01,4.015482872214902521e+00
7.391304347826087451e+01,2.446240191224534399e+00
7.424749163879599223e+01,3.487263906553290216e+00
7.458193979933110995e+01,2.650315501440592580e+00
7.491638795986622767e+01,3.146725582670506505e+00
7.525083612040133119e+01,3.806733491240378964e+00
7.558528428093644891e+01,3.466004015907582669e+00
7.591973244147156663e+01,3.080216036980511163e+00
7.625418060200668435e+01,3.277249941513756148e+00
7.658862876254180208e+01,3.874055117480756483e+00
7.692307692307691980e+01,3.384203514227124288e+00
7.725752508361203752e+01,3.806564858441735755e+00
7.759197324414715524e+01,3.795248230465726014e+00
7.792642140468227296e+01,3.579099827030596259e+00
7.826086956521739069e+01,4.714471343105825163e+00
7.859531772575250841e+01,4.180910827763806736e+00
7.892976588628762613e+01,3.200763002900739007e+00
7.926421404682274385e+01,4.105284976059832225e+00
7.959866220735786158e+01,3.822863382187031700e+00
7.993311036789297930e+01,4.453416049944195265e+00
8.026755852842809702e+01,3.858310695387964895e+00
8.060200668896321474e+01,4.160587686797047269e+00
8.093645484949833246e+01,4.438090204550333873e+00
8.127090301003345019e+01,4.612952564736762184e+00
8.160535117056856791e+01,3.845523690899424807e+00
8.193979933110368563e+01,4.211183308581480489e+00
8.227424749163878914e+01,4.184712641313026893e+00
8.260869565217390686e+01,4.141145790724685583e+00
8.294314381270902459e+01,5.101086404404595598e+00
8.327759197324414231e+01,4.595004516760888613e+00
8.361204013377926003e+01,-4.762063506326672524e+00
8.394648829431437775e+01,4.828602303978362542e+00
8.428093645484949548e+01,5.309333442016100690e+00
8.461538461538461320e+01,4.899636744334077143e+00
8.494983277591973092e+01,3.921806317094451266e+00
8.528428093645484864e+01,4.331491890754897156e+00
8.561872909698996637e+01,5.016921566891888062e+00
8.595317725752508409e+01,4.257975396311536542e+00
8.628762541806020181e+01,4.708507568105128271e+00
8.662207357859531953e+01,4.840123296115811158e+00
8.695652173913043725e+01,4.183709666139742822e+00
8.729096989966555498e+01,4.521544217820917311e+00
8.762541806020067270e+01,3.290627182502546155e+00
8.795986622073579042e+01,4.150251050526570396e+00
8.829431438127090814e+01,4.450056689794500642e+00
8.862876254180602587e+01,4.065530090255159656e+00
8.896321070234114359e+01,5.182163733631076852e+00
8.929765886287624710e+01,3.997580974627979788e+00
8.963210702341136482e+01,4.383155818366807566e+00
8.996655518394648254e+01,4.607071627395429303e+00
9.030100334448160027e+01,5.118388563418816872e+00
9.063545150501671799e+01,4.008875624946071525e+00
9.096989966555183571e+01,5.021456241681061528e+00
9.130434782608695343e+01,4.582222425551913503e+00
9.163879598662207115e+01,4.206843041563288921e+00
9.197324414715718888e+01,4.776198945871982460e+00
9.230769230769230660e+01,4.686182961938883729e+00
9.264214046822742432e+01,4.390169330332854614e+00
9.297658862876254204e+01,4.664951599361946144e+00
9.331103678929765977e+01,4.505751034962302448e+00
9.364548494983277749e+01,4.717815746991458781e+00
9.397993311036789521e+01,4.950971249307936972e+00
9.431438127090301293e+01,5.331269575315202403e+00
9.464882943143813065e+01,4.261856542321761587e+00
9.498327759197324838e+01,5.593363920734779171e+00
9.531772575250836610e+01,4.038857904062100879e+00
9.565217391304348382e+01,4.765362944286057001e+00
9.598662207357860154e+01,5.082759744045647565e+00
9.632107023411370506e+01,4.995889821537891073e+00
9.665551839464882278e+01,4.679329178373147435e+00
9.698996655518394050e+01,4.874480022072028795e+00
9.732441471571905822e+01,4.799736047397010985e+00
9.765886287625417594e+01,4.798850669235800837e+00
9.799331103678929367e+01,5.393277031963170209e+00
9.832775919732441139e+01,5.240121313822013072e+00
9.866220735785952911e+01,4.871431591549987061e+00
9.899665551839464683e+01,5.526285108901858756e+00
9.933110367892976456e+01,5.334903593964708257e+00
9.966555183946488228e+01,5.568462554088465133e+00
1.000000000000000000e+02,5.534791630645048421e+00


==> data/synthetic_0_conf.csv <==
X, Y1, Y2
0.000000000000000000e+00,-3.752113359255169200e-01,8.375355629587917239e-01
3.344481605351170561e-01,-3.370582298099792928e-01,8.676943034006274758e-01
6.688963210702341122e-01,-2.978468936958920121e-01,9.013901254621269343e-01
1.003344481605351168e+00,-2.616834423698793377e-01,9.341168279789473505e-01
1.337792642140468224e+00,-2.322591739062274119e-01,9.615807055372791456e-01
1.672240802675585281e+00,-2.124611641999557543e-01,9.803036595346700244e-01
2.006688963210702337e+00,-2.040110152149682277e-01,9.881352699351737545e-01
2.341137123745819615e+00,-2.071637797447720697e-01,9.845913079272028412e-01
2.675585284280936449e+00,-2.206387988020013236e-01,9.708577088940164579e-01
3.010033444816053283e+00,-2.417602336454890422e-01,9.495416196016625010e-01
3.344481605351170561e+00,-2.667494552582119760e-01,9.243005573339155845e-01
3.678929765886287839e+00,-2.912413671222918721e-01,8.993251952846939012e-01
4.013377926421404673e+00,-3.108926176500896310e-01,8.788055251229984766e-01
4.347826086956521507e+00,-3.219941132075063717e-01,8.664193011203118466e-01
4.682274247491639230e+00,-3.220560822913718368e-01,8.648079946160571740e-01
5.016722408026756064e+00,-3.101411631894121501e-01,8.752178012970319720e-01
5.351170568561872898e+00,-2.869222323205966596e-01,8.973283833821293909e-01
5.685618729096989732e+00,-2.545388800894126113e-01,9.292443834428083527e-01
6.020066889632106566e+00,-2.162422138723126830e-01,9.677352135090170338e-01
6.354515050167224288e+00,-1.759849107351947328e-01,1.008627817094843948e+00
6.688963210702341122e+00,-1.379260264912610667e-01,1.047395997294453096e+00
7.023411371237457956e+00,-1.058523156489494799e-01,1.079900490050132555e+00
7.357859531772575679e+00,-8.274681591921373425e-02,1.102971025993603416e+00
7.692307692307692513e+00,-7.041974528561922853e-02,1.114843841274729019e+00
8.026755852842809347e+00,-6.928094114763261313e-02,1.115345495800929454e+00
8.361204013377927069e+00,-7.821341244270751947e-02,1.105888676232638534e+00
8.695652173913043015e+00,-9.465402684290302737e-02,1.089241549115306684e+00
9.030100334448160737e+00,-1.149350487165723411e-01,1.069093034915778784e+00
9.364548494983278459e+00,-1.347596801792357302e-01,1.049585951364397030e+00
9.698996655518394405e+00,-1.498452112008586967e-01,1.034774640468736795e+00
1.003344481605351213e+01,-1.565591938786369264e-01,1.028123265145994836e+00
1.036789297658862807e+01,-1.524379881340169329e-01,1.032081144436385767e+00
1.070234113712374580e+01,-1.364583278380189779e-01,1.047814176805425657e+00
1.103678929765886352e+01,-1.091835155198807028e-01,1.074970302258887456e+00
1.137123745819397946e+01,-7.265856311885443564e-02,1.111654053809628451e+00
1.170568561872909719e+01,-3.004471497129757029e-02,1.154693117224336874e+00
1.204013377926421313e+01,1.478859336657145640e-02,1.200036642956510802e+00
1.237458193979933085e+01,5.778104649096438283e-02,1.243361839406167402e+00
1.270903010033444858e+01,9.513295794723108934e-02,1.280669342630528229e+00
1.304347826086956452e+01,1.237897657063192769e-01,1.308891044619591160e+00
1.337792642140468224e+01,1.418942326662963049e-01,1.326378570636361554e+00
1.371237458193979997e+01,1.490820533026652184e-01,1.333124074963449868e+00
1.404682274247491591e+01,1.465651505619590678e-01,1.330689063685050577e+00
1.438127090301003363e+01,1.370072492904098604e-01,1.321918881652444533e+00
1.471571906354515136e+01,1.241744064234135969e-01,1.310504431717065987e+00
1.505016722408026730e+01,1.123760248703699061e-01,1.300450272791323414e+00
1.538461538461538503e+01,1.058423488442344906e-01,1.295580267615068504e+00
1.571906354515050097e+01,1.081062050964526344e-01,1.299084628673990327e+00
1.605351170568561869e+01,1.215138390687746650e-01,1.313155797107440570e+00
1.638795986622073642e+01,1.468590678918253456e-01,1.338656317750682501e+00
1.672240802675585414e+01,1.832311759838172183e-01,1.374907557361623400e+00
1.705685618729096831e+01,2.282074695617577476e-01,1.419775241163743873e+00
1.739130434782608603e+01,2.781833809664729928e-01,1.469910502506300398e+00
1.772575250836120375e+01,3.288344994413672229e-01,1.521190844149671761e+00
1.806020066889632147e+01,3.756914774439191751e-01,1.569347533421303176e+00
1.839464882943143920e+01,4.147039160430575633e-01,1.610612261275258028e+00
1.872909698996655692e+01,4.427300003021177321e-01,1.642251340322435915e+00
1.906354515050167109e+01,4.579050970804733334e-01,1.662886432393345215e+00
1.939799331103678881e+01,4.599435940298638448e-01,1.672650663267293503e+00
1.973244147157190653e+01,4.502760245305901243e-01,1.673135930951402450e+00


==> data/synthetic_0_mean.csv <==
X, Y
0.000000000000000000e+00,2.311621135166376517e-01
3.344481605351170561e-01,2.653180367953243413e-01
6.688963210702341122e-01,3.017716158831177387e-01
1.003344481605351168e+00,3.362166928045343117e-01
1.337792642140468224e+00,3.646607658155260889e-01
1.672240802675585281e+00,3.839212476673573571e-01
2.006688963210702337e+00,3.920621273601030410e-01
2.341137123745819615e+00,3.887137640912156078e-01
2.675585284280936449e+00,3.751094550460077892e-01
3.010033444816053283e+00,3.538906929780869515e-01
3.344481605351170561e+00,3.287755510378521095e-01
3.678929765886287839e+00,3.040419140812012921e-01
4.013377926421404673e+00,2.839564537364546726e-01
4.347826086956521507e+00,2.722125939564029595e-01
4.682274247491639230e+00,2.713759561623428906e-01
5.016722408026756064e+00,2.825383190538101608e-01
5.351170568561872898e+00,3.052030755307666432e-01
5.685618729096989732e+00,3.373527516766980927e-01
6.020066889632106566e+00,3.757464998183523974e-01
6.354515050167224288e+00,4.163214531798248297e-01
6.688963210702341122e+00,4.547349854015961812e-01
7.023411371237457956e+00,4.870240872005917598e-01
7.357859531772575679e+00,5.101121050371950627e-01
7.692307692307692513e+00,5.222120479945551175e-01
8.026755852842809347e+00,5.230322773266486980e-01
8.361204013377927069e+00,5.138376318949657851e-01
8.695652173913043015e+00,4.972937611362020505e-01
9.030100334448160737e+00,4.770789930996034434e-01
9.364548494983278459e+00,4.574131355925809550e-01
9.698996655518394405e+00,4.424647146339393267e-01
1.003344481605351213e+01,4.357820356336792322e-01
1.036789297658862807e+01,4.398215781511846667e-01
1.070234113712374580e+01,4.556779244837036447e-01
1.103678929765886352e+01,4.828933933695036540e-01
1.137123745819397946e+01,5.194977453453871741e-01
1.170568561872909719e+01,5.623242011265198181e-01
1.204013377926421313e+01,6.074126181615413511e-01
1.237458193979933085e+01,6.505714429485660588e-01
1.270903010033444858e+01,6.879011502888798812e-01
1.304347826086956452e+01,7.163404051629554958e-01
1.337792642140468224e+01,7.341364016513292068e-01
1.371237458193979997e+01,7.411030641330578206e-01
1.404682274247491591e+01,7.386271071235051000e-01
1.438127090301003363e+01,7.294630654714274742e-01
1.471571906354515136e+01,7.173394190702400142e-01
1.505016722408026730e+01,7.064131488308469375e-01
1.538461538461538503e+01,7.007113082296517748e-01
1.571906354515050097e+01,7.035954168852217583e-01
1.605351170568561869e+01,7.173348180881079506e-01
1.638795986622073642e+01,7.427576928212541452e-01
1.672240802675585414e+01,7.790693666727205313e-01
1.705685618729096831e+01,8.239913553627510323e-01
1.739130434782608603e+01,8.740469417363869731e-01
1.772575250836120375e+01,9.250126717955197142e-01
1.806020066889632147e+01,9.725195054326114530e-01
1.839464882943143920e+01,1.012658088659158073e+00
1.872909698996655692e+01,1.042490670312277157e+00
1.906354515050167109e+01,1.060395764736909552e+00
1.939799331103678881e+01,1.066297128648578951e+00
1.973244147157190653e+01,1.061705977740996509e+00


==> data/synthetic_0_preds.csv <==
X, mKF, varKFlow, varKFup, mrKF, varrKFlow, varrKFup, mstKF, varstKFlow, varstKFup
2.006688963210702425e+01,1.056625909142696385e+00,4.499546886222053343e-01,1.663297129663186880e+00,1.056625909142696385e+00,4.499546886222053343e-01,1.663297129663186880e+00,1.056625909142696385e+00,4.499546886222053343e-01,1.663297129663186880e+00
2.040133779264214198e+01,1.060323338832089846e+00,4.529681999210785071e-01,1.667678477743100629e+00,1.060323338832089846e+00,4.529681999210785071e-01,1.667678477743100629e+00,9.512169910589356459e-01,6.343269647099192277e-03,1.896090712470771322e+00
2.073578595317725615e+01,1.019950657180457076e+00,4.117089155915707455e-01,1.628192398769342963e+00,1.019950657180457076e+00,4.117089155915707455e-01,1.628192398769342963e+00,8.788900144263567249e-01,-6.598370698547972868e-02,1.823763735838192401e+00
2.107023411371237387e+01,9.831533945698783805e-01,3.740374773062689062e-01,1.592269311833487411e+00,9.831533945698783805e-01,3.740374773062689062e-01,1.592269311833487411e+00,7.420628786723496573e-01,-2.028108427394867963e-01,1.686936600084185223e+00
2.140468227424749159e+01,1.065018661132989930e+00,4.552223353539323059e-01,1.674814986912046999e+00,1.065018661132989930e+00,4.552223353539323059e-01,1.674814986912046999e+00,1.096940449699394637e+00,1.520667282875581838e-01,2.041814171111230536e+00
2.173913043478260931e+01,1.183733004185516524e+00,5.735366465103398648e-01,1.793929361860692628e+00,1.183733004185516524e+00,5.735366465103398648e-01,1.793929361860692628e+00,1.495337639235778671e+00,3.858325336729331312e-01,2.604842744798623322e+00
2.207357859531772704e+01,1.228105900234232495e+00,6.177702652931956750e-01,1.838441535175268982e+00,1.228105900234232495e+00,6.177702652931956750e-01,1.838441535175268982e+00,1.340641881863118945e+00,6.213974392406318437e-02,2.619144019802173595e+00
2.240802675585284121e+01,1.334286177650561012e+00,7.239807119149481718e-01,1.944591643386173185e+00,1.334286177650561012e+00,7.239807119149481718e-01,1.944591643386173185e+00,1.412211673795216171e+00,4.673379523833797178e-01,2.357085395207051626e+00
2.274247491638795893e+01,1.403399875537824970e+00,7.931873831460235502e-01,2.013612367929625613e+00,1.403399875537824970e+00,7.931873831460235502e-01,2.013612367929625613e+00,1.409545334541498551e+00,1.310431966024432349e-01,2.688047472480552536e+00
2.307692307692307665e+01,1.415855537815587484e+00,8.057263819034234942e-01,2.025984693727751029e+00,1.415855537815587484e+00,8.057263819034234942e-01,2.025984693727751029e+00,1.221511840320119058e+00,1.339128194670775596e-01,2.309110861173159890e+00
2.341137123745819437e+01,1.481360808642657956e+00,8.712891166137997079e-01,2.091432500671515538e+00,1.481360808642657956e+00,8.712891166137997079e-01,2.091432500671515538e+00,1.293743075255339825e+00,3.488693538435033714e-01,2.238616796667175279e+00
2.374581939799331209e+01,1.603594505158195904e+00,9.935831186830095252e-01,2.213605891633381617e+00,1.603594505158195904e+00,9.935831186830095252e-01,2.213605891633381617e+00,1.611966107015873284e+00,4.826062324954556448e-01,2.741325981536290257e+00
2.408026755852842626e+01,1.629873555030863397e+00,1.019965262336716583e+00,2.239781847725009545e+00,1.629873555030863397e+00,1.019965262336716583e+00,2.239781847725009545e+00,1.529550198856175935e+00,2.510480609171203970e-01,2.808052336795230364e+00
2.441471571906354399e+01,1.733224891728190720e+00,1.123478593483153043e+00,2.342971189973227730e+00,1.733224891728190720e+00,1.123478593483153043e+00,2.342971189973227730e+00,1.619940695605108782e+00,5.558733180514561223e-01,2.684008073158760332e+00
2.474916387959866171e+01,1.603515350167908915e+00,9.939653752252719521e-01,2.213065325110545434e+00,1.603515350167908915e+00,9.939653752252719521e-01,2.213065325110545434e+00,1.169976961814868766e+00,-1.085251761241867730e-01,2.448479099753923194e+00
2.508361204013377943e+01,1.659384605074843533e+00,1.050009330204303204e+00,2.268759879945383418e+00,1.659384605074843533e+00,1.050009330204303204e+00,2.268759879945383418e+00,1.151187357331247663e+00,2.063136359194112091e-01,2.096061078743083339e+00
2.541806020066889715e+01,1.672198992886509750e+00,1.062918566641970486e+00,2.281479419131048569e+00,1.672198992886509750e+00,1.062918566641970486e+00,2.281479419131048569e+00,1.509581507158405334e+00,2.310793692193497950e-01,2.788083645097459762e+00
2.575250836120401488e+01,1.664377629041339235e+00,1.055084290701523209e+00,2.273670967381154817e+00,1.664377629041339235e+00,1.055084290701523209e+00,2.273670967381154817e+00,1.377960082652391449e+00,2.248390943578657541e-01,2.531081070946916256e+00
2.608695652173912904e+01,1.679606528779643337e+00,1.070212965748183365e+00,2.289000091811102866e+00,1.679606528779643337e+00,1.070212965748183365e+00,2.289000091811102866e+00,1.417020701763111568e+00,3.537616144215349756e-01,2.480279789104687271e+00
2.642140468227424677e+01,1.588601818003645194e+00,9.790824560755834183e-01,2.198121179931706415e+00,1.588601818003645194e+00,9.790824560755834183e-01,2.198121179931706415e+00,1.125188775896686311e+00,-4.792592709125931272e-02,2.298303478884631268e+00
2.675585284280936449e+01,1.601916167215711839e+00,9.923194916332082061e-01,2.211512842798215139e+00,1.601916167215711839e+00,9.923194916332082061e-01,2.211512842798215139e+00,1.142191929978601195e+00,1.973182085667647412e-01,2.087065651390436649e+00
2.709030100334448221e+01,1.651311981308381194e+00,1.041737504405666037e+00,2.260886458211095906e+00,1.651311981308381194e+00,1.041737504405666037e+00,2.260886458211095906e+00,1.481110500613588288e+00,3.780885633948538604e-01,2.584132437832321827e+00
2.742474916387959993e+01,1.760819954942662635e+00,1.151371997339902808e+00,2.370267912545422018e+00,1.760819954942662635e+00,1.151371997339902808e+00,2.370267912545422018e+00,1.701283804791927423e+00,4.227816668528721067e-01,2.979785942730981851e+00
2.775919732441471410e+01,1.760023963338486430e+00,1.150765424854678143e+00,2.369282501822294051e+00,1.760023963338486430e+00,1.150765424854678143e+00,2.369282501822294051e+00,1.564407783785139561e+00,2.859056458460840222e-01,2.842909921724193989e+00
2.809364548494983183e+01,1.743001327265116362e+00,1.133929276899000804e+00,2.352073377631231477e+00,1.743001327265116362e+00,1.133929276899000804e+00,2.352073377631231477e+00,1.266432040002025472e+00,2.391277451936173470e-01,2.293736334810432709e+00
2.842809364548494955e+01,1.740176986028488582e+00,1.131230364812949141e+00,2.349123607244027578e+00,1.740176986028488582e+00,1.131230364812949141e+00,2.349123607244027578e+00,1.292521968678320476e+00,3.476482472664840229e-01,2.237395690090155931e+00
2.876254180602006727e+01,1.806043709492365368e+00,1.197137755595739428e+00,2.414949663388990864e+00,1.806043709492365368e+00,1.197137755595739428e+00,2.414949663388990864e+00,1.541724303652595607e+00,5.179677909536233305e-01,2.565480816351566773e+00
2.909698996655518499e+01,1.830442681071858813e+00,1.221511961718225292e+00,2.439373400425491667e+00,1.830442681071858813e+00,1.221511961718225292e+00,2.439373400425491667e+00,1.586177625661837398e+00,3.076754877227816376e-01,2.864679763600892048e+00
2.943143812709030271e+01,1.799995321281934846e+00,1.191023641265412936e+00,2.408967001298456090e+00,1.799995321281934846e+00,1.191023641265412936e+00,2.408967001298456090e+00,1.349304601649256252e+00,7.080246371020049168e-02,2.627806739588311125e+00
2.976588628762541688e+01,1.816200034899057680e+00,1.207223158178988509e+00,2.425176911619126408e+00,1.816200034899057680e+00,1.207223158178988509e+00,2.425176911619126408e+00,1.467054509186333178e+00,5.221807877744965021e-01,2.411928230598169076e+00
3.010033444816053461e+01,1.801143373049373553e+00,1.192225290098871682e+00,2.410061455999874980e+00,1.801143373049373553e+00,1.192225290098871682e+00,2.410061455999874980e+00,1.448210717767117295e+00,1.697085798280615343e-01,2.726712855706171723e+00
3.043478260869565233e+01,1.824000452337362743e+00,1.215197405047887536e+00,2.432803499626837507e+00,1.824000452337362743e+00,1.215197405047887536e+00,2.432803499626837507e+00,1.543339672276681673e+00,4.125322793770049845e-01,2.674147065176357252e+00
3.076923076923077005e+01,1.753052816549755200e+00,1.144384366698328215e+00,2.361721266401181740e+00,1.753052816549755200e+00,1.144384366698328215e+00,2.361721266401181740e+00,1.359565184576760455e+00,8.106304663770469432e-02,2.638067322515815327e+00
3.110367892976588777e+01,1.701721467203564764e+00,1.093162885227394243e+00,2.310280049179734618e+00,1.701721467203564764e+00,1.093162885227394243e+00,2.310280049179734618e+00,1.222121497836268444e+00,2.772477764244319909e-01,2.166995219248104121e+00
3.143812709030100194e+01,1.649171221023291833e+00,1.040669798726609141e+00,2.257672643319974082e+00,1.649171221023291833e+00,1.040669798726609141e+00,2.257672643319974082e+00,1.251514658532652868e+00,3.066409371208164147e-01,2.196388379944488545e+00
3.177257525083611966e+01,1.546663656863677794e+00,9.381691779270920906e-01,2.155158135800263164e+00,1.546663656863677794e+00,9.381691779270920906e-01,2.155158135800263164e+00,1.036844703856291794e+00,9.197098244445534032e-02,1.981718425268127470e+00
3.210702341137123739e+01,1.543998009205383104e+00,9.354905919340079645e-01,2.152505426476757577e+00,1.543998009205383104e+00,9.354905919340079645e-01,2.152505426476757577e+00,1.127473973867580748e+00,1.826002524557442941e-01,2.072347695279416424e+00
3.244147157190635511e+01,1.544163102050520653e+00,9.356635846905783094e-01,2.152662619410462774e+00,1.544163102050520653e+00,9.356635846905783094e-01,2.152662619410462774e+00,1.344474750085449255e+00,2.655028573578503970e-01,2.423446642813047447e+00
3.277591973244147283e+01,1.534649746593161224e+00,9.262076332617753538e-01,2.143091859924546760e+00,1.534649746593161224e+00,9.262076332617753538e-01,2.143091859924546760e+00,1.280467587689985809e+00,2.312939334689381177e-01,2.329641241911032612e+00
3.311036789297659055e+01,1.515312792214030146e+00,9.069788833185868926e-01,2.123646701109473067e+00,1.515312792214030146e+00,9.069788833185868926e-01,2.123646701109473067e+00,1.205887227376908566e+00,2.610135059650721123e-01,2.150760948788744464e+00
3.344481605351170828e+01,1.437494857166348172e+00,8.292933831600031169e-01,2.045696331172692783e+00,1.437494857166348172e+00,8.292933831600031169e-01,2.045696331172692783e+00,9.402690028022853141e-01,-4.604718609551139430e-03,1.885142724214120991e+00
3.377926421404682600e+01,1.413446911324147903e+00,8.053616431104437812e-01,2.021532179537851803e+00,1.413446911324147903e+00,8.053616431104437812e-01,2.021532179537851803e+00,8.820106977112474045e-01,-6.286302370058904909e-02,1.826884419123083081e+00
3.411371237458193661e+01,1.391553517891460201e+00,7.835347535052386014e-01,1.999572282277681357e+00,1.391553517891460201e+00,7.835347535052386014e-01,1.999572282277681357e+00,1.035426675488856807e+00,9.055295407702035337e-02,1.980300396900692483e+00
3.444816053511705434e+01,1.342502528389379224e+00,7.344910901807419901e-01,1.950513966598015791e+00,1.342502528389379224e+00,7.344910901807419901e-01,1.950513966598015791e+00,9.451111013827226959e-01,2.373799708860202529e-04,1.889984822794558594e+00
3.478260869565217206e+01,1.321819996964061161e+00,7.137757065032890313e-01,1.929864287424832847e+00,1.321819996964061161e+00,7.137757065032890313e-01,1.929864287424832847e+00,9.501121471580469269e-01,5.238425746210473299e-03,1.894985868569882603e+00
3.511705685618728978e+01,1.323005493983073988e+00,7.149254546771547369e-01,1.931085533288992906e+00,1.323005493983073988e+00,7.149254546771547369e-01,1.931085533288992906e+00,1.128232569383091688e+00,1.833588479712552344e-01,2.073106290794927364e+00
3.545150501672240750e+01,1.389984367747931993e+00,7.819020196485126917e-01,1.998066715847350849e+00,1.389984367747931993e+00,7.819020196485126917e-01,1.998066715847350849e+00,1.448846801026847153e+00,5.039730796150106995e-01,2.393720522438682607e+00
3.578595317725752523e+01,1.356938694779650234e+00,7.489048922984613554e-01,1.964972497260838669e+00,1.356938694779650234e+00,7.489048922984613554e-01,1.964972497260838669e+00,1.292047079460998837e+00,1.354494152194307688e-02,2.570549217400053266e+00
3.612040133779264295e+01,1.321248015006428078e+00,7.133045423540399499e-01,1.929191487658815873e+00,1.321248015006428078e+00,7.133045423540399499e-01,1.929191487658815873e+00,1.094872850613258564e+00,1.499991292014221100e-01,2.039746572025094018e+00
3.645484949832776067e+01,1.264805615014167994e+00,6.569648319232788136e-01,1.872646398105056731e+00,1.264805615014167994e+00,6.569648319232788136e-01,1.872646398105056731e+00,1.034844363321279381e+00,8.997064190944292772e-02,1.979718084733115058e+00
3.678929765886287839e+01,1.117047070218530447e+00,5.092875910233533032e-01,1.724806549413707035e+00,1.117047070218530447e+00,5.092875910233533032e-01,1.724806549413707035e+00,6.532492980607227384e-01,-2.916244233511137152e-01,1.598123019472558415e+00
3.712374581939799612e+01,1.074817104815739111e+00,4.670969188975160336e-01,1.682537290733961743e+00,1.074817104815739111e+00,4.670969188975160336e-01,1.682537290733961743e+00,7.313026851640661574e-01,1.108835481529213407e-01,1.351721822175210530e+00
3.745819397993311384e+01,1.045363519738975011e+00,4.376430766594044952e-01,1.653083962818544972e+00,1.045363519738975011e+00,4.376430766594044952e-01,1.653083962818544972e+00,9.686591866354520297e-01,2.378546522361557614e-02,1.913532908047287595e+00
3.779264214046822445e+01,1.540542339044779219e+00,9.328052448652547346e-01,2.148279433224303148e+00,1.011997170841534954e+00,3.991814954069150545e-01,1.624812846276154410e+00,2.711957939049210342e+00,1.767084217637374000e+00,3.656831660461046241e+00
3.812709030100334218e+01,1.479234420515011417e+00,8.714950387912167029e-01,2.086973802238805575e+00,9.919116259104224786e-01,3.799224451521324708e-01,1.603900806668711931e+00,2.478789006864941857e+00,1.200286868925886097e+00,3.757291144803996730e+00
3.846153846153845990e+01,1.446003583647961221e+00,8.382980934232431292e-01,2.053709073872678648e+00,1.009805341414299562e+00,3.986969990799632546e-01,1.620913683748635314e+00,9.644428450290984944e-01,1.956912361726204086e-02,1.909316566440934171e+00
3.879598662207357762e+01,1.399378472938077156e+00,7.917447358528544310e-01,2.007012210023299215e+00,1.015973362994046392e+00,4.057282410837048658e-01,1.626218484904387473e+00,9.914186095489323503e-01,4.654488813709589667e-02,1.936292330960768027e+00
3.913043478260869534e+01,1.302163420105285851e+00,6.946205747269548203e-01,1.909706265483616328e+00,9.686292805594802768e-01,3.591564030126014329e-01,1.578102158106358566e+00,7.482788630374412886e-01,-1.965948583743951650e-01,1.693152584449276965e+00
3.946488294314381307e+01,1.329766834673251630e+00,7.223052047252790375e-01,1.937228464621223667e+00,1.049202215610544275e+00,4.403530998580111877e-01,1.658051331363076919e+00,9.532136290282809954e-01,8.339907616444541816e-03,1.898087350440116783e+00
3.979933110367893079e+01,1.340767573614000119e+00,7.333538092518793183e-01,1.948181337976120364e+00,1.104977738487457506e+00,4.965768703393078631e-01,1.713378606635606705e+00,1.258202421085047984e+00,2.304332935376183222e-01,2.285971548632476757e+00
4.013377926421404851e+01,1.356688195289566412e+00,7.492826118425719439e-01,1.964093778736560436e+00,1.156847281343938993e+00,5.487283301613737896e-01,1.764966232526503642e+00,1.241532545386819342e+00,2.966588239749828881e-01,2.186406266798655018e+00
4.046822742474916623e+01,1.290648192562483976e+00,6.832250286987014976e-01,1.898071356426265899e+00,1.115708092027244192e+00,5.077438150558837293e-01,1.723672368998604210e+00,9.803049831743816389e-01,3.543126176254518533e-02,1.925178704586217204e+00
4.080267558528428395e+01,1.345928905395149755e+00,7.384888867337872087e-01,1.953368924056511968e+00,1.188351883068732739e+00,5.804678699262766361e-01,1.796235896211188399e+00,1.104463398932813201e+00,1.595896775209767471e-01,2.049337120344648877e+00
4.113712374581939457e+01,1.261916365369268433e+00,6.544852455061656027e-01,1.869347485232370598e+00,1.111596355492121324e+00,5.037658001262315111e-01,1.719426910858010693e+00,9.962766166243117727e-01,-1.551493542606159348e-01,2.147702587509238370e+00
4.147157190635451229e+01,1.284291454954324507e+00,6.769057310075184963e-01,1.891677178901129963e+00,1.136352071879144221e+00,5.285770489408119222e-01,1.744127094817475854e+00,9.384491826184918617e-01,-6.424538793344591880e-03,1.883322904030327649e+00
4.180602006688963002e+01,1.387369867465541251e+00,7.800574735531060622e-01,1.994682261377975774e+00,1.239246978675919264e+00,6.315368194465448282e-01,1.846957137905293145e+00,1.574045334862781198e+00,6.291716134509447445e-01,2.518919056274616874e+00
4.214046822742474774e+01,1.329785421094992870e+00,7.225514714087662993e-01,1.937019370781218885e+00,1.179046400310549636e+00,5.714032909862865051e-01,1.786689509634812101e+00,1.251510757769836557e+00,-2.699138016921920347e-02,2.530012895708891207e+00
4.247491638795986546e+01,1.299524723253063341e+00,6.923494245435406480e-01,1.906700021962585589e+00,1.148898616014198071e+00,5.413152589084367916e-01,1.756481973119958795e+00,9.212558674302367967e-01,-2.361785398159965688e-02,1.866129588842072362e+00
4.280936454849498318e+01,1.308450478471708145e+00,7.012999075651360492e-01,1.915601049378279797e+00,1.163065272449337106e+00,5.555324675783169797e-01,1.770598077320356900e+00,1.147036662662154205e+00,2.021629412503177514e-01,2.091910384073989881e+00
4.314381270903010090e+01,1.293389701389610735e+00,6.862335369066281388e-01,1.900545865872592888e+00,1.159045725708113261e+00,5.515626806689586381e-01,1.766528770747267441e+00,1.203550430607467359e+00,2.586767091956309050e-01,2.148424152019303257e+00
4.347826086956521863e+01,1.235594820516844328e+00,6.284216611225309501e-01,1.842767979911157372e+00,1.118494058430932414e+00,5.110735412704539016e-01,1.725914575591410483e+00,9.754946180042010084e-01,3.062089659236455486e-02,1.920368339416036685e+00
4.381270903010033635e+01,1.270433603730925176e+00,6.632559932304558092e-01,1.877611214231394099e+00,1.177065552572704732e+00,5.697297330605362031e-01,1.784401372084872817e+00,1.123679957925279194e+00,1.788062365134427401e-01,2.068553679337115092e+00
4.414715719063545407e+01,1.258569624443234281e+00,6.514165121336551456e-01,1.865722736752812860e+00,1.192944128403670589e+00,5.857128159647572163e-01,1.800175440842583630e+00,1.215707848808577296e+00,1.274778606350754906e-01,2.303937836982078213e+00
4.448160535117057179e+01,1.333985094143956163e+00,7.268860788903652725e-01,1.941084109397546609e+00,1.298210532197758615e+00,6.910881961564467879e-01,1.905332868239069999e+00,1.386276679007258927e+00,4.414029575954224738e-01,2.331150400419094382e+00
4.481605351170568241e+01,1.347673029342181694e+00,7.406428138700541508e-01,1.954703244814308682e+00,1.341045966559765157e+00,7.340149506161091075e-01,1.948076982503420762e+00,1.368187424610097125e+00,8.968528667104158636e-02,2.646689562549151553e+00
4.515050167224080013e+01,1.491197867549417300e+00,8.842289194616890224e-01,2.098166815637145355e+00,1.510471789614681537e+00,9.034960899139570234e-01,2.117447489315405385e+00,1.713413191082561626e+00,7.685394696707251727e-01,2.658286912494397303e+00
4.548494983277591786e+01,1.520881963794762370e+00,9.139489084424498033e-01,2.127815019147074604e+00,1.560453634520192701e+00,9.534921389578443485e-01,2.167415130082540387e+00,1.675517955946192128e+00,3.970158180071363674e-01,2.954020093885247000e+00
4.581939799331103558e+01,1.578513313489998904e+00,9.715864631494945947e-01,2.185440163830502769e+00,1.631116720684792742e+00,1.024139741346562715e+00,2.238093700023022325e+00,1.492356581129367532e+00,3.899077434452360436e-01,2.594805418813498132e+00
4.615384615384615330e+01,1.694448321613420738e+00,1.087509081679739920e+00,2.301387561547101335e+00,1.752076758161992931e+00,1.145077733186532942e+00,2.359075783137452476e+00,1.756965820182597060e+00,4.784636822435412995e-01,3.035467958121651932e+00
4.648829431438127102e+01,1.709067879682099278e+00,1.102117955236992186e+00,2.316017804127206148e+00,1.763596084444258860e+00,1.156592629923947513e+00,2.370599538964569764e+00,1.679065527622256138e+00,4.005633896832003771e-01,2.957567665561311010e+00
4.682274247491638874e+01,1.798709076281965968e+00,1.191768847301575285e+00,2.405649305262356208e+00,1.843448066038683164e+00,1.236471935381909582e+00,2.450424196695456303e+00,1.692437833254415658e+00,5.477100615873522482e-01,2.837165604921477957e+00
4.715719063545150647e+01,1.940063586242226634e+00,1.333160819493392824e+00,2.546966352991059779e+00,1.970170467444961826e+00,1.363251508997270767e+00,2.577089425892652219e+00,2.114923277538329760e+00,8.364211395992739995e-01,3.393425415477384632e+00
4.749163879598662419e+01,1.935161597578800796e+00,1.328316649126554339e+00,2.542006546031046810e+00,1.948240154017586434e+00,1.341392149040758763e+00,2.555088158994413661e+00,1.894321150516685925e+00,6.158190125776303869e-01,3.172823288455740354e+00
4.782608695652174191e+01,2.022419277094080758e+00,1.415634538817877264e+00,2.629204015370283809e+00,2.018872692553407955e+00,1.412087729419257087e+00,2.625657655687558378e+00,1.785214297612607748e+00,5.067121596735519873e-01,3.063716435551662620e+00
4.816053511705685253e+01,2.114000257594610410e+00,1.507259172636790989e+00,2.720741342552429387e+00,2.096779551813475972e+00,1.490033156714233975e+00,2.703525946912717526e+00,2.143255702917279848e+00,8.647535649782243095e-01,3.421757840856334276e+00
4.849498327759197025e+01,2.231895352288217893e+00,1.625171265958327949e+00,2.838619438618107615e+00,2.206013687508531440e+00,1.599277569558275935e+00,2.812749805458786501e+00,2.302417037279036016e+00,1.023914899339980478e+00,3.580919175218090444e+00
4.882943143812708797e+01,2.252094000397037998e+00,1.645364034135297748e+00,2.858823966658777582e+00,2.223782328747982096e+00,1.617037962274146867e+00,2.830526695221816880e+00,2.133682042601778406e+00,8.551799046627226453e-01,3.412184180540832834e+00
4.916387959866220569e+01,2.275272370834847013e+00,1.668528995904217105e+00,2.882015745765476478e+00,2.251150729376108828e+00,1.644396898447468169e+00,2.857904560304748820e+00,1.869422764287754113e+00,5.909206263486985744e-01,3.147924902226808541e+00
4.949832775919732342e+01,2.395804406382492591e+00,1.789058752161148735e+00,3.002550060603836002e+00,2.381914505702246831e+00,1.775165379054006731e+00,2.988663632350486488e+00,2.207424153794090849e+00,9.289220158550350881e-01,3.485926291733145277e+00
4.983277591973244114e+01,2.507505575539819898e+00,1.900780978957173684e+00,3.114230172122465667e+00,2.508427455469251388e+00,1.901702843591143832e+00,3.115152067347358500e+00,2.521901841692641533e+00,1.243399703753585772e+00,3.800403979631695961e+00
5.016722408026755886e+01,2.618288651256340138e+00,2.011608081608328824e+00,3.224969220904350564e+00,2.636572409765369773e+00,2.029885832353850450e+00,3.243258987176888652e+00,2.539518959154142053e+00,1.261016821215086292e+00,3.818021097093196481e+00
5.050167224080267658e+01,2.733558814351343624e+00,2.126932859206937199e+00,3.340184769495749606e+00,2.769386259643967119e+00,2.162737301087712005e+00,3.376035218200221788e+00,2.605385468417629191e+00,1.326883330478573431e+00,3.883887606356683619e+00
5.083612040133779431e+01,2.797278025008794522e+00,2.190699617954086520e+00,3.403856432063502080e+00,2.848355409004602379e+00,2.241730292334909169e+00,3.454980525674295144e+00,2.515968705317532805e+00,1.237466567378477045e+00,3.794470843256587678e+00
5.117056856187291203e+01,2.904615319767649861e+00,2.298063748573645260e+00,3.511166890961654019e+00,2.966645288042812911e+00,2.360025106276318230e+00,3.573265469809307149e+00,2.551777677297711655e+00,1.273275539358655895e+00,3.830279815236766083e+00
5.150501672240802975e+01,3.010436880787679126e+00,2.403888773318443306e+00,3.616984988256914502e+00,3.077526695260683010e+00,2.470898661108058114e+00,3.684154729413307017e+00,2.754953824700728582e+00,1.476451686761672821e+00,4.033455962639783010e+00
5.183946488294314037e+01,3.061827015138775643e+00,2.455268434461788551e+00,3.668385595815762290e+00,3.127212703881379952e+00,2.520578228604264837e+00,3.733847179158494622e+00,2.655371237403169715e+00,1.376869099464113955e+00,3.933873375342224143e+00
5.217391304347825809e+01,3.233728092441794377e+00,2.627161415341484840e+00,3.840294769542103914e+00,3.291180151121161135e+00,2.684555338099241517e+00,3.897804964143080309e+00,2.946581536907111776e+00,1.668079398968056015e+00,4.225083674846166204e+00
5.250836120401337581e+01,3.326120450350888103e+00,2.719562576343611315e+00,3.932678324358164446e+00,3.370029534992244002e+00,2.763437777479070157e+00,3.976621292505417404e+00,3.174612064742308171e+00,1.896109926803252410e+00,4.453114202681362599e+00
5.284280936454849353e+01,3.329714535799201958e+00,2.723187595030692076e+00,3.936241476567711395e+00,3.356375111898650232e+00,2.749835666152457225e+00,3.962914557644842795e+00,2.735958928417654423e+00,1.457456790478598885e+00,4.014461066356709296e+00
5.317725752508361126e+01,3.419495149306018611e+00,2.813014743709995269e+00,4.025975554902041509e+00,3.427539717288935250e+00,2.821058173631609378e+00,4.034021260946261123e+00,2.800260471048924060e+00,1.521758333109868522e+00,4.078762608987978489e+00
5.351170568561872898e+01,3.423936772178758137e+00,2.817503905516872909e+00,4.030369638840642921e+00,3.414355572966763841e+00,2.807921092198618851e+00,4.020790053734908831e+00,2.866387626778078790e+00,1.587885488839023029e+00,4.144889764717133218e+00
5.384615384615384670e+01,3.512031967473327132e+00,2.905632743087412706e+00,4.118431191859240670e+00,3.488071092163935294e+00,2.881661755534090652e+00,4.094480428793779936e+00,2.915495904549110673e+00,1.636993766610054912e+00,4.193998042488165545e+00
5.418060200668896442e+01,3.612807368175917855e+00,3.006420429282455675e+00,4.219194307069379590e+00,3.579498991437623179e+00,2.973092457992487780e+00,4.185905524882757689e+00,3.273956186111794064e+00,1.995454048172738304e+00,4.552458324050848937e+00
5.451505016722408214e+01,3.612998364509876215e+00,3.006606046061674586e+00,4.219390682958077399e+00,3.576355621847447708e+00,2.969939614844710807e+00,4.182771628850184165e+00,3.044074084477584208e+00,1.765571946538528447e+00,4.322576222416638636e+00
5.484949832775919987e+01,3.699419439373676788e+00,3.093016746384054549e+00,4.305822132363298138e+00,3.665808776671287017e+00,3.059386110572145157e+00,4.272231442770427989e+00,3.031220244407595743e+00,1.752718106468539983e+00,4.309722382346650171e+00
5.518394648829431759e+01,3.755029220334011431e+00,3.148626001922266937e+00,4.361432438745755036e+00,3.730113410430198062e+00,3.123699209038429458e+00,4.336527611821966666e+00,3.237902426346474627e+00,1.959400288407418866e+00,4.516404564285529055e+00
5.551839464882942821e+01,3.826899948450423139e+00,3.220515302607636965e+00,4.433284594293208869e+00,3.814994929270812740e+00,3.208607774729228090e+00,4.421382083812397390e+00,3.226001117917658423e+00,1.947498979978602662e+00,4.504503255856713295e+00
5.585284280936454593e+01,3.944664650595270050e+00,3.338316670926806840e+00,4.551012630263732817e+00,3.948161602930523539e+00,3.341813406856607216e+00,4.554509799004438975e+00,3.464399791690794927e+00,2.185897653751739611e+00,4.742901929629849356e+00
5.618729096989966365e+01,3.949894406009301751e+00,3.343590708547516499e+00,4.556198103471086114e+00,3.968966430030197667e+00,3.362656289927083098e+00,4.575276570133311793e+00,3.300394839281395321e+00,2.021892701342339560e+00,4.578896977220449749e+00
5.652173913043478137e+01,3.926426475438904440e+00,3.320160387834519611e+00,4.532692563043289269e+00,3.959007716867434024e+00,3.352722783241988580e+00,4.565292650492878579e+00,2.885390054451483444e+00,1.606887916512427683e+00,4.163892192390537872e+00
5.685618729096989910e+01,3.893469931522840710e+00,3.287224183966213076e+00,4.499715679079467456e+00,3.935583707862147396e+00,3.329306372770149292e+00,4.541861042954145056e+00,2.780435012818252005e+00,1.501932874879196245e+00,4.058937150757306433e+00
5.719063545150501682e+01,3.861436926464226982e+00,3.255192767397266707e+00,4.467681085531186369e+00,3.907791783806803920e+00,3.301509233658206366e+00,4.514074333955401030e+00,2.763034669669734100e+00,1.484532531730678562e+00,4.041536807608788529e+00
5.752508361204013454e+01,3.861818571593174987e+00,3.255565454287705052e+00,4.468071688898644922e+00,3.906586733646032705e+00,3.300297764938489919e+00,4.512875702353574603e+00,2.879011447906380194e+00,1.600509309967324434e+00,4.157513585845435067e+00
5.785953177257525226e+01,3.876921129145936895e+00,3.270661908866441259e+00,4.483180349425431643e+00,3.914468938254177743e+00,3.308184491263194360e+00,4.520753385245161127e+00,3.045684454890620785e+00,1.767182316951565024e+00,4.324186592829675213e+00
5.819397993311036998e+01,3.882076571649692998e+00,3.275825606578923743e+00,4.488327536720461808e+00,3.907727875118415017e+00,3.301465131667293385e+00,4.513990618569535762e+00,3.083842015585742224e+00,1.805339877646686464e+00,4.362344153524796653e+00
5.852842809364548771e+01,3.906516551307681162e+00,3.300291869738697148e+00,4.512741232876664732e+00,3.917205569287981248e+00,3.310978842621640883e+00,4.523432295954321170e+00,3.139839524923349501e+00,1.861337386984293740e+00,4.418341662862403929e+00
5.886287625418060543e+01,3.883507304405737770e+00,3.277321056874343164e+00,4.489693551937131488e+00,3.878160714537891351e+00,3.271973955400816259e+00,4.484347473674965556e+00,3.076028176702081396e+00,1.797526038763025635e+00,4.354530314641135824e+00
5.919732441471571605e+01,3.923067061102129216e+00,3.316919249443313511e+00,4.529214872760944921e+00,3.902749172918653198e+00,3.296593966917979124e+00,4.508904378919326383e+00,3.148867234794233916e+00,1.870365096855178155e+00,4.427369372733288344e+00
5.953177257525083377e+01,3.871163399916993875e+00,3.265042055557773715e+00,4.477284744276214035e+00,3.838867830195963560e+00,3.232727838579354085e+00,4.445007821812573034e+00,3.078191627599279112e+00,1.799689489660223574e+00,4.356693765538333096e+00
5.986622073578595149e+01,3.957055873244827549e+00,3.350943453829506868e+00,4.563168292660147785e+00,3.917456399799158717e+00,3.311315836080119812e+00,4.523596963518197178e+00,3.246842974954542882e+00,1.968340837015487121e+00,4.525345112893597310e+00
6.020066889632106921e+01,3.931206223404061006e+00,3.325088776801166546e+00,4.537323670006954579e+00,3.889701407146353151e+00,3.283553077763234462e+00,4.495849736529471841e+00,3.354898568157308247e+00,2.076396430218252487e+00,4.633400706096362676e+00
6.053511705685618693e+01,3.829654133358566082e+00,3.223528398408942675e+00,4.435779868308189045e+00,3.791842912177971314e+00,3.185691648128354814e+00,4.397994176227587815e+00,2.763200952398215726e+00,1.484698814459159966e+00,4.041703090337270154e+00
6.086956521739130466e+01,3.718981901044084104e+00,3.112856684288549225e+00,4.325107117799618983e+00,3.689961133067881871e+00,3.083820924200908475e+00,4.296101341934854823e+00,2.464127160712213715e+00,1.185625022773157955e+00,3.742629298651268144e+00
6.120401337792642238e+01,3.685757229961899029e+00,3.079648469584185921e+00,4.291865990339611692e+00,3.669371634453379993e+00,3.063258096070001546e+00,4.275485172836757997e+00,2.638497269670471379e+00,1.359995131731415619e+00,3.916999407609526251e+00
6.153846153846154010e+01,3.619176792582766922e+00,3.013099027677577091e+00,4.225254557487956752e+00,3.617448776526701160e+00,3.011370958484405946e+00,4.223526594568995485e+00,2.735147992611629775e+00,1.456645854672574236e+00,4.013650130550684203e+00
6.187290969899665782e+01,3.599664545671928284e+00,2.993623306039724152e+00,4.205705785304131972e+00,3.612593428493622305e+00,3.006549213781889218e+00,4.218637643205354948e+00,2.735004035003510747e+00,1.456501897064454987e+00,4.013506172942565620e+00
6.220735785953177555e+01,3.568333028133303664e+00,2.962322070120494644e+00,4.174343986146111796e+00,3.593914997300787562e+00,2.987892383272737984e+00,4.199937611328836695e+00,2.807273670404956789e+00,1.528771532465901029e+00,4.085775808344011217e+00
6.254180602006688616e+01,3.510745647688676030e+00,2.904750367283218448e+00,4.116740928094133167e+00,3.545253473083175511e+00,2.939236942026470789e+00,4.151270004139879788e+00,2.647670628740213417e+00,1.369168490801157656e+00,3.926172766679267845e+00
6.287625418060200388e+01,3.417039450425975122e+00,2.811044578466946220e+00,4.023034322385004025e+00,3.455550269780486961e+00,2.849528834154170465e+00,4.061571705406803012e+00,2.404967753640630868e+00,1.126465615701575107e+00,3.683469891579685296e+00
6.321070234113712161e+01,3.294055522485010101e+00,2.688053012890941673e+00,3.900058032079077641e+00,3.331173666907281561e+00,2.725146367998853680e+00,3.937200965815708997e+00,2.143681815822036540e+00,8.651796778829807799e-01,3.422183953761090969e+00
6.354515050167223933e+01,3.225767084847998234e+00,2.619760077656867914e+00,3.831774092039128554e+00,3.256423897479040708e+00,2.650399951381069652e+00,3.862447843577011319e+00,2.171038751079538365e+00,8.925366131404826042e-01,3.449540889018592793e+00
6.387959866220735705e+01,3.219688648424317901e+00,2.613689522120069331e+00,3.825687774728566026e+00,3.239719975319821810e+00,2.633713619382843429e+00,3.845726331256799746e+00,2.507388154867637109e+00,1.228886016928581348e+00,3.785890292806691981e+00
6.421404682274247477e+01,3.178998828191373249e+00,2.573022487318644025e+00,3.784975169064102030e+00,3.185684381001713916e+00,2.579707234660231663e+00,3.791661527343195282e+00,2.577601501937078154e+00,1.299099363998022394e+00,3.856103639876132583e+00
6.454849498327759250e+01,3.066475615933861310e+00,2.460531613172159737e+00,3.672419618695562438e+00,3.058934398209075756e+00,2.452989371274489905e+00,3.664879425143661162e+00,2.217479585578687740e+00,9.389774476396322012e-01,3.495981723517742168e+00
6.488294314381271022e+01,3.022831240320468016e+00,2.416918848907259942e+00,3.628743631733675645e+00,3.002114946788729366e+00,2.396194827462730714e+00,3.608035066114727574e+00,2.181128200558570818e+00,9.026260626195150572e-01,3.459630338497625246e+00
6.521739130434782794e+01,2.987484865131040390e+00,2.381593596489634201e+00,3.593376133772446579e+00,2.956428876944832140e+00,2.350520237728089157e+00,3.562337516161574236e+00,2.407917677946580071e+00,1.129415540007524310e+00,3.686419815885634499e+00
6.555183946488294566e+01,2.890663072382503973e+00,2.284778263487824645e+00,3.496547881277182857e+00,2.853434957994367860e+00,2.247525242187007777e+00,3.459344673801727943e+00,2.216647322388610952e+00,9.381451844495551917e-01,3.495149460327665381e+00
6.588628762541806339e+01,2.846160797963728672e+00,2.240271266028817099e+00,3.452050329898639802e+00,2.807808082236042058e+00,2.201892111166383614e+00,3.413724053305700057e+00,2.156591686977145095e+00,8.780895490380893342e-01,3.435093824916199523e+00
6.622073578595318111e+01,2.798919566564144201e+00,2.193023300889382909e+00,3.404815832238905049e+00,2.764556419168190615e+00,2.158638927282107378e+00,3.370473911054273408e+00,2.282332871376937522e+00,1.003830733437881761e+00,3.560835009315992394e+00
6.655518394648829883e+01,2.698338181102891475e+00,2.092443139513257222e+00,3.304233222692525285e+00,2.672470643910856314e+00,2.066563591784865928e+00,3.278377696036846256e+00,2.060725441391895174e+00,7.822233034528394136e-01,3.339227579330949602e+00
6.688963210702341655e+01,3.375367720129149873e+00,2.769487415887303960e+00,3.981248024370995342e+00,2.633729976612081192e+00,2.023316130862476747e+00,3.244143822361685636e+00,4.409552201470587462e+00,3.131050063531531702e+00,5.688054339409641891e+00
6.722408026755853427e+01,4.067928175853780637e+00,3.462074465949360302e+00,4.673781885758200083e+00,2.601364595727912565e+00,1.985959310723335758e+00,3.216769880732488929e+00,7.150415577563057568e+00,5.871913439624002251e+00,8.428917715502112884e+00
6.755852842809365200e+01,4.702081407271100133e+00,4.096258291823152931e+00,5.307904522719047335e+00,2.574314075715521621e+00,1.953531798030470723e+00,3.195096353400572298e+00,7.332301076613296331e+00,6.053798938674241015e+00,8.610803214552351648e+00
6.789297658862875551e+01,5.308662181824940873e+00,4.702863813909223367e+00,5.914460549740658379e+00,2.550874970434434008e+00,1.924428492151847081e+00,3.177321448717020491e+00,7.421866512634673008e+00,6.143364374695616803e+00,8.700368650573727436e+00
6.822742474916387323e+01,4.984809705218313347e+00,4.379023563503630534e+00,5.590595846932995272e+00,2.462464508522561157e+00,1.840640896760815437e+00,3.084288120284306434e+00,4.635117960545521498e+00,3.356615822606465738e+00,5.913620098484575927e+00
6.856187290969899095e+01,4.681744644794785692e+00,4.075958124470398403e+00,5.287531165119172982e+00,2.419302839554378082e+00,1.801201608653629993e+00,3.037404070455125726e+00,1.813905799984223410e+00,5.354036620451678719e-01,3.092407937923277839e+00
6.889632107023410867e+01,4.457776513057257972e+00,3.851983438781171110e+00,5.063569587333344835e+00,2.470034624246758792e+00,1.854886407676880511e+00,3.085182840816636407e+00,2.111174377730632656e+00,8.326722397915768958e-01,3.389676515669687085e+00
6.923076923076922640e+01,4.251018443614989373e+00,3.645222106440731302e+00,4.856814780789246555e+00,2.509935220529646127e+00,1.897077609584598701e+00,3.122792831474693109e+00,2.342611331007121933e+00,1.064109193068066173e+00,3.621113468946176361e+00
6.956521739130434412e+01,4.070060751336709970e+00,3.464271951351403089e+00,4.675849551322016850e+00,2.540985465063129833e+00,1.929856454290694190e+00,3.152114475835564811e+00,2.350286822446427948e+00,1.071784684507372187e+00,3.628788960385482376e+00
6.989966555183946184e+01,4.077075941947343907e+00,3.471307158815156946e+00,4.682844725079529979e+00,2.741349024431449788e+00,2.131484322745441418e+00,3.351213726117457714e+00,2.882840658487658914e+00,1.604338520548603153e+00,4.161342796426713342e+00
7.023411371237457956e+01,3.952518374197389051e+00,3.346777180537763741e+00,4.558259567857013472e+00,2.748194957570925467e+00,2.139223411411814713e+00,3.357166503730035778e+00,2.905336793000058204e+00,1.626834655061002444e+00,4.183838930939113077e+00
7.056856187290969729e+01,3.884838754901524638e+00,3.279123911825189364e+00,4.490553597977859468e+00,2.781012758155372300e+00,2.172649583107037152e+00,3.389375933203707003e+00,2.497433164569261344e+00,1.218931026630205583e+00,3.775935302508315772e+00
7.090301003344481501e+01,3.833078959524577112e+00,3.227381171820622008e+00,4.438776747228532216e+00,2.802376798836410110e+00,2.194416504162455261e+00,3.410337093510364515e+00,2.576932205218647631e+00,1.298430067279591871e+00,3.855434343157702060e+00
7.123745819397993273e+01,3.785464111961208911e+00,3.179770966381452180e+00,4.391157257540965198e+00,2.810089071328150556e+00,2.202399013883724166e+00,3.417779128772576502e+00,2.523690732200529752e+00,1.245188594261473991e+00,3.802192870139584180e+00
7.157190635451505045e+01,3.703993269149389977e+00,3.098295710817918103e+00,4.309690827480861408e+00,2.775267999111694195e+00,2.167781074137340891e+00,3.382754924086047055e+00,2.350446754823522166e+00,1.071944616884466406e+00,3.628948892762577039e+00
7.190635451505016817e+01,3.679501436092810884e+00,3.073798376774288688e+00,4.285204495411332637e+00,2.804327420552841232e+00,2.197030834081267425e+00,3.411624007024414595e+00,2.394949018638456550e+00,1.116446880699400790e+00,3.673451156577510979e+00
7.224080267558528590e+01,3.579892049841704615e+00,2.974190735368023919e+00,4.185593364315384868e+00,2.766974170739007199e+00,2.159892085780054316e+00,3.374056255697959195e+00,2.353570247796358039e+00,1.075068109857302279e+00,3.632072385735412468e+00
7.257525083612040362e+01,3.501757113970537905e+00,2.896069140078310067e+00,4.107445087862765298e+00,2.770161693812809300e+00,2.163332581217249917e+00,3.376990806408368240e+00,2.230368758469118529e+00,9.518666205300627681e-01,3.508870896408173401e+00
7.290969899665552134e+01,3.404505015455175254e+00,2.798840154760347865e+00,4.010169876150001755e+00,2.773501958575724125e+00,2.166955001191988472e+00,3.380048915959458888e+00,2.309848972265000633e+00,1.031346834325944872e+00,3.588351110204055061e+00
7.324414715719063906e+01,3.327349071983698003e+00,2.721710167826704385e+00,3.932987976140691178e+00,2.815393683012059167e+00,2.209130553323017665e+00,3.421656812701100225e+00,2.396178066528260597e+00,1.117675928589204837e+00,3.674680204467315470e+00
7.357859531772575679e+01,3.349141885841667055e+00,2.743523447835654050e+00,3.954760323847679615e+00,2.969932600592515293e+00,2.363920163589491086e+00,3.575945037595539056e+00,2.872081972263827332e+00,1.593579834324771571e+00,4.150584110202881760e+00
7.391304347826087451e+01,3.167829164510408191e+00,2.562220330343128349e+00,3.773437998677687588e+00,2.923817819804559015e+00,2.317993913954875307e+00,3.529641725654242279e+00,2.607394380296537584e+00,1.328892242357481823e+00,3.885896518235592012e+00
7.424749163879599223e+01,3.117030251578355671e+00,2.511420498835688964e+00,3.722640004321021934e+00,3.004737542490047097e+00,2.399027248516864663e+00,3.610447836463229088e+00,2.394250742119781172e+00,1.115748604180725634e+00,3.672752880058835601e+00
7.458193979933110995e+01,2.969870307146535549e+00,2.364254889905115675e+00,3.575485724387954978e+00,2.975083283826651659e+00,2.369419020685525012e+00,3.580747546967777417e+00,2.476597944528575290e+00,1.198095806589519530e+00,3.755100082467629719e+00
7.491638795986622767e+01,2.900733069583320667e+00,2.295115345206123703e+00,3.506350793960517187e+00,3.001201303680154808e+00,2.395538680226648953e+00,3.606863927133660219e+00,2.339186033920485741e+00,1.060683895981429981e+00,3.617688171859540169e+00
7.525083612040133119e+01,2.931360934320387912e+00,2.325750420978137001e+00,3.536971447662638379e+00,3.098691888173749298e+00,2.493015399124330234e+00,3.704368377223167919e+00,2.805816642857916321e+00,1.527314504918860782e+00,4.084318780796970749e+00
7.558528428093644891e+01,2.938799322873446584e+00,2.333206581430107285e+00,3.544392064316785440e+00,3.141334492315033700e+00,2.535651964240432488e+00,3.747017020389634467e+00,2.934649894360514821e+00,1.656147756421459061e+00,4.213152032299569250e+00
7.591973244147156663e+01,2.920453961955416844e+00,2.314885029265467686e+00,3.526022894645365557e+00,3.126963226443367994e+00,2.521292979362795172e+00,3.732633473523939927e+00,2.641490080975349208e+00,1.362987943036293448e+00,3.919992218914403637e+00
7.625418060200668435e+01,2.947559824044598376e+00,2.342013102862240626e+00,3.553106545226955681e+00,3.131082258934743123e+00,2.525439726784373118e+00,3.736724791085112685e+00,2.565325208541064939e+00,1.286823070602009400e+00,3.843827346480119367e+00
7.658862876254180208e+01,3.062392910583000116e+00,2.456860090768891336e+00,3.667925730397108453e+00,3.203102541655115765e+00,2.597492399787709516e+00,3.808712683522521569e+00,2.885650226656956363e+00,1.607148088717900603e+00,4.164152364596010791e+00
7.692307692307691980e+01,3.123012436726761099e+00,2.517482900992464856e+00,3.728541972461056897e+00,3.209836672034631189e+00,2.604253003926391141e+00,3.815420340142870792e+00,2.928807468418573201e+00,1.650305330479517441e+00,4.207309606357627629e+00
7.725752508361203752e+01,3.235373331800573293e+00,2.629839692593518130e+00,3.840906971007628012e+00,3.267478082726252619e+00,2.661910746620591794e+00,3.873045418831913000e+00,2.901574218027703989e+00,1.623072080088648228e+00,4.180076355966758861e+00
7.759197324414715524e+01,3.336601910749567246e+00,2.731063768810716219e+00,3.942140052688417828e+00,3.322633420503618318e+00,2.717075781840098792e+00,3.928191059167136956e+00,3.067436430420421800e+00,1.788934292481366040e+00,4.345938568359476228e+00
7.792642140468227296e+01,3.395493451568109222e+00,2.789957442487771111e+00,4.001029460648446445e+00,3.351984336124323338e+00,2.746437348847014182e+00,3.957531323401632051e+00,2.975651152903484586e+00,1.697149014964428826e+00,4.254153290842539015e+00
7.826086956521739069e+01,3.571743149590098199e+00,2.966219319875080362e+00,4.177266979305115591e+00,3.520442236061557484e+00,2.914912426328754691e+00,4.125972045794359389e+00,3.346570357364211823e+00,2.068068219425156062e+00,4.625072495303266251e+00
7.859531772575250841e+01,3.653256126519456526e+00,3.047752596302257810e+00,4.258759656736654797e+00,3.617682611397734505e+00,3.012175321060290401e+00,4.223189901735178609e+00,3.589409396720562473e+00,2.310907258781506712e+00,4.867911534659617345e+00
7.892976588628762613e+01,3.590641475930126170e+00,2.985160199462971953e+00,4.196122752397280387e+00,3.592629848757087796e+00,2.987141999703940343e+00,4.198117697810234361e+00,2.978607203418590643e+00,1.700105065479534883e+00,4.257109341357645071e+00
7.926421404682274385e+01,3.621713033348034294e+00,3.016248844799180873e+00,4.227177221896887716e+00,3.678252037042410105e+00,3.072769115239895044e+00,4.283734958844924279e+00,2.948091129176138914e+00,1.669588991237083153e+00,4.226593267115193342e+00
7.959866220735786158e+01,3.603059689692141632e+00,2.997603076887886964e+00,4.208516302496396300e+00,3.723697594486687912e+00,3.118197323743421290e+00,4.329197865229954090e+00,3.199117212622685891e+00,1.920615074683630130e+00,4.477619350561740319e+00
7.993311036789297930e+01,3.653549143283852718e+00,3.048091244865293703e+00,4.259007041702410845e+00,3.839176963074105942e+00,3.233638447829713325e+00,4.444715478318498114e+00,3.339592902580455380e+00,2.061090764641399620e+00,4.618095040519509809e+00
8.026755852842809702e+01,3.628597590942916007e+00,3.023134773815502996e+00,4.234060408070329018e+00,3.870688194933701087e+00,3.265102139483289978e+00,4.476274250384111753e+00,3.353896382368944717e+00,2.075394244429888957e+00,4.632398520307999590e+00
8.060200668896321474e+01,3.647322940079612330e+00,3.041858572126905802e+00,4.252787308032318414e+00,3.929677932378447203e+00,3.324052644316266125e+00,4.535303220440627392e+00,3.235736098963840401e+00,1.957233961024784641e+00,4.514238236902895274e+00
8.093645484949833246e+01,3.709999077243317345e+00,3.104541615997322701e+00,4.315456538489311100e+00,4.010626618997557458e+00,3.404986439139911170e+00,4.616266798855202858e+00,3.469685127598996832e+00,2.191182989659941072e+00,4.748187265538051705e+00
8.127090301003345019e+01,3.805211010718020148e+00,3.199769469947281841e+00,4.410652551488757567e+00,4.099132602280889159e+00,3.493509167150774086e+00,4.704756037411003788e+00,3.652220595152092741e+00,2.373718457213037425e+00,4.930722733091147170e+00
8.160535117056856791e+01,3.818949958390373656e+00,3.213529162365381886e+00,4.424370754415364537e+00,4.080995103486259268e+00,3.475415423928033043e+00,4.686574783044485493e+00,3.413111833839303166e+00,2.134609695900247406e+00,4.691613971778357595e+00
8.193979933110368563e+01,3.891245658489478565e+00,3.285843759394944108e+00,4.496647557584013022e+00,4.100760202631565932e+00,3.495237075337205290e+00,4.706283329925926573e+00,3.250992397523255750e+00,1.972490259584199990e+00,4.529494535462310623e+00
8.227424749163878914e+01,3.968515766267841194e+00,3.363125280599297717e+00,4.573906251936383782e+00,4.111058968164038596e+00,3.505588012994925950e+00,4.716529923333150798e+00,3.387859817325113099e+00,2.109357679386057782e+00,4.666361955264167527e+00
8.260869565217390686e+01,4.043237606940984996e+00,3.437849376193674811e+00,4.648625837688294737e+00,4.112736354567659625e+00,3.507300678644393876e+00,4.718172030490925373e+00,3.359598712867856385e+00,2.081096574928800624e+00,4.638100850806910813e+00
8.294314381270902459e+01,4.229425054989178534e+00,3.624033019773474695e+00,4.834817090204881929e+00,4.229029113904129389e+00,3.623608903740679121e+00,4.834449324067579212e+00,3.729368165485707820e+00,2.450866027546652059e+00,5.007870303424762248e+00
8.327759197324414231e+01,4.337157599548318920e+00,3.731761880564914868e+00,4.942553318531722972e+00,4.278435745370910759e+00,3.673017814897931554e+00,4.883853675843889519e+00,3.912506421349840835e+00,2.634004283410785074e+00,5.191008559288895263e+00
8.361204013377926003e+01,3.303930812944592343e+00,2.698537515255868158e+00,3.909324110633316085e+00,4.289779016358338914e+00,3.679964094513907824e+00,4.899593938202769117e+00,-6.741060647374674808e-02,-1.345912744412802509e+00,1.211091531465307902e+00
8.394648829431437775e+01,3.472429790137481209e+00,2.867047687195309003e+00,4.077811893079652528e+00,4.374620987431256047e+00,3.765455422326756452e+00,4.983786552535755199e+00,2.684932259792116582e-02,-1.251652815341134595e+00,1.305351460536975816e+00
8.428093645484949548e+01,3.679894501007947127e+00,3.074530381803405543e+00,4.285258620212488267e+00,4.517077859422601982e+00,3.908561770061847795e+00,5.125593948783356169e+00,4.090796902373484478e+00,2.812294764434428718e+00,5.369299040312538907e+00
8.461538461538461320e+01,3.813238950888632406e+00,3.207894078042311303e+00,4.418583823734953064e+00,4.594551373128214600e+00,3.986647441466836916e+00,5.202455304789592283e+00,4.119460278809244258e+00,2.840958140870188497e+00,5.397962416748298686e+00
8.494983277591973092e+01,3.807158445562826898e+00,3.201827951570306752e+00,4.412488939555346157e+00,4.540096597769306186e+00,3.932732772270485011e+00,5.147460423268126917e+00,3.559573946245802034e+00,2.281071808306746274e+00,4.838076084184856462e+00
8.528428093645484864e+01,3.837445473856613276e+00,3.232120965009940061e+00,4.442769982703286047e+00,4.539864828220472326e+00,3.932945742476254392e+00,5.146783913964689816e+00,3.330319661611039095e+00,2.051817523671983334e+00,4.608821799550093523e+00
8.561872909698996637e+01,3.938318016671940036e+00,3.332991979003349758e+00,4.543644054340529870e+00,4.622254548751448588e+00,4.015678592905227440e+00,5.228830504597669737e+00,3.772213769431099983e+00,2.493711631492044223e+00,5.050715907370154412e+00
8.595317725752508409e+01,3.936678986678058934e+00,3.331348666304710715e+00,4.542009307051406708e+00,4.600879172240796677e+00,3.994555603448123993e+00,5.207202741033468918e+00,3.742548849936904176e+00,2.464046711997848416e+00,5.021050987875958604e+00
8.628762541806020181e+01,3.988133723183650226e+00,3.382802460586505244e+00,4.593464985780794763e+00,4.631050044162664747e+00,4.024910372128498004e+00,5.237189716196830602e+00,3.618099547584205489e+00,2.339597409645150172e+00,4.896601685523259917e+00
8.662207357859531953e+01,4.056213959670436964e+00,3.450889320413299099e+00,4.661538598927574384e+00,4.669505477080143407e+00,4.063505879437151691e+00,5.275505074723134236e+00,3.853004254509722948e+00,2.574502116570667187e+00,5.131506392448777376e+00
8.695652173913043725e+01,4.049502335125404251e+00,3.444192065348631537e+00,4.654812604902176076e+00,4.619449287723831787e+00,4.013564823432854922e+00,5.225333752014807764e+00,3.641241062719882571e+00,2.362738924780826810e+00,4.919743200658936999e+00
8.729096989966555498e+01,4.094420159943662263e+00,3.489128112206687504e+00,4.699712207680637022e+00,4.608244498917948739e+00,4.002459347695435099e+00,5.214029650140461492e+00,3.512690010582403044e+00,2.234187872643347283e+00,4.791192148521457028e+00
8.762541806020067270e+01,4.002051828847735138e+00,3.396775982434170338e+00,4.607327675261299049e+00,4.444793328103200380e+00,3.839092452567187230e+00,5.050494203639212643e+00,3.152318910472546420e+00,1.873816772533490660e+00,4.430821048411600849e+00
8.795986622073579042e+01,4.030741333893778311e+00,3.425474909489694131e+00,4.636007758297862047e+00,4.393966465825473122e+00,3.788332512247210460e+00,4.999600419403735785e+00,3.002496996357508774e+00,1.723994858418453013e+00,4.280999134296563646e+00
8.829431438127090814e+01,4.104801716319872007e+00,3.499536758777423984e+00,4.710066673862319142e+00,4.383350887860077094e+00,3.777766794946968432e+00,4.988934980773184868e+00,3.470342794139795295e+00,2.191840656200739534e+00,4.748844932078849723e+00
8.862876254180602587e+01,4.135764829204435777e+00,3.530496352641058877e+00,4.741033305767812678e+00,4.329363594205803523e+00,3.723818095830417896e+00,4.934909092581189149e+00,3.436156718144854683e+00,2.157654580205798922e+00,4.714658856083909555e+00
8.896321070234114359e+01,4.300348574798616319e+00,3.695077095394144973e+00,4.905620054203087221e+00,4.416374680871617109e+00,3.810866385599392281e+00,5.021882976143841049e+00,3.731572008019400144e+00,2.453069870080344383e+00,5.010074145958454572e+00
8.929765886287624710e+01,4.309662432589101755e+00,3.704393588764096634e+00,4.914931276414105987e+00,4.358941735455955424e+00,3.753478473392897641e+00,4.964404997519013207e+00,3.704153602666366396e+00,2.425651464727310636e+00,4.982655740605420824e+00
8.963210702341136482e+01,4.355088584282873043e+00,3.749830087909246767e+00,4.960347080656498875e+00,4.354324747142809926e+00,3.748917754128759494e+00,4.959731740156859914e+00,3.381742888431332084e+00,2.103240750492276323e+00,4.660245026370386512e+00
8.996655518394648254e+01,4.411299581817030635e+00,3.806057134503639361e+00,5.016542029130421909e+00,4.379493319180217448e+00,3.774148938096144157e+00,4.984837700264289850e+00,3.627680773306148687e+00,2.349178635367093371e+00,4.906182911245203115e+00
9.030100334448160027e+01,4.509218290928644457e+00,3.903992611628945397e+00,5.114443970228343517e+00,4.465699990618623438e+00,3.860413197360184512e+00,5.070986783877062365e+00,3.924357326732783147e+00,2.645855188793727386e+00,5.202859464671837131e+00
9.063545150501671799e+01,4.451971307024765068e+00,3.846757803862738356e+00,5.057184810186791779e+00,4.413861047615955435e+00,3.808614391377535657e+00,5.019107703854374769e+00,3.682976989044324689e+00,2.404474851105268929e+00,4.961479126983379118e+00
9.096989966555183571e+01,4.503374234916786456e+00,3.898165454391843809e+00,5.108583015441728215e+00,4.484320018908208638e+00,3.879088882834313967e+00,5.089551154982102865e+00,3.643863460270841514e+00,2.365361322331785754e+00,4.922365598209895943e+00
9.130434782608695343e+01,4.487229590935200463e+00,3.882019127499417799e+00,5.092440054370982239e+00,4.495376410871596562e+00,3.890138237227405593e+00,5.100614584515787087e+00,3.875216802279427331e+00,2.596714664340371570e+00,5.153718940218482203e+00
9.163879598662207115e+01,4.419701379144208353e+00,3.814487181950904304e+00,5.024915576337511958e+00,4.457085777678086558e+00,3.851828769677590358e+00,5.062342785678582757e+00,3.546509140367978929e+00,2.268007002428923169e+00,4.825011278307033358e+00
9.197324414715718888e+01,4.422341733070837222e+00,3.817127089256324712e+00,5.027556376885349287e+00,4.485127792416016668e+00,3.879854768335632809e+00,5.090400816496400083e+00,3.624781341764801823e+00,2.346279203825746063e+00,4.903283479703856251e+00
9.230769230769230660e+01,4.417975624654176592e+00,3.812767339299682590e+00,5.023183910008669706e+00,4.497030879327116537e+00,3.891756375932750700e+00,5.102305382721482374e+00,3.818201610997735695e+00,2.539699473058679935e+00,5.096703748936790568e+00
9.264214046822742432e+01,4.387084239524204676e+00,3.781889005918910751e+00,4.992279473129498157e+00,4.469562252345532727e+00,3.864304381540300426e+00,5.074820123150765028e+00,3.662433336761451663e+00,2.383931198822395903e+00,4.940935474700506091e+00
9.297658862876254204e+01,4.402778238634774688e+00,3.797599121106260522e+00,5.007957356163288409e+00,4.474313943654849801e+00,3.869085099066243760e+00,5.079542788243455398e+00,3.653866189125186459e+00,2.375364051186130698e+00,4.932368327064240887e+00
9.331103678929765977e+01,4.412245364039129036e+00,3.807080226193840122e+00,5.017410501884417506e+00,4.458899955631775214e+00,3.853700927586879654e+00,5.064098983676670329e+00,3.700505001119630766e+00,2.422002863180575005e+00,4.979007139058685638e+00
9.364548494983277749e+01,4.459616412674105135e+00,3.854459083100494787e+00,5.064773742247714594e+00,4.470108625849943174e+00,3.864928844504437411e+00,5.075288407195448492e+00,3.721836413824122669e+00,2.443334275885066909e+00,5.000338551763177541e+00
9.397993311036789521e+01,4.542656850950743674e+00,3.937500380641505426e+00,5.147813321259981478e+00,4.509998800665496077e+00,3.904822273438671054e+00,5.115175327892320212e+00,3.901488911073257349e+00,2.622986773134201588e+00,5.179991049012311777e+00
9.431438127090301293e+01,4.672338706455933632e+00,4.067178988145317753e+00,5.277498424766549512e+00,4.594959553671881025e+00,3.989773205289151026e+00,5.200145902054610580e+00,4.149025991947679515e+00,2.870523854008623754e+00,5.427528129886733943e+00
9.464882943143813065e+01,4.667604607419863605e+00,4.062442459390933180e+00,5.272766755448794029e+00,4.549472283704162123e+00,3.944272296972579195e+00,5.154672270435744608e+00,3.870958702969953702e+00,2.592456565030897941e+00,5.149460840909008574e+00
9.498327759197324838e+01,4.816774859376511841e+00,4.211615505405088555e+00,5.421934213347934239e+00,4.667425309671354050e+00,4.062218260939331138e+00,5.272632358403376074e+00,3.976717386318843417e+00,2.698215248379787656e+00,5.255219524257897845e+00
9.531772575250836610e+01,4.762058072100789907e+00,4.156908327384070567e+00,5.367207816817509247e+00,4.594541302288031481e+00,3.989339726318052559e+00,5.199742878258009959e+00,3.886734360041865788e+00,2.608232222102810027e+00,5.165236497980920660e+00
9.565217391304348382e+01,4.783433523956261091e+00,4.178298190947010049e+00,5.388568856965512133e+00,4.613534908651489630e+00,4.008349875286199016e+00,5.218719942016779356e+00,3.552624545728144234e+00,2.274122407789088474e+00,4.831126683667198662e+00
9.598662207357860154e+01,4.826072898558469326e+00,4.220952265247540858e+00,5.431193531869396907e+00,4.669724699760147146e+00,4.064559483405344231e+00,5.274889916114949173e+00,3.973853336320343210e+00,2.695351198381287450e+00,5.252355474259397639e+00
9.632107023411370506e+01,4.840268893908293180e+00,4.235158624104466973e+00,5.445379163712119386e+00,4.711490315485678870e+00,4.106338552357164495e+00,5.316642078614193245e+00,4.066874110864928227e+00,2.788371972925872466e+00,5.345376248803982655e+00
9.665551839464882278e+01,4.801945221740157699e+00,4.196838662310576673e+00,5.407051781169738724e+00,4.711062933535271391e+00,4.105912209056642226e+00,5.316213658013900556e+00,3.904084313244844839e+00,2.625582175305789079e+00,5.182586451183899712e+00
9.698996655518394050e+01,4.778574349856644865e+00,4.173466018212413253e+00,5.383682681500875589e+00,4.731006616139914023e+00,4.125845511459060866e+00,5.336167720820766291e+00,3.855093784599112450e+00,2.576591646660056689e+00,5.133595922538167322e+00
9.732441471571905822e+01,4.742030770802415418e+00,4.136919183928301713e+00,5.347142357676529123e+00,4.737486446724962441e+00,4.132311225684287770e+00,5.342661667765636224e+00,3.903679616978443345e+00,2.625177479039387585e+00,5.182181754917497329e+00
9.765886287625417594e+01,4.707227699276820054e+00,4.102116073269848506e+00,5.312339325283790714e+00,4.739876541844765256e+00,4.134693853219920001e+00,5.345059230469609624e+00,3.873162129980836532e+00,2.594659992041780772e+00,5.151664267919890960e+00
9.799331103678929367e+01,4.749999850577794724e+00,4.144894334469139352e+00,5.355105366686450097e+00,4.809468998910234383e+00,4.204293096320371070e+00,5.414644901500097696e+00,4.112664103748453925e+00,2.834161965809398165e+00,5.391166241687508354e+00
9.832775919732441139e+01,4.780812699639962915e+00,4.175719101939197486e+00,5.385906297340727455e+00,4.853269545549292907e+00,4.248115436405834444e+00,5.458423654692751370e+00,4.290722895124680747e+00,3.012220757185624986e+00,5.569225033063735175e+00
9.866220735785952911e+01,4.777194411646502381e+00,4.172115150659694294e+00,5.382273672633310468e+00,4.847453514380200446e+00,4.242329583002930171e+00,5.452577445757470720e+00,4.080151062293383646e+00,2.801648924354327885e+00,5.358653200232438074e+00
9.899665551839464683e+01,4.863754407656035283e+00,4.258687274051193405e+00,5.468821541260877162e+00,4.917543877588006040e+00,4.312447785185981708e+00,5.522639969990029485e+00,4.195622100561367418e+00,2.917119962622311657e+00,5.474124238500421846e+00
9.933110367892976456e+01,4.933659288507671548e+00,4.328598641661459467e+00,5.538719935353883628e+00,4.959260823985263578e+00,4.354180776392325036e+00,5.564340871578202119e+00,4.382639446036661113e+00,3.104137308097605352e+00,5.661141583975715541e+00
9.966555183946488228e+01,5.035377548178995966e+00,4.430317290222022031e+00,5.640437806135969900e+00,5.025388466638045948e+00,4.420309166680331359e+00,5.630467766595760537e+00,4.399658626907634762e+00,3.121156488968579001e+00,5.678160764846689190e+00
1.000000000000000000e+02,5.131041985017675167e+00,4.525978735542668829e+00,5.736105234492680616e+00,5.083285786769386583e+00,4.478195982444363565e+00,5.688375591094408712e+00,4.480316206691224323e+00,3.201814068752168563e+00,5.758818344630278752e+00


==> data/synthetic_0_score_KF.csv <==
X, Y


==> data/synthetic_0_scores.csv <==
X, YKF, YrKF, YsKF, YsKF2
2.006688963210702425e+01,-9.999702472889832050e-01,-9.999745253220037045e-01,-1.000000000000000000e+00,-9.986793397696722696e-01
2.040133779264214198e+01,-9.997896460862480961e-01,-9.997894136021272526e-01,-9.431821894542835594e-01,-9.983020049985729116e-01
2.073578595317725615e+01,-9.995512035686042740e-01,-9.995450159798289214e-01,-9.482581406027438264e-01,-9.981743925082109392e-01
2.107023411371237387e+01,-9.997248690034888918e-01,-9.997230187109719113e-01,-9.469346385255134058e-01,-1.000000000000000000e+00
2.140468227424749159e+01,-9.941888208182101394e-01,-9.940487076578036207e-01,-9.135974436031030210e-01,-9.898444467895081145e-01
2.173913043478260931e+01,-9.914648731277605487e-01,-9.912567293420671000e-01,-9.235930072117447542e-01,-9.950352257495942432e-01
2.207357859531772704e+01,-9.994863517206635795e-01,-9.994785444562307442e-01,-9.236106226204314762e-01,-9.972694376381863179e-01
2.240802675585284121e+01,-9.957242096659063568e-01,-9.956224428598492437e-01,-9.278575090096127242e-01,-9.974272511579405087e-01
2.274247491638795893e+01,-9.990933534604242716e-01,-9.990757310598659124e-01,-9.216527002853702744e-01,-9.979778488571813266e-01
2.307692307692307665e+01,-9.996825453332409683e-01,-9.996796380065666732e-01,-9.359719835260128518e-01,-9.969260482777216881e-01
2.341137123745819437e+01,-9.992030293691264164e-01,-9.991881461256648667e-01,-9.308526610652286815e-01,-9.972565483105474415e-01
2.374581939799331209e+01,-9.946387565654868368e-01,-9.945098805556076282e-01,-9.141023274276346422e-01,-9.929543529208495478e-01
2.408026755852842626e+01,-9.999568166201220354e-01,-9.999607592220313146e-01,-9.235423663462539734e-01,-9.973981049682438815e-01
2.441471571906354399e+01,-9.958075725025251623e-01,-9.957078876842833104e-01,-9.104034034043577694e-01,-9.958587084921544097e-01
2.474916387959866171e+01,-9.857682549336608258e-01,-9.854178380422379258e-01,-9.129630634630587771e-01,-9.838619961713618300e-01
2.508361204013377943e+01,-9.981149618085933817e-01,-9.980729040651380446e-01,-8.720889638922585396e-01,-9.941170146788346207e-01
2.541806020066889715e+01,-9.999058544152316097e-01,-9.999085242354803782e-01,-9.216898906285574400e-01,-9.956017437574594675e-01
2.575250836120401488e+01,-9.999124062106518052e-01,-9.999152396620674121e-01,-9.288184055315887866e-01,-9.959651742431686605e-01
2.608695652173912904e+01,-9.998524251023749310e-01,-9.998537605249129268e-01,-9.295038277141727256e-01,-9.957609669006252107e-01
2.642140468227424677e+01,-9.940061012506180571e-01,-9.938614246668833196e-01,-9.290076208332508356e-01,-9.953024757890284180e-01
2.675585284280936449e+01,-9.999114513150590966e-01,-9.999142609179461072e-01,-9.199072436148721943e-01,-9.940698868154766998e-01
2.709030100334448221e+01,-9.990754023296855024e-01,-9.990573315994278891e-01,-9.246473956401960459e-01,-9.960041405815368565e-01
2.742474916387959993e+01,-9.949791546558407473e-01,-9.948587800922317204e-01,-9.081389036464146969e-01,-9.948490507222373935e-01
2.775919732441471410e+01,-9.992903532769540353e-01,-9.992776509491072545e-01,-9.237573777922105656e-01,-9.961652741033033553e-01
2.809364548494983183e+01,-9.984869043993112037e-01,-9.984541359263899851e-01,-9.387226359548945798e-01,-9.973184865458725179e-01
2.842809364548494955e+01,-9.993868136542566338e-01,-9.993765204254562162e-01,-9.415776726000021357e-01,-9.983895709744149416e-01
2.876254180602006727e+01,-9.987580576907957308e-01,-9.987320612744865489e-01,-9.178160743072785177e-01,-9.941558876322789118e-01
2.909698996655518499e+01,-9.999705879027552813e-01,-9.999748744426086855e-01,-9.210669563388125258e-01,-9.981244276067980925e-01
2.943143812709030271e+01,-9.985528609142233503e-01,-9.985217397060299760e-01,-9.228757516569534580e-01,-9.972253689150879508e-01
2.976588628762541688e+01,-9.999002554020888223e-01,-9.999027853869191240e-01,-9.300214607914236709e-01,-9.974909866663628222e-01
3.010033444816053461e+01,-9.998274058181079171e-01,-9.998281163837300367e-01,-9.211406378891592306e-01,-9.988346257090183755e-01
3.043478260869565233e+01,-9.993760602475741939e-01,-9.993654984523167029e-01,-9.200075264366561756e-01,-9.963801042349672565e-01
3.076923076923077005e+01,-9.974356287080502481e-01,-9.973766046124986628e-01,-9.237601912944125582e-01,-9.957155103830009901e-01
3.110367892976588777e+01,-9.991328529555529858e-01,-9.991162170553452571e-01,-9.419350805824329154e-01,-9.989783741681796947e-01
3.143812709030100194e+01,-9.991384529795251934e-01,-9.991219569399814038e-01,-9.454480703626371163e-01,-9.995565520939441173e-01
3.177257525083611966e+01,-9.948685346443432165e-01,-9.947453973446590547e-01,-9.479074322093518079e-01,-9.964873434891686754e-01
3.210702341137123739e+01,-9.998721793713256645e-01,-9.998740081569607030e-01,-9.222590187338969292e-01,-9.954541522907790485e-01
3.244147157190635511e+01,-9.999545281277860687e-01,-9.999584135745726021e-01,-9.330779812153457975e-01,-9.981738829535562463e-01
3.277591973244147283e+01,-9.998723305686201268e-01,-9.998741631304093325e-01,-9.370021892750854953e-01,-9.987915263828515133e-01
3.311036789297659055e+01,-9.994348573629546761e-01,-9.994257640263384257e-01,-9.467481854348045456e-01,-9.985238426647609078e-01
3.344481605351170828e+01,-9.944242460050353172e-01,-9.942900125914111431e-01,-9.472660894922037000e-01,-9.957231195365996435e-01
3.377926421404682600e+01,-9.992320326045475154e-01,-9.992178737172283665e-01,-9.381130554533464450e-01,-9.951241242517256946e-01
3.411371237458193661e+01,-9.993719879066105261e-01,-9.993613244045900235e-01,-9.456974384302037073e-01,-9.979803010575500899e-01
3.444816053511705434e+01,-9.980033055292446553e-01,-9.979584591689124595e-01,-9.481487998652317062e-01,-9.982200788528328150e-01
3.478260869565217206e+01,-9.997690178661648996e-01,-9.997682701920073134e-01,-9.415011072663068692e-01,-9.990261182539063034e-01
3.511705685618728978e+01,-9.998960250076871503e-01,-9.998984493383680228e-01,-9.407742824565260564e-01,-9.968951949412019342e-01
3.545150501672240750e+01,-9.951987845557134227e-01,-9.950838952514111657e-01,-9.225628176173363837e-01,-9.756182558655093207e-01
3.578595317725752523e+01,-9.998265737107012718e-01,-9.998272634944311843e-01,-9.237163858733155042e-01,-9.802022497322765426e-01
3.612040133779264295e+01,-9.999360806312687089e-01,-9.999395053516149101e-01,-9.452017099335757733e-01,-9.982110872990643813e-01
3.645484949832776067e+01,-9.996516684604317415e-01,-9.996479899834995742e-01,-9.475800274715547866e-01,-9.982912580975099592e-01
3.678929765886287839e+01,-9.917178098875751857e-01,-9.915159832004034612e-01,-9.409153525007661889e-01,-9.933344477944087147e-01
3.712374581939799612e+01,-9.999677425642671258e-01,-9.999719580417586462e-01,-8.332927786603643305e-01,-9.944682875988813953e-01
3.745819397993311384e+01,-9.998767699191065672e-01,-9.998787133537259120e-01,-9.456622479045779794e-01,-9.971684656434305349e-01
3.779264214046822445e+01,-8.004215606920386250e-01,-7.954421079537388195e-01,-3.374325746640329804e-01,-8.777017633996211377e-01
3.812709030100334218e+01,-9.966661486620471688e-01,-9.999461305901291563e-01,-8.381565413501227413e-01,-9.925408472637915480e-01
3.846153846153845990e+01,-9.990964011636362940e-01,-9.993348102140330314e-01,-9.421532063608437646e-01,-9.940520638238903306e-01
3.879598662207357762e+01,-9.983929537547427957e-01,-9.999047040514527085e-01,-9.475140202288649949e-01,-9.943573640349208098e-01
3.913043478260869534e+01,-9.933126699602481402e-01,-9.983096201902748046e-01,-9.472331285367862064e-01,-9.943284660398693520e-01
3.946488294314381307e+01,-9.992198761644612848e-01,-9.959402851033307691e-01,-9.107580881349386370e-01,-9.935685495730912642e-01
3.979933110367893079e+01,-9.998999754773720827e-01,-9.984513148300586671e-01,-9.389791937770740615e-01,-9.975070118972381161e-01
4.013377926421404851e+01,-9.998547341375620956e-01,-9.986305398000002720e-01,-9.438403554882954793e-01,-9.978624670671845109e-01
4.046822742474916623e+01,-9.964379335573673169e-01,-9.985196865288439305e-01,-9.453648031228296666e-01,-9.953278090540832457e-01
4.080267558528428395e+01,-9.976422037154032418e-01,-9.952349483260299889e-01,-9.066944706653542463e-01,-9.936806103319421046e-01
4.113712374581939457e+01,-9.947235115822370410e-01,-9.970127860807005415e-01,-9.262031743729872701e-01,-9.949403730826706926e-01
4.147157190635451229e+01,-9.993621491948507796e-01,-9.980552458091593859e-01,-9.170370893824887348e-01,-9.953780825077203076e-01
4.180602006688963002e+01,-9.910887660234189989e-01,-9.869326400248743525e-01,-9.141379055950941135e-01,-9.935090982599081855e-01
4.214046822742474774e+01,-9.978268492613516782e-01,-9.991996305228072472e-01,-9.202759842680529045e-01,-9.951394679201763793e-01
4.247491638795986546e+01,-9.997187155498145072e-01,-9.999824109417226881e-01,-9.419383066997084608e-01,-9.962093761732843111e-01
4.280936454849498318e+01,-9.995462054393078333e-01,-9.984208307150208572e-01,-9.369022588107570604e-01,-9.959816342078060547e-01
4.314381270903010090e+01,-9.999862129685720413e-01,-9.996804673208437020e-01,-9.473801556158512049e-01,-9.962257884089673610e-01
4.347826086956521863e+01,-9.987338375153972381e-01,-9.995446255266965396e-01,-9.482605376307779999e-01,-9.961262198614035945e-01
4.381270903010033635e+01,-9.978703116140872353e-01,-9.965846484550581197e-01,-9.203672967387658277e-01,-9.705750229995337985e-01
4.414715719063545407e+01,-9.999855042205277877e-01,-9.999035635345233652e-01,-9.359877735103754315e-01,-9.983775211310224051e-01
4.448160535117057179e+01,-9.944912799196056197e-01,-9.936611691468210106e-01,-9.173550953536756536e-01,-9.943693508050625018e-01
4.481605351170568241e+01,-9.997890823298781759e-01,-9.997643277539339790e-01,-9.234200815407469509e-01,-9.977570158839593750e-01
4.515050167224080013e+01,-9.845413551480922676e-01,-9.847647438719355772e-01,-8.850455302617845632e-01,-9.911151031522650312e-01
4.548494983277591786e+01,-9.996801701617487046e-01,-9.998292182737120726e-01,-9.237570463708715263e-01,-9.960440891185937673e-01
4.581939799331103558e+01,-9.982075721354137787e-01,-9.986892822131083758e-01,-9.238320105018656969e-01,-9.962178808155937038e-01
4.615384615384615330e+01,-9.914717054259112317e-01,-9.925647838553172120e-01,-9.052699398984869195e-01,-9.948841496420876007e-01
4.648829431438127102e+01,-9.999842367325755266e-01,-9.999683995336542397e-01,-9.236808789648118800e-01,-9.960063160331008580e-01
4.682274247491638874e+01,-9.949272403738380621e-01,-9.955844267678976012e-01,-9.066173447426888465e-01,-9.952303694798232403e-01
4.715719063545150647e+01,-9.865936807920019369e-01,-9.871368936366203828e-01,-9.008846400019758782e-01,-9.938384345346157334e-01
4.749163879598662419e+01,-9.997974813366496960e-01,-9.997485972945973076e-01,-9.235659806129717930e-01,-9.954589197308747472e-01
4.782608695652174191e+01,-9.948274450023049109e-01,-9.946381271135186219e-01,-8.971518366370361264e-01,-9.952527106802009360e-01
4.816053511705685253e+01,-9.944753624207833820e-01,-9.940116163511739655e-01,-9.108385050217951973e-01,-9.954905929692048350e-01
4.849498327759197025e+01,-9.909965765104077340e-01,-9.901400050633546446e-01,-9.045652855038948115e-01,-9.949841864225840160e-01
4.882943143812708797e+01,-9.999635716709879274e-01,-9.999180964900146185e-01,-9.227462774398874634e-01,-9.956690792843783111e-01
4.916387959866220569e+01,-9.999251627865368697e-01,-9.998697180449616084e-01,-9.149011540376567053e-01,-9.984692209058334544e-01
4.949832775919732342e+01,-9.916399869054925986e-01,-9.911095205963739163e-01,-8.896089084416973769e-01,-9.916036177536826646e-01
4.983277591973244114e+01,-9.942076854681112241e-01,-9.940858949773916375e-01,-9.094748019332605793e-01,-9.950500098495572709e-01
5.016722408026755886e+01,-9.952106248479993811e-01,-9.954126915595339353e-01,-9.076154986982170048e-01,-9.953168519026509564e-01
5.050167224080267658e+01,-9.953370794613689565e-01,-9.958274856122069085e-01,-9.054036784766859025e-01,-9.997658914906096816e-01
5.083612040133779431e+01,-9.996169672974847265e-01,-9.998222990659855203e-01,-9.161191153441878843e-01,-9.978383582255395678e-01
5.117056856187291203e+01,-9.966298484437082772e-01,-9.974047198693725136e-01,-8.968700810120286970e-01,-9.971565018384033197e-01
5.150501672240802975e+01,-9.969200991683484503e-01,-9.977227574820191069e-01,-9.040560355832238937e-01,-9.952446376584597187e-01
5.183946488294314037e+01,-9.999304550052736662e-01,-9.999948584411131325e-01,-9.149543558344673810e-01,-9.957735961126412683e-01
5.217391304347825809e+01,-9.862175773315038363e-01,-9.875404808327962192e-01,-8.630101267453392788e-01,-9.927456520763151548e-01
5.250836120401337581e+01,-9.979521529538747382e-01,-9.983801260231695007e-01,-9.131464367531754167e-01,-9.954284233965073891e-01
5.284280936454849353e+01,-9.991103160074469303e-01,-9.988801631734043340e-01,-9.187162915746143188e-01,-9.954951276617829414e-01
5.317725752508361126e+01,-9.971459046338920773e-01,-9.971879071616611689e-01,-8.797186197475520553e-01,-9.946228905056563319e-01
5.351170568561872898e+01,-9.995499797565606803e-01,-9.995935794273551611e-01,-9.177200581161609749e-01,-9.956071929542892329e-01
5.384615384615384670e+01,-9.967478160783654895e-01,-9.963147245511404515e-01,-8.791736812454477024e-01,-9.941096478344696452e-01
5.418060200668896442e+01,-9.956507124757212335e-01,-9.949700775475063264e-01,-8.934957965585089701e-01,-9.943526573273110403e-01
5.451505016722408214e+01,-9.992966664941500543e-01,-9.995087280535317475e-01,-9.186669348146966341e-01,-9.955704995273910729e-01
5.484949832775919987e+01,-9.973732838515058097e-01,-9.968563810999944153e-01,-8.770266917531325257e-01,-9.945274729645351419e-01
5.518394648829431759e+01,-9.996067425251268235e-01,-9.994674925274723565e-01,-9.055060389833801127e-01,-9.953367594090927195e-01
5.551839464882942821e+01,-9.989891021516728031e-01,-9.988705891378726331e-01,-8.944214627084166036e-01,-9.949403051721048552e-01
5.585284280936454593e+01,-9.951678848263765254e-01,-9.951138781627083540e-01,-8.804819893390484209e-01,-9.940907767012026053e-01
5.618729096989966365e+01,-9.988295734231035228e-01,-9.986339156964537667e-01,-9.181314520997628792e-01,-9.955362401070704248e-01
5.652173913043478137e+01,-9.968531957171221647e-01,-9.962975902321473676e-01,-9.098219615159995888e-01,-9.956048817410443341e-01
5.685618729096989910e+01,-9.964652036805615731e-01,-9.957162592733715956e-01,-9.076185379716568136e-01,-9.956952942337646828e-01
5.719063545150501682e+01,-9.971506055082818287e-01,-9.964204283963271624e-01,-9.058251266820920300e-01,-9.954460293941082005e-01
5.752508361204013454e+01,-9.996021426569727808e-01,-9.993398801394541842e-01,-8.965839240159615420e-01,-9.947757914998972550e-01
5.785953177257525226e+01,-9.999773254923173260e-01,-9.999216782592205144e-01,-8.981517590851293420e-01,-9.949210631514158187e-01
5.819397993311036998e+01,-9.998818302250476187e-01,-9.998045826596868579e-01,-9.033743495027088954e-01,-9.953430412978121478e-01
5.852842809364548771e+01,-9.999004243342062281e-01,-9.999273282165561660e-01,-8.952133240911145373e-01,-9.951536015670070512e-01
5.886287625418060543e+01,-9.990720606569838402e-01,-9.990947611758085323e-01,-9.110621245799461754e-01,-9.956894884345354191e-01
5.919732441471571605e+01,-9.990946288487594362e-01,-9.989153596829302151e-01,-8.824354639360598718e-01,-9.946146366913567460e-01
5.953177257525083377e+01,-9.974371165418346452e-01,-9.977769921776895590e-01,-9.178025599440562399e-01,-9.955604789511969255e-01
5.986622073578595149e+01,-9.939634121188987148e-01,-9.930091415524543441e-01,-8.522920541329481736e-01,-9.928610045590793298e-01
6.020066889632106921e+01,-9.993803338667024416e-01,-9.996040476079093295e-01,-9.180751002525557869e-01,-9.953423593618508924e-01
6.053511705685618693e+01,-9.921439602264152668e-01,-9.927819407961792075e-01,-9.187743661495851866e-01,-9.952389450967469298e-01
6.086956521739130466e+01,-9.918130205752467843e-01,-9.922677943329399897e-01,-9.126613174301927423e-01,-9.955758161187862054e-01
6.120401337792642238e+01,-9.997023314257134086e-01,-9.997668465066364973e-01,-8.906051818826504762e-01,-9.947197390341551149e-01
6.153846153846154010e+01,-9.976603384500148941e-01,-9.976281247283744769e-01,-9.139502374595322998e-01,-9.951771830675651964e-01
6.187290969899665782e+01,-9.999530031285882581e-01,-9.999330385962054146e-01,-8.972903865409226354e-01,-9.949987226989313038e-01
6.220735785953177555e+01,-9.996041932440929978e-01,-9.994602648600678929e-01,-9.092492683575771339e-01,-9.956353972063772817e-01
6.254180602006688616e+01,-9.980154097360244281e-01,-9.975610275010206029e-01,-9.135596343615738357e-01,-9.958715451148765219e-01
6.287625418060200388e+01,-9.942733802040099045e-01,-9.933697759183991449e-01,-9.172659354752953353e-01,-9.957982950757013896e-01
6.321070234113712161e+01,-9.903961455995156093e-01,-9.892128475923734898e-01,-9.185388620026959661e-01,-9.970254333014613168e-01
6.354515050167223933e+01,-9.981039798801543128e-01,-9.977073082484367861e-01,-9.038814370223289263e-01,-9.972725030775628774e-01
6.387959866220735705e+01,-9.997775235241926906e-01,-9.998456991849751230e-01,-8.960978101703519494e-01,-9.943016119883489878e-01
6.421404682274247477e+01,-9.997364099123513537e-01,-9.997067910332588792e-01,-9.148421241076314381e-01,-9.955560811081508588e-01
6.454849498327759250e+01,-9.940622108716119509e-01,-9.940657995115718126e-01,-9.216737021551510978e-01,-9.956675705862236825e-01
6.488294314381271022e+01,-9.999332731873740165e-01,-9.999712764574298918e-01,-8.994955748609707591e-01,-9.943117908597449706e-01
6.521739130434782794e+01,-9.999889020660303052e-01,-9.999582240700556346e-01,-9.093394646518497826e-01,-9.954644542867536749e-01
6.555183946488294566e+01,-9.974658986749010969e-01,-9.978616966491502538e-01,-9.208703885422078184e-01,-9.957293283514356830e-01
6.588628762541806339e+01,-9.999927794070808673e-01,-9.999585133297037576e-01,-9.039906191506822397e-01,-9.984402575558792847e-01
6.622073578595318111e+01,-9.999952645219052361e-01,-9.999834283712983884e-01,-9.131509195730312944e-01,-9.999685731430938418e-01
6.655518394648829883e+01,-9.976715949789014548e-01,-9.979249531409458696e-01,-9.212763402125939693e-01,-9.958800035807401363e-01
6.688963210702341655e+01,-5.766783731025261206e-01,-5.637946654489218723e-01,-2.141916354651925980e-01,-0.000000000000000000e+00
6.722408026755853427e+01,-6.096621799028987265e-01,-4.934858261148997172e-01,-7.711057439818557180e-01,-9.769882834028128515e-01
6.755852842809365200e+01,-7.063916579122250239e-01,-5.032108790468297066e-01,-8.029643872010869821e-01,-9.888923836979585102e-01
6.789297658862875551e+01,-7.517111477278292098e-01,-4.692945386881074432e-01,-7.787480409083348265e-01,-9.915016738404029972e-01
6.822742474916387323e+01,-8.773628504910268022e-01,-9.983579157110389346e-01,-6.788171524609230012e-01,-9.633584281153756423e-01
6.856187290969899095e+01,-9.150467488022218099e-01,-9.997860002328762263e-01,-9.129783031558177386e-01,-9.917806411220634333e-01
6.889632107023410867e+01,-9.625965462153968089e-01,-9.969061007546046183e-01,-8.988843123542490376e-01,-9.940239428480400763e-01
6.923076923076922640e+01,-9.721560064520765598e-01,-9.973939610406874490e-01,-9.110330967094748544e-01,-9.936574202328826155e-01
6.956521739130434412e+01,-9.795700532123388093e-01,-9.976649530418812972e-01,-9.108411427870994892e-01,-9.937613697082883224e-01
6.989966555183946184e+01,-9.996542569020351321e-01,-9.645736423330502074e-01,-8.514725866402628185e-01,-9.390689429038973079e-01
7.023411371237457956e+01,-9.852571785227086654e-01,-9.991628417340914226e-01,-9.235756098560056193e-01,-9.954930365843600581e-01
7.056856187290969729e+01,-9.930956110593647246e-01,-9.969746004940078787e-01,-9.031216108899757788e-01,-9.956802499301119491e-01
7.090301003344481501e+01,-9.932504392315838482e-01,-9.978214364615136667e-01,-9.096250139346938601e-01,-9.956790906854628975e-01
7.123745819397993273e+01,-9.924087942744415081e-01,-9.988001284893409659e-01,-9.112181629011733008e-01,-9.956076570445353546e-01
7.157190635451505045e+01,-9.857441895097410756e-01,-9.999709702024358604e-01,-9.176326045545614152e-01,-9.955063320787165271e-01
7.190635451505016817e+01,-9.963626074354460238e-01,-9.975840204093063823e-01,-8.982109955583099659e-01,-9.962003160780773525e-01
7.224080267558528590e+01,-9.863752749375158668e-01,-9.997324094373446490e-01,-9.204977294779829178e-01,-9.958294824432706305e-01
7.257525083612040362e+01,-9.942043882690179135e-01,-9.997725706324160910e-01,-9.064239069631627732e-01,-9.956975109939116830e-01
7.290969899665552134e+01,-9.950250343827079513e-01,-9.999336125005995335e-01,-9.126695740502281939e-01,-9.957682061487975744e-01
7.324414715719063906e+01,-9.992171122078703505e-01,-9.986969880177044567e-01,-9.037936531318760958e-01,-9.977382680451952757e-01
7.357859531772575679e+01,-9.931661778260194584e-01,-9.827323219703166801e-01,-8.713852206737885409e-01,-9.923034838278544933e-01
7.391304347826087451e+01,-9.919868479243827419e-01,-9.964009896970412727e-01,-9.227238886353730241e-01,-9.946557169347089999e-01
7.424749163879599223e+01,-9.978885171484901395e-01,-9.963285617314051601e-01,-8.759000220172455942e-01,-9.947255651103804608e-01
7.458193979933110995e+01,-9.984262417491488462e-01,-9.983383060381409990e-01,-9.225553318764898592e-01,-9.954794161065225744e-01
7.491638795986622767e+01,-9.990662662897178414e-01,-9.996678647147466679e-01,-8.976374164031953873e-01,-9.950932447359458477e-01
7.525083612040133119e+01,-9.882085809384846264e-01,-9.920944116885519470e-01,-8.836262231511606835e-01,-9.933586815847662566e-01
7.558528428093644891e+01,-9.957217196824145189e-01,-9.983390556831363005e-01,-9.124526477512793221e-01,-9.954482850998555010e-01
7.591973244147156663e+01,-9.996049744901623901e-01,-9.999673533236350664e-01,-9.160527284708563922e-01,-9.955950836785458780e-01
7.625418060200668435e+01,-9.983259620585523963e-01,-9.996650750414195485e-01,-9.034581440340134773e-01,-9.996135902989149447e-01
7.658862876254180208e+01,-9.898659671254110837e-01,-9.929035814606304022e-01,-8.846234452196954923e-01,-9.940643351923948989e-01
7.692307692307691980e+01,-9.989486692742364227e-01,-9.995230606834959453e-01,-9.154555607686302166e-01,-9.954178640479123263e-01
7.725752508361203752e+01,-9.949801334466341629e-01,-9.954207900466817138e-01,-8.909511059983993286e-01,-9.949561632314670723e-01
7.759197324414715524e+01,-9.967625667334225614e-01,-9.964812458639855652e-01,-9.025417371483781537e-01,-9.953543316420224718e-01
7.792642140468227296e+01,-9.994793371340189303e-01,-9.991895404721365948e-01,-9.091748327561181009e-01,-9.956431340575756517e-01
7.826086956521739069e+01,-9.799158439526757247e-01,-9.775290377329022284e-01,-8.487972599575936972e-01,-9.920352380655509394e-01
7.859531772575250841e+01,-9.957166385443456669e-01,-9.950029268620467215e-01,-9.097468104094913466e-01,-9.951671706192596334e-01
7.892976588628762613e+01,-9.976609420596241895e-01,-9.975829344780410279e-01,-9.217870753812219542e-01,-9.949225109677465317e-01
7.926421404682274385e+01,-9.964029958079437810e-01,-9.971291661443576482e-01,-8.701138892584425744e-01,-9.945498451183669708e-01
7.959866220735786158e+01,-9.992555535714593429e-01,-9.998480264976777887e-01,-9.081768625772361769e-01,-9.951669154180933230e-01
7.993311036789297930e+01,-9.901619206300140696e-01,-9.940552161753897220e-01,-8.740600829746866252e-01,-9.936185237110319868e-01
8.026755852842809702e+01,-9.991870050959276162e-01,-1.000000000000000000e+00,-9.135705884475109340e-01,-9.952685147461534099e-01
8.060200668896321474e+01,-9.959479109458121426e-01,-9.991613143701773003e-01,-8.894950596578869995e-01,-9.952676605972400337e-01
8.093645484949833246e+01,-9.918480681207954008e-01,-9.971203509816191080e-01,-8.861914096110805605e-01,-9.945196506352522725e-01
8.127090301003345019e+01,-9.899680915718453988e-01,-9.958388372009551182e-01,-8.867844659414952924e-01,-9.944954801680518930e-01
8.160535117056856791e+01,-9.999877401740521199e-01,-9.991282547405638814e-01,-9.162731022088674848e-01,-9.953702221940267103e-01
8.193979933110368563e+01,-9.984253583523291509e-01,-9.998106593956609389e-01,-8.868261064251000692e-01,-9.952896281912124721e-01
8.227424749163878914e+01,-9.992803856846942390e-01,-9.999177352790220574e-01,-8.983243532347710003e-01,-9.951621360259712556e-01
8.260869565217390686e+01,-9.998514822267915436e-01,-9.999907590653729361e-01,-8.992922591423555545e-01,-9.951295664931615326e-01
8.294314381270902459e+01,-9.883205659837398516e-01,-9.880213987369883544e-01,-8.483782708237003201e-01,-9.923214973591604204e-01
8.327759197324414231e+01,-9.989768595444455945e-01,-9.984246165349135449e-01,-9.051021247314080531e-01,-9.950740498099553966e-01
8.361204013377926003e+01,-0.000000000000000000e+00,-0.000000000000000000e+00,-4.074840926646317030e-02,-8.739070737603954475e-01
8.394648829431437775e+01,-9.717309911346473372e-01,-9.966774803418784190e-01,-0.000000000000000000e+00,-9.699997611868698133e-01
8.428093645484949548e+01,-9.591946246633415996e-01,-9.899612699991621190e-01,-8.642751164272558517e-01,-9.810524087369754120e-01
8.461538461538461320e+01,-9.818618014810237549e-01,-9.985039160300680505e-01,-8.993780182754372854e-01,-9.908809154213759074e-01
8.494983277591973092e+01,-9.997972398980599085e-01,-9.939168564248507254e-01,-9.185074177546566077e-01,-9.943157714592972818e-01
8.528428093645484864e+01,-9.962487191726732139e-01,-9.993045123994926948e-01,-8.836057382834587859e-01,-9.942569998814804189e-01
8.561872909698996637e+01,-9.821226605545845256e-01,-9.975292282795438226e-01,-8.616922991757739458e-01,-9.931517890722877384e-01
8.595317725752508409e+01,-9.984129354288439062e-01,-9.981374935555739070e-01,-9.131206331148450372e-01,-9.950806555842496293e-01
8.628762541806020181e+01,-9.920250261222374188e-01,-9.999036838918055059e-01,-8.761279149350951201e-01,-9.944994100944229976e-01
8.662207357859531953e+01,-9.905566907637683993e-01,-9.995397086002881792e-01,-8.847252185368595923e-01,-9.946620087181916592e-01
8.695652173913043725e+01,-9.997226074586361699e-01,-9.970028789654451495e-01,-9.119744765657048502e-01,-9.953962670213550856e-01
8.729096989966555498e+01,-9.971965849443005236e-01,-9.998823905169168524e-01,-8.829871005250313765e-01,-9.948858695028075516e-01
8.762541806020067270e+01,-9.922241131212806708e-01,-9.789882446457759402e-01,-9.229979908690403301e-01,-9.947665220638828298e-01
8.795986622073579042e+01,-9.997802458480954391e-01,-9.990653731563012840e-01,-8.709856256190324775e-01,-9.945529346438222174e-01
8.829431438127090814e+01,-9.981684940590365152e-01,-9.999322721397601033e-01,-8.853087478600876192e-01,-9.938594208278213049e-01
8.862876254180602587e+01,-9.999238619254976479e-01,-9.989053781046419722e-01,-9.078943442411452347e-01,-9.950879347392354024e-01
8.896321070234114359e+01,-9.880537875777257728e-01,-9.907597035161669341e-01,-8.394596574276255163e-01,-9.920787119053002812e-01
8.929765886287624710e+01,-9.985034304893509738e-01,-9.979454654711773509e-01,-9.203148419881139741e-01,-9.953530764640028394e-01
8.963210702341136482e+01,-9.999876100010771651e-01,-9.999905826122643671e-01,-8.835864261567756284e-01,-9.951093545099402027e-01
8.996655518394648254e+01,-9.994111003893950684e-01,-9.991883470432784131e-01,-8.853341036796984476e-01,-9.945466936060418650e-01
9.030100334448160027e+01,-9.943001942281772809e-01,-9.932961930702466358e-01,-8.666437680414824651e-01,-9.934078072548941929e-01
9.063545150501671799e+01,-9.969845806867378979e-01,-9.974225000109936401e-01,-9.195091294878057209e-01,-9.951178515719438789e-01
9.096989966555183571e+01,-9.958777107334318979e-01,-9.954626792898202403e-01,-8.477311885362452948e-01,-9.937603443538406411e-01
9.130434782608695343e+01,-9.998614515573912565e-01,-9.998861239449695626e-01,-9.037377903983693228e-01,-9.950610903668207774e-01
9.163879598662207115e+01,-9.993041296361044878e-01,-9.990187487508973563e-01,-9.062945611121250300e-01,-9.953047835102082352e-01
9.197324414715718888e+01,-9.980768598163550775e-01,-9.986705616260627139e-01,-8.706481556723895121e-01,-9.941967484138274358e-01
9.230769230769230660e+01,-9.988952468802303475e-01,-9.994412312696384637e-01,-8.935800068790155093e-01,-9.948665681334094568e-01
9.264214046822742432e+01,-1.000000000000000000e+00,-9.999054836549127190e-01,-9.025461578820968001e-01,-9.951865357270693879e-01
9.297658862876254204e+01,-9.989447281072909579e-01,-9.994327784452909924e-01,-8.828065332426616729e-01,-9.948353490879228156e-01
9.331103678929765977e+01,-9.998660939368646527e-01,-9.999705915267329548e-01,-8.977856135319336461e-01,-9.952277423157190883e-01
9.364548494983277749e+01,-9.989767283072656934e-01,-9.990394859021587415e-01,-8.840212490074552676e-01,-9.946965980276257779e-01
9.397993311036789521e+01,-9.974404059815487056e-01,-9.969445768384865847e-01,-8.796366375832695983e-01,-9.943380198201436926e-01
9.431438127090301293e+01,-9.933332850296023864e-01,-9.914714653133126498e-01,-8.677660076954981649e-01,-9.937435339593321260e-01
9.464882943143813065e+01,-9.974723858607346116e-01,-9.987029617579568086e-01,-9.176424683528664472e-01,-9.952496179065104531e-01
9.498327759197324838e+01,-9.907397853139786603e-01,-9.865085756677733908e-01,-8.190535316366449603e-01,-9.923264285603825563e-01
9.531772575250836610e+01,-9.919697022344756698e-01,-9.951443903764890520e-01,-9.228372355988361253e-01,-9.949407235160356855e-01
9.565217391304348382e+01,-9.999955439614940378e-01,-9.996423979044737340e-01,-8.648399031021671846e-01,-9.945130439695081259e-01
9.598662207357860154e+01,-9.989890940880447046e-01,-9.973203179464458223e-01,-8.744979330464044409e-01,-9.937087069497877456e-01
9.632107023411370506e+01,-9.996289348347796588e-01,-9.987325190899394300e-01,-8.891857711624142624e-01,-9.944830351411253488e-01
9.665551839464882278e+01,-9.997699448881884887e-01,-9.999896354904662665e-01,-8.996853430126967588e-01,-9.949477516853474368e-01
9.698996655518394050e+01,-9.998595372862745245e-01,-9.996814327254703869e-01,-8.821312594510920535e-01,-9.950853097270165870e-01
9.732441471571905822e+01,-9.999495995437540641e-01,-9.999443199361117696e-01,-8.915957839380592720e-01,-9.950313743629880525e-01
9.765886287625417594e+01,-9.998718424946837491e-01,-9.999505153610405150e-01,-8.894330070057634430e-01,-9.949298242071271670e-01
9.799331103678929367e+01,-9.936481098186877858e-01,-9.946406679785680938e-01,-8.580595564200601544e-01,-9.934418306564583023e-01
9.832775919732441139e+01,-9.967623265366156726e-01,-9.976501410262490488e-01,-8.876518083916207225e-01,-9.945983895969635613e-01
9.866220735785952911e+01,-9.998646239667074997e-01,-9.999966253256371562e-01,-8.986789074357943718e-01,-9.952574457882191750e-01
9.899665551839464683e+01,-9.932634930828646569e-01,-9.941751734553053721e-01,-8.528233213697321569e-01,-9.938018456182772242e-01
9.933110367892976456e+01,-9.975299448487500165e-01,-9.977858653618251195e-01,-8.874334699526533754e-01,-9.946939479235300530e-01
9.966555183946488228e+01,-9.956392375882632262e-01,-9.953657252457770443e-01,-8.690319419573876436e-01,-9.942044826266634994e-01
1.000000000000000000e+02,-9.974989442679048635e-01,-9.967983869346526138e-01,-8.792157485319079813e-01,-9.945909746636388826e-01


==> data/synthetic_0_vars.csv <==
X, YKF, YrKF, YsKF, YsKF2
2.006688963210702425e+01,1.425455822382380111e+00,1.425455822382380111e+00,1.425455822382380111e+00,1.425455822382380111e+00
2.040133779264214198e+01,1.429569044929760668e+00,1.429569044929760668e+00,1.782485131153841884e+00,1.552327546031665229e+00
2.073578595317725615e+01,1.389735379433333140e+00,1.389735379433333140e+00,1.710158154521263185e+00,1.241129483717362758e+00
2.107023411371237387e+01,1.353469577896493359e+00,1.353469577896493359e+00,1.573331018767256007e+00,1.098526055165039983e+00
2.140468227424749159e+01,1.435748503465062775e+00,1.435748503465062775e+00,1.928208589794301098e+00,1.486070903917821040e+00
2.173913043478260931e+01,1.554706048641817384e+00,1.554706048641817384e+00,2.561382394608425983e+00,1.940002415615576847e+00
2.207357859531772704e+01,1.599163619255843161e+00,1.599163619255843161e+00,2.637029827949136873e+00,1.983017705342368098e+00
2.240802675585284121e+01,1.705325555097620738e+00,1.705325555097620738e+00,2.243479813890122632e+00,2.061403717856676643e+00
2.274247491638795893e+01,1.774382729205328912e+00,1.774382729205328912e+00,2.705933280627516258e+00,2.095310822204720758e+00
2.307692307692307665e+01,1.786787726500948414e+00,1.786787726500948414e+00,2.257046097445695843e+00,1.754696166987694594e+00
2.341137123745819437e+01,1.852258061767575015e+00,1.852258061767575015e+00,2.125011215350245841e+00,1.806439218283098169e+00
2.374581939799331209e+01,1.974455095109755920e+00,1.974455095109755920e+00,2.705512628151737875e+00,2.103668212624855816e+00
2.408026755852842626e+01,2.000671468413912635e+00,2.000671468413912635e+00,2.825938144942194086e+00,2.203349861130987186e+00
2.441471571906354399e+01,2.103924319479172134e+00,2.103924319479172134e+00,2.622488779903780376e+00,2.331663592628997250e+00
2.474916387959866171e+01,1.974095421825932561e+00,1.974095421825932561e+00,2.466364907900886472e+00,1.903947226931550718e+00
2.508361204013377943e+01,2.029858466630500402e+00,2.029858466630500402e+00,1.982455497426153901e+00,2.139587147150042057e+00
2.541806020066889715e+01,2.042615190571992034e+00,2.042615190571992034e+00,2.805969453244423484e+00,2.377756874630826189e+00
2.575250836120401488e+01,2.034801676723358987e+00,2.034801676723358987e+00,2.504243619829090939e+00,2.360041902695187765e+00
2.608695652173912904e+01,2.050091508747674762e+00,2.050091508747674762e+00,2.418431621189091718e+00,2.399129708396252614e+00
2.642140468227424677e+01,1.959163278270312336e+00,1.959163278270312336e+00,2.278880912222828847e+00,2.097942902895769457e+00
2.675585284280936449e+01,1.972524630846796967e+00,1.972524630846796967e+00,1.973460070073507655e+00,1.613731199107472980e+00
2.709030100334448221e+01,2.021906949100429784e+00,2.021906949100429784e+00,2.538144454458473476e+00,2.005343314425088952e+00
2.742474916387959993e+01,2.131338004461934332e+00,2.131338004461934332e+00,2.997671750877945129e+00,2.363573883060188674e+00
2.775919732441471410e+01,2.130426854210297094e+00,2.130426854210297094e+00,2.860795729871157711e+00,2.339075655815120225e+00
2.809364548494983183e+01,2.113290841411705312e+00,2.113290841411705312e+00,2.216960060065947147e+00,2.024407578042311417e+00
2.842809364548494955e+01,2.110390244666063619e+00,2.110390244666063619e+00,2.123790108773226937e+00,1.849129769499201270e+00
2.876254180602006727e+01,2.176232244155571482e+00,2.176232244155571482e+00,2.487198131396169742e+00,2.057562566412756144e+00
2.909698996655518499e+01,2.200646272063848219e+00,2.200646272063848219e+00,2.882565571747855770e+00,2.219568920035126958e+00
2.943143812709030271e+01,2.170223814588767119e+00,2.170223814588767119e+00,2.645692547735274402e+00,2.074940914530888136e+00
2.976588628762541688e+01,2.186431687577314875e+00,2.186431687577314875e+00,2.298322649281239638e+00,2.076488730476014233e+00
3.010033444816053461e+01,2.171339281653748010e+00,2.171339281653748010e+00,2.744598663853135445e+00,2.039335116462722475e+00
3.043478260869565233e+01,2.194126424225702809e+00,2.194126424225702809e+00,2.638885858982128241e+00,2.006391459921980758e+00
3.076923076923077005e+01,2.123096959006076201e+00,2.123096959006076201e+00,2.655953130662778605e+00,2.015781623936864442e+00
3.110367892976588777e+01,2.071698814734515892e+00,2.071698814734515892e+00,2.053389637931174683e+00,1.798496130867508702e+00
3.143812709030100194e+01,2.019113817936588617e+00,2.019113817936588617e+00,2.082782798627559107e+00,1.666511377485693890e+00
3.177257525083611966e+01,1.916602032513766929e+00,1.916602032513766929e+00,1.868112843951198032e+00,1.463158104964081829e+00
3.210702341137123739e+01,1.913944250804501035e+00,1.913944250804501035e+00,1.958742113962486986e+00,1.724370972965739046e+00
3.244147157190635511e+01,1.914104540844511648e+00,1.914104540844511648e+00,2.367942083455252700e+00,1.791749133293197627e+00
3.277591973244147283e+01,1.904556286215811856e+00,1.904556286215811856e+00,2.262015931358087428e+00,1.813682704352355124e+00
3.311036789297659055e+01,1.885153548210606544e+00,1.885153548210606544e+00,2.037155367471815026e+00,1.745645566918618385e+00
3.344481605351170828e+01,1.807255098467313692e+00,1.807255098467313692e+00,1.771537142897191774e+00,1.468976774835792254e+00
3.377926421404682600e+01,1.783136504519569732e+00,1.783136504519569732e+00,1.713278837806153643e+00,1.160788963665025264e+00
3.411371237458193661e+01,1.761202679630615719e+00,1.761202679630615719e+00,1.866694815583763045e+00,1.470671980424113068e+00
3.444816053511705434e+01,1.712147236128820360e+00,1.712147236128820360e+00,1.776379241477628934e+00,1.435082450312591407e+00
3.478260869565217206e+01,1.691484677454631491e+00,1.691484677454631491e+00,1.781380287252953387e+00,1.324275225797541422e+00
3.511705685618728978e+01,1.692691908228284525e+00,1.692691908228284525e+00,1.959500709477997926e+00,1.386098242625469545e+00
3.545150501672240750e+01,1.759672185639924447e+00,1.759672185639924447e+00,2.280114941121753169e+00,1.739198974871684067e+00
3.578595317725752523e+01,1.726596999031380086e+00,1.726596999031380086e+00,2.588435025547016544e+00,1.716594205977139298e+00
3.612040133779264295e+01,1.690851402621613042e+00,1.690851402621613042e+00,1.926140990708164802e+00,1.730773359442527637e+00
3.645484949832776067e+01,1.634346571808873660e+00,1.634346571808873660e+00,1.866112503416185620e+00,1.566181691623228733e+00
3.678929765886287839e+01,1.486538597754377022e+00,1.486538597754377022e+00,1.484517438155628977e+00,1.170539330421128010e+00
3.712374581939799612e+01,1.444284743735413157e+00,1.444284743735413157e+00,9.858398773491729994e-01,1.080894837242492912e+00
3.745819397993311384e+01,1.414831315001647161e+00,1.414831315001647161e+00,1.799927326730358379e+00,1.368194358636021679e+00
3.779264214046822445e+01,1.910020257457427206e+00,1.384562647424637305e+00,3.543226079144116802e+00,3.000530445684721492e+00
3.812709030100334218e+01,1.848713729655826699e+00,1.363974629408511330e+00,3.775176952950960008e+00,3.430130961786918675e+00
3.846153846153845990e+01,1.815462288220369258e+00,1.381332833174735431e+00,1.795710985124004733e+00,3.032541646936923740e+00
3.879598662207357762e+01,1.768793554699117809e+00,1.386976054000268688e+00,1.822686749643838588e+00,2.600037339244764212e+00
3.913043478260869534e+01,1.671523243632157651e+00,1.339162480329030069e+00,1.579547003132347527e+00,2.214503388938568129e+00
3.946488294314381307e+01,1.699077282724380300e+00,1.419356195135736076e+00,1.784481769123187345e+00,2.174456107413363259e+00
3.979933110367893079e+01,1.710048921455196602e+00,1.474859202819176263e+00,2.209392179128742306e+00,1.705456131083298965e+00
4.013377926421404851e+01,1.725964569487520750e+00,1.526557352330399020e+00,2.072800685481725580e+00,1.806594783748967314e+00
4.046822742474916623e+01,1.659935254894932433e+00,1.485324127770281555e+00,1.811573123269287766e+00,1.591770750353121544e+00
4.080267558528428395e+01,1.715226214716937481e+00,1.557919121868632351e+00,1.935731539027719439e+00,1.695173313839096085e+00
4.113712374581939457e+01,1.631208264605858327e+00,1.481131094271538551e+00,2.120230871726342503e+00,1.556572877203648897e+00
4.147157190635451229e+01,1.653555755433461005e+00,1.505853049339835437e+00,1.769717322713398211e+00,1.831138337085695511e+00
4.180602006688963002e+01,1.756589586449297524e+00,1.608708521801606395e+00,2.405313474957687436e+00,2.211004952556080205e+00
4.214046822742474774e+01,1.698957449375501527e+00,1.548467179988345155e+00,2.547898703855854485e+00,2.144857907736363423e+00
4.247491638795986546e+01,1.668661094271586709e+00,1.518283068922533730e+00,1.752524007525143146e+00,1.963093374561096560e+00
4.280936454849498318e+01,1.677571816053489595e+00,1.532418991781193451e+00,1.978304802757060443e+00,1.959920105540209789e+00
4.314381270903010090e+01,1.662514439624385609e+00,1.528369193210232124e+00,2.034818570702373819e+00,1.959031093841368865e+00
4.347826086956521863e+01,1.604729890924070590e+00,1.487779511682025158e+00,1.806762758099107469e+00,1.836182503525342735e+00
4.381270903010033635e+01,1.639571380218548535e+00,1.546299513309860485e+00,1.954948098020185654e+00,1.419872782916313358e+00
4.414715719063545407e+01,1.627692507088336349e+00,1.562114553351657831e+00,2.252123487296273208e+00,1.691895494727065241e+00
4.448160535117057179e+01,1.703075088114283986e+00,1.667314704200306918e+00,2.217544819102165388e+00,1.909390403276039150e+00
4.481605351170568241e+01,1.716721196015334794e+00,1.710094619885052625e+00,2.664575370696114831e+00,2.001117792921374594e+00
4.515050167224080013e+01,1.860208786297651518e+00,1.879486813052163141e+00,2.544681331177467865e+00,2.330572097752380500e+00
4.548494983277591786e+01,1.889871061309284617e+00,1.929460022454707158e+00,2.971905902032210278e+00,2.579530634740982986e+00
4.581939799331103558e+01,1.947498638625200229e+00,2.000132522086638165e+00,2.548593248028469205e+00,2.536578122084453657e+00
4.615384615384615330e+01,2.063441179086438204e+00,2.121105962359606245e+00,3.053353766268615210e+00,2.709173480742330664e+00
4.648829431438127102e+01,2.078067232876834147e+00,2.132627981613926860e+00,2.975453473708274288e+00,2.666327551722112332e+00
4.682274247491638874e+01,2.167702535052687729e+00,2.212463351478838991e+00,2.807178548216214597e+00,2.730946302128174352e+00
4.715719063545150647e+01,2.309034269593334798e+00,2.339150994650010418e+00,3.411311223624347910e+00,2.839924237342366098e+00
4.749163879598662419e+01,2.304097129901489183e+00,2.317177544575275583e+00,3.190709096602703632e+00,2.961154529142604019e+00
4.782608695652174191e+01,2.391318204228893407e+00,2.387771756392145672e+00,3.081602243698625898e+00,2.971940818958664465e+00
4.816053511705685253e+01,2.482872645396275502e+00,2.465655167951897653e+00,3.439643649003297554e+00,3.131759504329460597e+00
4.849498327759197025e+01,2.600757405657900367e+00,2.574883055584014091e+00,3.598804983365053722e+00,3.370633561877382611e+00
4.882943143812708797e+01,2.620959628511459805e+00,2.592656711569728323e+00,3.430069988687796112e+00,3.325001727582090449e+00
4.916387959866220569e+01,2.644146150841127252e+00,2.620030866177814222e+00,3.165810710373771819e+00,2.758833835567159110e+00
4.949832775919732342e+01,2.764679572099134397e+00,2.750791782504543370e+00,3.503812099880108555e+00,2.997231108652943288e+00
4.983277591973244114e+01,2.876367939121151629e+00,2.877289828349563372e+00,3.818289787778659239e+00,3.559583351996929323e+00
5.016722408026755886e+01,2.987124248361971990e+00,3.005411659331870933e+00,3.835906905240159759e+00,3.730942239873478616e+00
5.050167224080267658e+01,3.102361208196387832e+00,3.138202638570402048e+00,3.901773414503646897e+00,3.442439111307889377e+00
5.083612040133779431e+01,3.166051511667862250e+00,3.217157293093216186e+00,3.812356651403550956e+00,3.357329971812897718e+00
5.117056856187291203e+01,3.273372491381862481e+00,3.335444171923312329e+00,3.848165623383729361e+00,3.439672482262734032e+00
5.150501672240802975e+01,3.379191946606754815e+00,3.446330353052976747e+00,4.051341770786746288e+00,3.938425060183481818e+00
5.183946488294314037e+01,3.430588448216056019e+00,3.496020277599312998e+00,3.951759183489187421e+00,3.924622175268726032e+00
5.217391304347825809e+01,3.602494447794947430e+00,3.659981850605036779e+00,4.242969482993129482e+00,4.193139741079209060e+00
5.250836120401337581e+01,3.694881453803489979e+00,3.738811138153744995e+00,4.471000010828325877e+00,4.381468228663424114e+00
5.284280936454849353e+01,3.698456733177962086e+00,3.725124911764025715e+00,4.032346874503672574e+00,4.193561384680860371e+00
5.317725752508361126e+01,3.788209055308741746e+00,3.796254315183802408e+00,4.096648417134941766e+00,4.190667471145742340e+00
5.351170568561872898e+01,3.792621776561690083e+00,3.783041558656623948e+00,4.162775572864096496e+00,4.154570017662743808e+00
5.384615384615384670e+01,3.880696518804741313e+00,3.856741791303133216e+00,4.211883850635128823e+00,4.281201301710072293e+00
5.418060200668896442e+01,3.981464450458262583e+00,3.948167986361525550e+00,4.570344132197812215e+00,4.516687911001951328e+00
5.451505016722408214e+01,3.981658717329277231e+00,3.945030376285416640e+00,4.340462030563601914e+00,4.431053999859831727e+00
5.484949832775919987e+01,4.068086099466412975e+00,4.034487579552409997e+00,4.327608190493613449e+00,4.479384405049922080e+00
5.518394648829431759e+01,4.123696199860716227e+00,4.098787067134643358e+00,4.534290372432492333e+00,4.544829593632218057e+00
5.551839464882942821e+01,4.195555636656942866e+00,4.183652142657907191e+00,4.522389064003676573e+00,4.622259483400654290e+00
5.585284280936454593e+01,4.313298047350610176e+00,4.316795131251037532e+00,4.760787737776812634e+00,4.823522922459426709e+00
5.618729096989966365e+01,4.318500881094560206e+00,4.337576821963267548e+00,4.596782785367413027e+00,4.718677869516954004e+00
5.652173913043478137e+01,4.295010085354409313e+00,4.327602784350196963e+00,4.181778000537501150e+00,4.448461138730285924e+00
5.685618729096989910e+01,4.262041175567349960e+00,4.304174155764588505e+00,4.076822958904269711e+00,4.209573133069191897e+00
5.719063545150501682e+01,4.230007204775590779e+00,4.276385402238533473e+00,4.059422615755751806e+00,4.116591922864439645e+00
5.752508361204013454e+01,4.230394296126842590e+00,4.275184254284523533e+00,4.175399393992398345e+00,4.198981460635653917e+00
5.785953177257525226e+01,4.245500564024358603e+00,4.283063709884194381e+00,4.342072400976638491e+00,4.311509690907056047e+00
5.819397993311036998e+01,4.250650987717570217e+00,4.276309451933096639e+00,4.380229961671759931e+00,4.396650218630545837e+00
5.852842809364548771e+01,4.275074988141081889e+00,4.285765249452291314e+00,4.436227471009367207e+00,4.483767194104960829e+00
5.886287625418060543e+01,4.252042375003407315e+00,4.246696096169729984e+00,4.372416122788099102e+00,4.441839564712435795e+00
5.919732441471571605e+01,4.291578764348474628e+00,4.271265371605648120e+00,4.445255180880251622e+00,4.526292389816941153e+00
5.953177257525083377e+01,4.239659012187727782e+00,4.207374779194223535e+00,4.374579573685297262e+00,4.445052199953281935e+00
5.986622073578595149e+01,4.325546059534943311e+00,4.285963696610998852e+00,4.543230921040560588e+00,4.636592648708771414e+00
6.020066889632106921e+01,4.299699466007207427e+00,4.258213425146725406e+00,4.651286514243325954e+00,4.681869566772435043e+00
6.053511705685618693e+01,4.198152414918731701e+00,4.160356714328890426e+00,4.059588898484233432e+00,4.344823533411697802e+00
6.086956521739130466e+01,4.087479867564613123e+00,4.058468214144984820e+00,3.760515106798231422e+00,3.988047489940806933e+00
6.120401337792642238e+01,4.054245191715103225e+00,4.037862501027770890e+00,3.934885215756489529e+00,3.927913317086275669e+00
6.153846153846154010e+01,3.987645910426691920e+00,3.985917926675692335e+00,4.031535938697647481e+00,4.010509887731124934e+00
6.187290969899665782e+01,3.968111457726604119e+00,3.981042149268223085e+00,4.031391981089528898e+00,4.040958935576470346e+00
6.220735785953177555e+01,3.936761530270587173e+00,3.962350585792169255e+00,4.103661616490974495e+00,4.061848493140996830e+00
6.254180602006688616e+01,3.879164618517461971e+00,3.913685363390569716e+00,3.944058574826231123e+00,3.964121387311465128e+00
6.287625418060200388e+01,3.785458172936964516e+00,3.823985141854484127e+00,3.701355699726648574e+00,3.749979114880031439e+00
6.321070234113712161e+01,3.662478888348401185e+00,3.699612103603695967e+00,3.440069761908054247e+00,2.977255506976754784e+00
6.354515050167223933e+01,3.594193185056250517e+00,3.624860295811431765e+00,3.467426697165556071e+00,2.946442488122552383e+00
6.387959866220735705e+01,3.588109957393548655e+00,3.608145679593663058e+00,3.803776100953655259e+00,3.602029593567078081e+00
6.421404682274247477e+01,3.547406284601843929e+00,3.554092327102415627e+00,3.873989448023095861e+00,3.735637186833845824e+00
6.454849498327759250e+01,3.434863412168801311e+00,3.427322817096917884e+00,3.513867531664705446e+00,3.511102675509005788e+00
6.488294314381271022e+01,3.391199818220125728e+00,3.370488222925764443e+00,3.477516146644588524e+00,2.916524322713505590e+00
6.521739130434782794e+01,3.355840601297272130e+00,3.324795173671013959e+00,3.704305624032597777e+00,3.518563970165368815e+00
6.555183946488294566e+01,3.259014881301580679e+00,3.221801909241170936e+00,3.513035268474628658e+00,3.443090486618568757e+00
6.588628762541806339e+01,3.214515478287381711e+00,3.176178836412294704e+00,3.452979633063162801e+00,2.974827187548884755e+00
6.622073578595318111e+01,3.167278340710943496e+00,3.132928097935178791e+00,3.578720817462955672e+00,2.981063990313880474e+00
6.655518394648829883e+01,3.066696211058774768e+00,3.040835975754372367e+00,3.357113387477912880e+00,3.255933649206086855e+00
6.688963210702341655e+01,3.743716790413761153e+00,3.004835244429090224e+00,5.705940147556605169e+00,5.236074928185294297e+00
6.722408026755853427e+01,4.436261077929263941e+00,2.975504443141054445e+00,8.446803523649075274e+00,7.177421688254662868e+00
6.755852842809365200e+01,5.070395709237751625e+00,2.951722902563897133e+00,8.628689022699314037e+00,8.598525017596641007e+00
6.789297658862875551e+01,5.676961438360300427e+00,2.931727386733400387e+00,8.718254458720691602e+00,9.324947022332327862e+00
6.822742474916387323e+01,5.353101528751225580e+00,2.840506421537165593e+00,5.931505906631539204e+00,7.236680645441367687e+00
6.856187290969899095e+01,5.050036698506055188e+00,2.795081705693561513e+00,3.110293746070241561e+00,4.790476575535542736e+00
6.889632107023410867e+01,4.826072551288238976e+00,2.844018185148756483e+00,3.407562323816650363e+00,3.633489175154663187e+00
6.923076923076922640e+01,4.619316465547204764e+00,2.882526192092812245e+00,3.638999277093139639e+00,3.539466806898583506e+00
6.956521739130434412e+01,4.438354190983408998e+00,2.912525522341713025e+00,3.646674768532445654e+00,3.615220331728612457e+00
6.989966555183946184e+01,4.445357212211435538e+00,3.112120436363291276e+00,4.179228604573676620e+00,3.677954074226276404e+00
7.023411371237457956e+01,4.320782871253148194e+00,3.118423369498229736e+00,4.201724739086076355e+00,4.079432846591771522e+00
7.056856187290969729e+01,4.253087231940147817e+00,3.150871306709543074e+00,3.793821110655279050e+00,3.972668077710652224e+00
7.090301003344481501e+01,4.201317067633040914e+00,3.171990413514532925e+00,3.873320151304665337e+00,3.887946453310404227e+00
7.123745819397993273e+01,4.153699397858551912e+00,3.179538393436344812e+00,3.820078678286547458e+00,3.825458127739195913e+00
7.157190635451505045e+01,4.072231237809285531e+00,3.144593825446924562e+00,3.646834700909540317e+00,3.697797292424265692e+00
7.190635451505016817e+01,4.047742749115365690e+00,3.173537529294931048e+00,3.691336964724474257e+00,3.202513475186714142e+00
7.224080267558528590e+01,3.948132302073917632e+00,3.136053871821043337e+00,3.649958193882375745e+00,3.546551585561118269e+00
7.257525083612040362e+01,3.869989255705114761e+00,3.139087598618235830e+00,3.526756704555136679e+00,3.476663603730074659e+00
7.290969899665552134e+01,3.772723105363485097e+00,3.142256325192462452e+00,3.606236918351018339e+00,3.473565689618622443e+00
7.324414715719063906e+01,3.695551381437499394e+00,3.183975494642722559e+00,3.692566012614278748e+00,3.179428661578154180e+00
7.357859531772575679e+01,3.717331752759156505e+00,3.338362001892004383e+00,4.168469918349845038e+00,3.974097081150519184e+00
7.391304347826087451e+01,3.536013192708527431e+00,3.292132602301346189e+00,3.903782326382555290e+00,3.847740884639510472e+00
7.424749163879599223e+01,3.485214838230656920e+00,3.372983253870329268e+00,3.690638688205798879e+00,3.827649608457423636e+00
7.458193979933110995e+01,3.338058337569553391e+00,3.343301010448106680e+00,3.772985890614592996e+00,3.739349636775887831e+00
7.491638795986622767e+01,3.268922502645295936e+00,3.369418033442318716e+00,3.635573980006503447e+00,3.703526092514922041e+00
7.525083612040133119e+01,3.299545983384402970e+00,3.466917047619677117e+00,4.102204588943934027e+00,4.013932996908120110e+00
7.558528428093644891e+01,3.306973567390102176e+00,3.509563323227579357e+00,4.231037840446532527e+00,4.127265334457807633e+00
7.591973244147156663e+01,3.288613731777789706e+00,3.495184591041691213e+00,3.937878027061366915e+00,4.038205530062201731e+00
7.625418060200668435e+01,3.315706090229183722e+00,3.499286774051903581e+00,3.861713154627082645e+00,3.457168387323658720e+00
7.658862876254180208e+01,3.430530725335785736e+00,3.571287364878461101e+00,4.182038172742974069e+00,4.091235052676426065e+00
7.692307692307691980e+01,3.491148254900787951e+00,3.578005400355224630e+00,4.225195414504590907e+00,4.189908859938357821e+00
7.725752508361203752e+01,3.603511644708898398e+00,3.635636881894299233e+00,4.197962164113722139e+00,4.255867599344916208e+00
7.759197324414715524e+01,3.704742961124450229e+00,3.690786324045463029e+00,4.363824376506439506e+00,4.346701814401715325e+00
7.792642140468227296e+01,3.763633205257087333e+00,3.720130764083152464e+00,4.272039098989502293e+00,4.329998531709879472e+00
7.826086956521739069e+01,3.939875498750721849e+00,3.888578220814848496e+00,4.642958303450229529e+00,4.654620389952549786e+00
7.859531772575250841e+01,4.021376134461696950e+00,3.985804905330766701e+00,4.885797342806580623e+00,4.860073013701208922e+00
7.892976588628762613e+01,3.958747954552991111e+00,3.960740323228510551e+00,4.274995149504608349e+00,4.559558059588455947e+00
7.926421404682274385e+01,3.989809123254225209e+00,4.046359515958148023e+00,4.244479075262156620e+00,4.469862391771831867e+00
7.959866220735786158e+01,3.971151173872646822e+00,4.091815620809482468e+00,4.495505158708703597e+00,4.523396685152950347e+00
7.993311036789297930e+01,4.021641409062357120e+00,4.207318240402643461e+00,4.635980848666473086e+00,4.724737975378640265e+00
8.026755852842809702e+01,3.996692847084072575e+00,4.238858374655277927e+00,4.650284328454962868e+00,4.739025658681510045e+00
8.060200668896321474e+01,4.015419139055601327e+00,4.297871963834382747e+00,4.532124045049858552e+00,4.711315632167845990e+00
8.093645484949833246e+01,4.078091077239775153e+00,4.378829704022285441e+00,4.766073073685014982e+00,4.844484795577831626e+00
8.127090301003345019e+01,4.173293331752778279e+00,4.467325507234116699e+00,4.948608541238110448e+00,5.024877437798294544e+00
8.160535117056856791e+01,4.187019667515228249e+00,4.449161406940622676e+00,4.709499779925320873e+00,4.908820065607331529e+00
8.193979933110368563e+01,4.259303879096360212e+00,4.468892124750752259e+00,4.547380343609273901e+00,4.792878148949154316e+00
8.227424749163878914e+01,4.336567048004416058e+00,4.479159171883244639e+00,4.684247763411130805e+00,4.794471724828230919e+00
8.260869565217390686e+01,4.411287517782790601e+00,4.480815110028328441e+00,4.655986658953874091e+00,4.796873442897220841e+00
8.294314381270902459e+01,4.597477278783536292e+00,4.597098466850457754e+00,5.025756111571725526e+00,5.104802170770060599e+00
8.327759197324414231e+01,4.705212062914417182e+00,4.646503712363842631e+00,5.208894367435858541e+00,5.269464858292914222e+00
8.361204013377926003e+01,3.671983804268047269e+00,4.660520164295402168e+00,1.228977339612271180e+00,2.231943842468986361e+00
8.394648829431437775e+01,3.840475975538288456e+00,4.744967354501929968e+00,1.323237268683939094e+00,2.372963045711609986e+00
8.428093645484949548e+01,4.047929753072598835e+00,4.887029373277704813e+00,5.387184848459502184e+00,3.752375766833957016e+00
8.461538461538461320e+01,4.181262501998314285e+00,4.964130721527774348e+00,5.415848224895261964e+00,4.764793176321337143e+00
8.494983277591973092e+01,4.175173254950105495e+00,4.909347584937381548e+00,4.855961892331819740e+00,5.048335085993468141e+00
8.528428093645484864e+01,4.205456644533583699e+00,4.908845432816314691e+00,4.626707607697056801e+00,5.310076802921104289e+00
8.561872909698996637e+01,4.306330116806639907e+00,4.991026545181570739e+00,5.068601715517117690e+00,5.168309242596460962e+00
8.595317725752508409e+01,4.304693690512375603e+00,4.969497728237427303e+00,5.038936796022921882e+00,5.174763153862729226e+00
8.628762541806020181e+01,4.356148999849361658e+00,4.999556798868595386e+00,4.914487493670223195e+00,5.205522452964697067e+00
8.662207357859531953e+01,4.424225209631340583e+00,5.037927072602983003e+00,5.149392200595740654e+00,5.298750611218822293e+00
8.695652173913043725e+01,4.417504849062549255e+00,4.987800887138733152e+00,4.937629008805900277e+00,5.173450891436851329e+00
8.729096989966555498e+01,4.462411595667220787e+00,4.976535720274379848e+00,4.809077956668421194e+00,5.105255946761999120e+00
8.762541806020067270e+01,4.370033414866040467e+00,4.813033313480259423e+00,4.448706856558564127e+00,4.696328320013245516e+00
8.795986622073579042e+01,4.398717191737049781e+00,4.762165765541112705e+00,4.298884942443526924e+00,4.562335055497439562e+00
8.829431438127090814e+01,4.472776682374590251e+00,4.751519874443692615e+00,4.766730740225813001e+00,4.777314153420048726e+00
8.862876254180602587e+01,4.503741934671968927e+00,4.697509116976536170e+00,4.732544664230872833e+00,4.833046016488637520e+00
8.896321070234114359e+01,4.668327505863907767e+00,4.784497585761615213e+00,5.027959954105417850e+00,5.159920070951086402e+00
8.929765886287624710e+01,4.677639761335851354e+00,4.727037262098777504e+00,5.000541548752384102e+00,5.117880683993861979e+00
8.963210702341136482e+01,4.723059622225863841e+00,4.722386064632862812e+00,4.678130834517349790e+00,5.023531745843438756e+00
8.996655518394648254e+01,4.779260862624205686e+00,4.747516571319681411e+00,4.924068719392166393e+00,5.082990742462964562e+00
9.030100334448160027e+01,4.877169377507337700e+00,4.833688231846057448e+00,5.220745272818801297e+00,5.328694603411087805e+00
9.063545150501671799e+01,4.819914991037374641e+00,4.781824887267856816e+00,4.979364935130342396e+00,5.199486037994929255e+00
9.096989966555183571e+01,4.871315047769915196e+00,4.852274422970054069e+00,4.940251406356859221e+00,5.247223136584381997e+00
9.130434782608695343e+01,4.855171426925472211e+00,4.863335093472383797e+00,5.171604748365445481e+00,5.298576364030184394e+00
9.163879598662207115e+01,4.787645485097874243e+00,4.825055910754464605e+00,4.842897086453996636e+00,5.147832383274925760e+00
9.197324414715718888e+01,4.790286110550917797e+00,4.853107662577582637e+00,4.921169287850819529e+00,5.178682171919185784e+00
9.230769230769230660e+01,4.785916136465048432e+00,4.865011648847723968e+00,5.114589557083753846e+00,5.244635373614390694e+00
9.264214046822742432e+01,4.755016816434982196e+00,4.837532909969944228e+00,4.958821282847469369e+00,5.192185831266013629e+00
9.297658862876254204e+01,4.770701017666570287e+00,4.842266954592559181e+00,4.950254135211204165e+00,5.188212895425129645e+00
9.331103678929765977e+01,4.780159644026999999e+00,4.826834839398031818e+00,4.996892947205648916e+00,5.173821142138786300e+00
9.364548494983277749e+01,4.827525945569863808e+00,4.838031808453814087e+00,5.018224359910140819e+00,5.219902642501819123e+00
9.397993311036789521e+01,4.910565861450856495e+00,4.877920004905682561e+00,5.197876857159275055e+00,5.354621274264912856e+00
9.431438127090301293e+01,5.040249691600674709e+00,4.962886728750897092e+00,5.445413938033697221e+00,5.591479499321576618e+00
9.464882943143813065e+01,5.035517069728452810e+00,4.917407750310539782e+00,5.167346649055971852e+00,5.435783333860629618e+00
9.498327759197324838e+01,5.184685623018750356e+00,5.035365069669145655e+00,5.273105332404861123e+00,5.594732722799264479e+00
9.531772575250836610e+01,5.129962993730982745e+00,4.962477735082749142e+00,5.183122306127883938e+00,5.392655621337764771e+00
9.565217391304348382e+01,5.151329683890438993e+00,4.981461284256669231e+00,4.849012491814161940e+00,5.290479468913175332e+00
9.598662207357860154e+01,5.193960121710624378e+00,5.037639027478412856e+00,5.270241282406360916e+00,5.426147364001339568e+00
9.632107023411370506e+01,5.208149816495502904e+00,5.079396464223111529e+00,5.363262056950945933e+00,5.544685272516650443e+00
9.665551839464882278e+01,5.169823888579996307e+00,5.078968450818410751e+00,5.200472259330862990e+00,5.495536253243884062e+00
9.698996655518394050e+01,5.146454094126488243e+00,5.098918444137911621e+00,5.151481730685130600e+00,5.443688352699913580e+00
9.732441471571905822e+01,5.109912494111505055e+00,5.105406856860355447e+00,5.200067563064461496e+00,5.425137218307648723e+00
9.765886287625417594e+01,5.075109446376997013e+00,5.107801491948972483e+00,5.169550076066854238e+00,5.414327999252147805e+00
9.799331103678929367e+01,5.117877883123548521e+00,5.177389823398113045e+00,5.409052049834471632e+00,5.601297139082862309e+00
9.832775919732441139e+01,5.148683486308214263e+00,5.221177120562538576e+00,5.587110841210698453e+00,5.754155113242957142e+00
9.866220735785952911e+01,5.145056482211556315e+00,5.215342742614320848e+00,5.376539008379401352e+00,5.696154679904939400e+00
9.899665551839464683e+01,5.231609105296369577e+00,5.285416180926931773e+00,5.492010046647385124e+00,5.795510940728337168e+00
9.933110367892976456e+01,5.301510042478779994e+00,5.327123372772889276e+00,5.679027392122678819e+00,5.886893291345524304e+00
9.966555183946488228e+01,5.403228065722235129e+00,5.393250560895729073e+00,5.696046572993652468e+00,5.988991678590425138e+00
1.000000000000000000e+02,5.498894321274740093e+00,5.451154267228939254e+00,5.776704152777242030e+00,6.064074775319923560e+00


==> data/synthetic_1.csv <==
X, Y
0.000000000000000000e+00,1.923765642438027001e-01
1.003344481605351168e+00,5.767197850575550566e-02
2.006688963210702337e+00,4.555494515690083346e-01
3.010033444816053283e+00,8.676698623171155145e-01
4.013377926421404673e+00,2.386517857156212341e-01
5.016722408026756064e+00,2.689003415917773365e-01
6.020066889632106566e+00,9.818151848985099406e-01
7.023411371237457956e+00,6.612752845708053107e-01
8.026755852842809347e+00,1.632199784975030821e-01
9.030100334448160737e+00,5.279046440608341495e-01
1.003344481605351213e+01,1.077117517607958791e-01
1.103678929765886352e+01,7.792687658704480769e-02
1.204013377926421313e+01,3.294911395127685383e-01
1.304347826086956452e+01,-5.173542641082682358e-01
1.404682274247491591e+01,-4.430106003189017150e-01
1.505016722408026730e+01,2.415811148739357983e-02
1.605351170568561869e+01,-1.172610749533714580e-01
1.705685618729096831e+01,4.453428743408135437e-01
1.806020066889632147e+01,3.419383092343930564e-02
1.906354515050167109e+01,-8.841278867896912308e-02
2.006688963210702425e+01,1.105239300416279047e+00
2.107023411371237387e+01,5.306286476072784586e-01
2.207357859531772704e+01,7.208513465426913402e-01
2.307692307692307665e+01,2.102987789134563856e-01
2.408026755852842626e+01,6.043544496100193841e-01
2.508361204013377943e+01,8.924772178119817490e-01
2.608695652173912904e+01,4.157918089551855267e-01
2.709030100334448221e+01,9.945717110471878897e-01
2.809364548494983183e+01,5.785040755655082023e-01
2.909698996655518499e+01,6.354553901009833972e-01
3.010033444816053461e+01,4.301346242328493163e-01
3.110367892976588777e+01,1.276462774122692601e+00
3.210702341137123739e+01,4.359524392985855701e-01
3.311036789297659055e+01,-9.403967388991940624e-02
3.411371237458193661e+01,5.078497885128487876e-01
3.511705685618728978e+01,-4.033176380021975538e-01
3.612040133779264295e+01,4.454313506567064707e-02
3.712374581939799612e+01,-8.803394302595677345e-01
3.812709030100334218e+01,-6.937769518459978579e-01
3.913043478260869534e+01,-1.291370500505564234e-01
4.013377926421404851e+01,9.015788351355014107e-02
4.113712374581939457e+01,-8.255949549079544258e-02
4.214046822742474774e+01,-1.094042444450904483e-01
4.314381270903010090e+01,-6.138773784954032475e-02
4.414715719063545407e+01,-3.657262434780105265e-01
4.515050167224080013e+01,1.062461025987855301e-01
4.615384615384615330e+01,4.044483701080495708e-01
4.715719063545150647e+01,1.201876504350472441e+00
4.816053511705685253e+01,1.138336587351310936e+00
4.916387959866220569e+01,5.295587765563589677e-01
5.016722408026755886e+01,1.530658388205545783e+00
5.117056856187291203e+01,1.426311099752727074e+00
5.217391304347825809e+01,1.454092947141115699e+00
5.317725752508361126e+01,2.058811310650220161e+00
5.418060200668896442e+01,2.287709661383123816e+00
5.518394648829431759e+01,2.274323334506555216e+00
5.618729096989966365e+01,1.572457677731842640e+00
5.719063545150501682e+01,1.722031733708913936e+00
5.819397993311036998e+01,1.878570687218508173e+00
5.919732441471571605e+01,2.006153953377928900e+00
6.020066889632106921e+01,1.297138863792984598e+00
6.120401337792642238e+01,1.249345743143418730e+00
6.220735785953177555e+01,7.238365534450046379e-01
6.321070234113712161e+01,5.212147904309976099e-01
6.421404682274247477e+01,1.140812555170613196e+00
6.521739130434782794e+01,1.210075648908966794e+00
6.622073578595318111e+01,5.392341816996985004e-01
6.722408026755853427e+01,8.669362690253112902e-01
6.822742474916387323e+01,5.618913405995780153e-01
6.923076923076922640e+01,1.497865331717049830e-01
7.023411371237457956e+01,5.517067456021554905e-01
7.123745819397993273e+01,1.052102675503390428e+00
7.224080267558528590e+01,5.165250642552335902e-01
7.324414715719063906e+01,1.234999523667626775e+00
7.424749163879599223e+01,-2.680628261999378203e-01
7.525083612040133119e+01,1.194945005702418461e+00
7.625418060200668435e+01,1.046193041353553399e+00
7.725752508361203752e+01,1.031674922187090448e+00
7.826086956521739069e+01,1.310968511551937388e+00
7.926421404682274385e+01,6.211489316704753572e-01
8.026755852842809702e+01,1.404588816931951145e+00
8.127090301003345019e+01,1.706926023729598896e+00
8.227424749163878914e+01,2.198569155247937168e+00
8.327759197324414231e+01,1.461510849691468383e+00
8.428093645484949548e+01,1.364933106660982665e+00
8.528428093645484864e+01,1.481895908829602648e+00
8.628762541806020181e+01,2.014896577804070610e+00
8.729096989966555498e+01,1.762224049711758056e+00
8.829431438127090814e+01,1.399556856830961982e+00
8.929765886287624710e+01,1.773671341881669861e+00
9.030100334448160027e+01,1.587750347205656665e+00
9.130434782608695343e+01,1.909935508863501941e+00
9.230769230769230660e+01,1.260260402356052856e+00
9.331103678929765977e+01,1.417711452661428284e+00
9.431438127090301293e+01,1.421332360012216967e+00
9.531772575250836610e+01,5.779531068645905378e+00
9.632107023411370506e+01,9.850756784767584762e+00
9.732441471571905822e+01,1.016198481828995170e+01
9.832775919732441139e+01,1.004431048869362897e+01
9.933110367892976456e+01,9.976972532571762642e+00
1.003344481605351177e+02,1.434918651592617778e+00
1.013377926421404709e+02,1.890671349858065620e+00
1.023411371237458241e+02,1.978404842399154484e+00
1.033444816053511772e+02,1.840356493842799424e+00
1.043478260869565162e+02,2.107141722052448429e+00
1.053511705685618693e+02,2.320568705898385709e+00
1.063545150501672225e+02,2.863733189908551413e+00
1.073578595317725757e+02,2.144857297998461476e+00
1.083612040133779288e+02,2.097698040050499646e+00
1.093645484949832820e+02,1.869806291835788281e+00
1.103678929765886352e+02,1.040866989726525027e+00
1.113712374581939741e+02,1.649631371090282794e+00
1.123745819397993273e+02,1.556383622980638481e+00
1.133779264214046805e+02,2.364731240162373016e+00
1.143812709030100336e+02,1.225771158407912953e+00
1.153846153846153868e+02,1.325592992448211493e+00
1.163879598662207400e+02,1.129285655424442592e+00
1.173913043478260931e+02,6.547744395823837937e-01
1.183946488294314321e+02,1.549405030828004071e+00
1.193979933110367853e+02,1.434457525609672324e+00
1.204013377926421384e+02,1.523627114138810246e+00
1.214046822742474916e+02,9.753184912797645545e-01
1.224080267558528448e+02,2.014117842661893754e+00
1.234113712374581979e+02,1.099289570466651877e+00
1.244147157190635511e+02,2.062606692664812780e+00
1.254180602006688900e+02,2.890841681002428221e+00
1.264214046822742432e+02,1.871645359484898963e+00
1.274247491638795964e+02,2.245544950329844358e+00
1.284280936454849495e+02,2.701065517114384917e+00
1.294314381270903027e+02,2.644786965506181975e+00
1.304347826086956559e+02,2.388859248757727816e+00
1.314381270903010090e+02,3.131881951452900825e+00
1.324414715719063622e+02,2.771573719464885954e+00
1.334448160535117154e+02,3.403228114244248204e+00
1.344481605351170685e+02,2.858965208759315146e+00
1.354515050167224217e+02,3.770344423213384033e+00
1.364548494983277465e+02,2.784672805490247427e+00
1.374581939799330996e+02,2.849179007317609091e+00
1.384615384615384528e+02,3.149214010551343534e+00
1.394648829431438060e+02,2.199543261155028961e+00
1.404682274247491591e+02,2.596629641899605989e+00
1.414715719063545123e+02,2.845809622454273491e+00
1.424749163879598655e+02,1.555173661639156268e+00
1.434782608695652186e+02,2.102485834774083351e+00
1.444816053511705718e+02,2.006791267323184691e+00
1.454849498327759250e+02,2.111636911894211099e+00
1.464882943143812781e+02,1.264057452944097548e+00
1.474916387959866313e+02,1.199923363977152491e+00
1.484949832775919845e+02,1.916145185700793618e+00
1.494983277591973376e+02,1.864911232321240675e+00
1.505016722408026624e+02,1.913152118076272945e+00
1.515050167224080155e+02,2.042614794426417024e+00
1.525083612040133687e+02,1.757965626860654940e+00
1.535117056856187219e+02,2.238541284697435074e+00
1.545150501672240750e+02,2.397019873822625602e+00
1.555183946488294282e+02,2.142732206516798854e+00
1.565217391304347814e+02,3.272502129571617235e+00
1.575250836120401345e+02,2.852851725294433205e+00
1.585284280936454877e+02,2.311706198704255311e+00
1.595317725752508409e+02,3.112051456539657757e+00
1.605351170568561940e+02,2.543863579402524167e+00
1.615384615384615472e+02,3.268156322673946956e+00
1.625418060200669004e+02,3.433284634663204660e+00
1.635451505016722535e+02,2.669464230955060025e+00
1.645484949832775783e+02,3.348048165647225183e+00
1.655518394648829315e+02,3.111531601910364042e+00
1.665551839464882846e+02,3.240680070178377115e+00
1.675585284280936378e+02,3.626487812783925513e+00
1.685618729096989910e+02,2.770215325891466573e+00
1.695652173913043441e+02,2.554977452591285836e+00
1.705685618729096973e+02,2.495946158329708453e+00
1.715719063545150505e+02,2.532590580912360778e+00
1.725752508361204036e+02,2.842756484735736500e+00
1.735785953177257568e+02,3.044884298142158663e+00
1.745819397993311100e+02,3.074902688435167786e+00
1.755852842809364631e+02,3.355440734359535160e+00
1.765886287625418163e+02,3.116179601431909418e+00
1.775919732441471695e+02,3.754399477888240355e+00
1.785953177257524942e+02,3.168380326256184265e+00
1.795986622073578474e+02,4.397584897529998038e+00
1.806020066889632005e+02,3.648035713637745481e+00
1.816053511705685537e+02,3.118999830070653623e+00
1.826086956521739069e+02,3.061022578163572039e+00
1.836120401337792600e+02,3.663989816464495952e+00
1.846153846153846132e+02,3.366805758511499214e+00
1.856187290969899664e+02,3.680778820626161796e+00
1.866220735785953195e+02,3.514452573143784342e+00
1.876254180602006727e+02,3.208801594319506734e+00
1.886287625418060259e+02,2.798128996713602490e+00
1.896321070234113790e+02,2.417277593967710025e+00
1.906354515050167322e+02,2.704246831718257749e+00
1.916387959866220854e+02,3.084532438067286719e+00
1.926421404682274101e+02,2.721283243152525344e+00
1.936454849498327633e+02,2.058467382626511188e+00
1.946488294314381164e+02,2.534289115740421483e+00
1.956521739130434696e+02,2.572110126923081719e+00
1.966555183946488228e+02,2.069990576333894161e+00
1.976588628762541759e+02,2.497854029894319261e+00
1.986622073578595291e+02,2.524493271191302846e+00
1.996655518394648823e+02,2.159709404759322826e+00
2.006688963210702354e+02,5.875485249827641532e+00
2.016722408026755886e+02,6.118282106458369007e+00
2.026755852842809418e+02,6.508339223492523473e+00
2.036789297658862949e+02,6.701082437908851830e+00
2.046822742474916481e+02,5.971486090572061478e+00
2.056856187290970013e+02,6.353212923538099410e+00
2.066889632107023544e+02,7.117698888959082204e+00
2.076923076923076792e+02,7.300954028544311747e+00
2.086956521739130324e+02,7.459452573359713234e+00
2.096989966555183855e+02,8.877936179285455864e+00
2.107023411371237387e+02,7.695533302677625365e+00
2.117056856187290919e+02,7.962551922656356140e+00
2.127090301003344450e+02,7.898988978814236894e+00
2.137123745819397982e+02,7.747735631550931146e+00
2.147157190635451514e+02,7.301186423033159123e+00
2.157190635451505045e+02,7.611456253940040106e+00
2.167224080267558577e+02,6.884839791523281960e+00
2.177257525083612109e+02,6.938777353542418425e+00
2.187290969899665640e+02,6.676674370627327271e+00
2.197324414715719172e+02,6.726874781173611595e+00
2.207357859531772704e+02,7.427007055406057212e+00
2.217391304347825951e+02,5.655663120198981986e+00
2.227424749163879483e+02,6.513079796862282222e+00
2.237458193979933014e+02,5.517256544013794617e+00
2.247491638795986546e+02,5.884276554645144763e+00
2.257525083612040078e+02,6.447450265576613937e+00
2.267558528428093609e+02,6.043730979579274631e+00
2.277591973244147141e+02,5.628301549695585493e+00
2.287625418060200673e+02,5.826857466300060295e+00
2.297658862876254204e+02,6.452660657560969959e+00
2.307692307692307736e+02,6.014357937537811338e+00
2.317725752508361268e+02,6.504983309389317903e+00
2.327759197324414799e+02,6.572269090053037388e+00
2.337792642140468331e+02,6.438533747096380822e+00
2.347826086956521863e+02,7.653838028179628772e+00
2.357859531772575110e+02,7.192038795124700457e+00
2.367892976588628642e+02,6.270706813394621548e+00
2.377926421404682173e+02,7.217496585244663976e+00
2.387959866220735705e+02,6.958540329716154105e+00
2.397993311036789237e+02,7.592939968856852850e+00
2.408026755852842768e+02,6.982685589329553189e+00
2.418060200668896300e+02,7.252788793801514089e+00
2.428093645484949832e+02,7.484240926198710397e+00
2.438127090301003363e+02,7.603258465764760388e+00
2.448160535117056895e+02,6.774908259807503441e+00
2.458193979933110427e+02,7.079589066151136478e+00
2.468227424749163958e+02,6.997052157143153650e+00
2.478260869565217490e+02,6.906908964864742373e+00
2.488294314381271022e+02,7.833631693085422398e+00
2.498327759197324269e+02,7.310581359634557685e+00
2.508361204013377801e+02,6.849526324875485628e-01
2.518394648829431333e+02,7.564514123394560308e+00
2.528428093645484864e+02,8.081990568954340759e+00
2.538461538461538396e+02,7.724173452571228893e+00
2.548494983277591928e+02,6.809911577920942705e+00
2.558528428093645459e+02,7.290437358781422184e+00
2.568561872909698991e+02,8.048862805650287555e+00
2.578595317725752238e+02,7.359575533733144326e+00
2.588628762541806054e+02,7.870913141472136942e+00
2.598662207357859302e+02,8.049300681672360014e+00
2.608695652173913118e+02,7.421128451056482334e+00
2.618729096989966365e+02,7.765172466211721414e+00
2.628762541806020181e+02,6.516184044885704019e+00
2.638795986622073428e+02,7.332645732931217353e+00
2.648829431438127244e+02,7.564930425007409198e+00
2.658862876254180492e+02,7.090810196556485145e+00
2.668896321070234308e+02,8.099536584751291457e+00
2.678929765886287555e+02,6.793793910689365667e+00
2.688963210702341371e+02,7.051066555501741107e+00
2.698996655518394618e+02,7.146377117336998097e+00
2.709030100334448434e+02,7.535982772331825785e+00
2.719063545150501682e+02,6.318806358680594926e+00
2.729096989966554929e+02,7.244473771050922828e+00
2.739130434782608745e+02,6.744935968786545999e+00
2.749163879598661993e+02,6.340523804569158095e+00
2.759197324414715808e+02,6.915289098345833274e+00
2.769230769230769056e+02,6.866587439176397467e+00
2.779264214046822872e+02,6.647420673127118818e+00
2.789297658862876119e+02,7.032346389318882451e+00
2.799331103678929935e+02,7.012559342778290628e+00
2.809364548494983183e+02,7.387662190829559883e+00
2.819397993311036998e+02,7.800477886742634759e+00
2.829431438127090246e+02,8.369037369596192377e+00
2.839464882943144062e+02,7.487844288346312105e+00
2.849498327759197309e+02,8.998702275302344233e+00
2.859531772575250557e+02,7.606112720823901441e+00
2.869565217391304373e+02,8.469237776230928105e+00
2.879598662207357620e+02,8.891203508659046406e+00
2.889632107023411436e+02,8.871553564940533931e+00
2.899665551839464683e+02,8.581296863246583584e+00
2.909698996655518499e+02,8.760183367340786731e+00
2.919732441471571747e+02,8.626953500839880107e+00
2.929765886287625563e+02,8.527686153294787630e+00
2.939799331103678810e+02,8.988015412726896969e+00
2.949832775919732626e+02,8.670864523249370848e+00
2.959866220735785873e+02,8.115431583043601904e+00
2.969899665551839689e+02,8.568906648771040580e+00
2.979933110367892937e+02,8.170170331447264900e+00
2.989966555183946753e+02,8.199162713308508543e+00
3.000000000000000000e+02,7.972143735822244892e+00


==> data/synthetic_1_conf.csv <==
X, Y1, Y2
0.000000000000000000e+00,-3.752113359255169200e-01,8.375355629587917239e-01
3.344481605351170561e-01,-3.370582298099792928e-01,8.676943034006274758e-01
6.688963210702341122e-01,-2.978468936958920121e-01,9.013901254621269343e-01
1.003344481605351168e+00,-2.616834423698793377e-01,9.341168279789473505e-01
1.337792642140468224e+00,-2.322591739062274119e-01,9.615807055372791456e-01
1.672240802675585281e+00,-2.124611641999557543e-01,9.803036595346700244e-01
2.006688963210702337e+00,-2.040110152149682277e-01,9.881352699351737545e-01
2.341137123745819615e+00,-2.071637797447720697e-01,9.845913079272028412e-01
2.675585284280936449e+00,-2.206387988020013236e-01,9.708577088940164579e-01
3.010033444816053283e+00,-2.417602336454890422e-01,9.495416196016625010e-01
3.344481605351170561e+00,-2.667494552582119760e-01,9.243005573339155845e-01
3.678929765886287839e+00,-2.912413671222918721e-01,8.993251952846939012e-01
4.013377926421404673e+00,-3.108926176500896310e-01,8.788055251229984766e-01
4.347826086956521507e+00,-3.219941132075063717e-01,8.664193011203118466e-01
4.682274247491639230e+00,-3.220560822913718368e-01,8.648079946160571740e-01
5.016722408026756064e+00,-3.101411631894121501e-01,8.752178012970319720e-01
5.351170568561872898e+00,-2.869222323205966596e-01,8.973283833821293909e-01
5.685618729096989732e+00,-2.545388800894126113e-01,9.292443834428083527e-01
6.020066889632106566e+00,-2.162422138723126830e-01,9.677352135090170338e-01
6.354515050167224288e+00,-1.759849107351947328e-01,1.008627817094843948e+00
6.688963210702341122e+00,-1.379260264912610667e-01,1.047395997294453096e+00
7.023411371237457956e+00,-1.058523156489494799e-01,1.079900490050132555e+00
7.357859531772575679e+00,-8.274681591921373425e-02,1.102971025993603416e+00
7.692307692307692513e+00,-7.041974528561922853e-02,1.114843841274729019e+00
8.026755852842809347e+00,-6.928094114763261313e-02,1.115345495800929454e+00
8.361204013377927069e+00,-7.821341244270751947e-02,1.105888676232638534e+00
8.695652173913043015e+00,-9.465402684290302737e-02,1.089241549115306684e+00
9.030100334448160737e+00,-1.149350487165723411e-01,1.069093034915778784e+00
9.364548494983278459e+00,-1.347596801792357302e-01,1.049585951364397030e+00
9.698996655518394405e+00,-1.498452112008586967e-01,1.034774640468736795e+00
1.003344481605351213e+01,-1.565591938786369264e-01,1.028123265145994836e+00
1.036789297658862807e+01,-1.524379881340169329e-01,1.032081144436385767e+00
1.070234113712374580e+01,-1.364583278380189779e-01,1.047814176805425657e+00
1.103678929765886352e+01,-1.091835155198807028e-01,1.074970302258887456e+00
1.137123745819397946e+01,-7.265856311885443564e-02,1.111654053809628451e+00
1.170568561872909719e+01,-3.004471497129757029e-02,1.154693117224336874e+00
1.204013377926421313e+01,1.478859336657145640e-02,1.200036642956510802e+00
1.237458193979933085e+01,5.778104649096438283e-02,1.243361839406167402e+00
1.270903010033444858e+01,9.513295794723108934e-02,1.280669342630528229e+00
1.304347826086956452e+01,1.237897657063192769e-01,1.308891044619591160e+00
1.337792642140468224e+01,1.418942326662963049e-01,1.326378570636361554e+00
1.371237458193979997e+01,1.490820533026652184e-01,1.333124074963449868e+00
1.404682274247491591e+01,1.465651505619590678e-01,1.330689063685050577e+00
1.438127090301003363e+01,1.370072492904098604e-01,1.321918881652444533e+00
1.471571906354515136e+01,1.241744064234135969e-01,1.310504431717065987e+00
1.505016722408026730e+01,1.123760248703699061e-01,1.300450272791323414e+00
1.538461538461538503e+01,1.058423488442344906e-01,1.295580267615068504e+00
1.571906354515050097e+01,1.081062050964526344e-01,1.299084628673990327e+00
1.605351170568561869e+01,1.215138390687746650e-01,1.313155797107440570e+00
1.638795986622073642e+01,1.468590678918253456e-01,1.338656317750682501e+00
1.672240802675585414e+01,1.832311759838172183e-01,1.374907557361623400e+00
1.705685618729096831e+01,2.282074695617577476e-01,1.419775241163743873e+00
1.739130434782608603e+01,2.781833809664729928e-01,1.469910502506300398e+00
1.772575250836120375e+01,3.288344994413672229e-01,1.521190844149671761e+00
1.806020066889632147e+01,3.756914774439191751e-01,1.569347533421303176e+00
1.839464882943143920e+01,4.147039160430575633e-01,1.610612261275258028e+00
1.872909698996655692e+01,4.427300003021177321e-01,1.642251340322435915e+00
1.906354515050167109e+01,4.579050970804733334e-01,1.662886432393345215e+00
1.939799331103678881e+01,4.599435940298638448e-01,1.672650663267293503e+00
1.973244147157190653e+01,4.502760245305901243e-01,1.673135930951402450e+00


==> data/synthetic_1_det_anom.csv <==
X, YrKF
3.177257525083611966e+01,5.356575463631528145e+00
3.210702341137123739e+01,8.943554927056785786e+00
3.244147157190635511e+01,8.702846545398674749e+00
3.277591973244147283e+01,7.988286451605147498e+00
3.311036789297659055e+01,7.306385521001031336e+00
3.344481605351170828e+01,4.619361462116784445e+00
6.688963210702341655e+01,5.872652867444919877e+00
6.722408026755853427e+01,5.936263237663386150e+00
6.755852842809365200e+01,6.127142313382625716e+00
6.789297658862875551e+01,6.108126596767624150e+00
6.822742474916387323e+01,5.162508750130768931e+00
6.889632107023410867e+01,5.899208667632835912e+00
6.989966555183946184e+01,7.226112001732539980e+00
8.361204013377926003e+01,9.683862552722271033e-01


==> data/synthetic_1_det_anom_KF.csv <==
X, Y
9.531772575250836610e+01,5.779531068645905378e+00
9.632107023411370506e+01,9.850756784767584762e+00
9.732441471571905822e+01,1.016198481828995170e+01
1.003344481605351177e+02,1.434918651592617778e+00
1.013377926421404709e+02,1.890671349858065620e+00
1.023411371237458241e+02,1.978404842399154484e+00
2.006688963210702354e+02,5.875485249827641532e+00
2.508361204013377801e+02,6.849526324875485628e-01
2.518394648829431333e+02,7.564514123394560308e+00


==> data/synthetic_1_det_anom_rKF.csv <==
X, Y
9.531772575250836610e+01,5.779531068645905378e+00
9.632107023411370506e+01,9.850756784767584762e+00
9.732441471571905822e+01,1.016198481828995170e+01
9.832775919732441139e+01,1.004431048869362897e+01
9.933110367892976456e+01,9.976972532571762642e+00
2.006688963210702354e+02,5.875485249827641532e+00
2.016722408026755886e+02,6.118282106458369007e+00
2.026755852842809418e+02,6.508339223492523473e+00
2.036789297658862949e+02,6.701082437908851830e+00
2.046822742474916481e+02,5.971486090572061478e+00
2.508361204013377801e+02,6.849526324875485628e-01


==> data/synthetic_1_det_anom_stKF.csv <==
X, Y
9.531772575250836610e+01,5.779531068645905378e+00
9.632107023411370506e+01,9.850756784767584762e+00
9.732441471571905822e+01,1.016198481828995170e+01
9.832775919732441139e+01,1.004431048869362897e+01
9.933110367892976456e+01,9.976972532571762642e+00
2.006688963210702354e+02,5.875485249827641532e+00
2.508361204013377801e+02,6.849526324875485628e-01


==> data/synthetic_1_mean.csv <==
X, Y
0.000000000000000000e+00,2.311621135166376517e-01
3.344481605351170561e-01,2.653180367953243413e-01
6.688963210702341122e-01,3.017716158831177387e-01
1.003344481605351168e+00,3.362166928045343117e-01
1.337792642140468224e+00,3.646607658155260889e-01
1.672240802675585281e+00,3.839212476673573571e-01
2.006688963210702337e+00,3.920621273601030410e-01
2.341137123745819615e+00,3.887137640912156078e-01
2.675585284280936449e+00,3.751094550460077892e-01
3.010033444816053283e+00,3.538906929780869515e-01
3.344481605351170561e+00,3.287755510378521095e-01
3.678929765886287839e+00,3.040419140812012921e-01
4.013377926421404673e+00,2.839564537364546726e-01
4.347826086956521507e+00,2.722125939564029595e-01
4.682274247491639230e+00,2.713759561623428906e-01
5.016722408026756064e+00,2.825383190538101608e-01
5.351170568561872898e+00,3.052030755307666432e-01
5.685618729096989732e+00,3.373527516766980927e-01
6.020066889632106566e+00,3.757464998183523974e-01
6.354515050167224288e+00,4.163214531798248297e-01
6.688963210702341122e+00,4.547349854015961812e-01
7.023411371237457956e+00,4.870240872005917598e-01
7.357859531772575679e+00,5.101121050371950627e-01
7.692307692307692513e+00,5.222120479945551175e-01
8.026755852842809347e+00,5.230322773266486980e-01
8.361204013377927069e+00,5.138376318949657851e-01
8.695652173913043015e+00,4.972937611362020505e-01
9.030100334448160737e+00,4.770789930996034434e-01
9.364548494983278459e+00,4.574131355925809550e-01
9.698996655518394405e+00,4.424647146339393267e-01
1.003344481605351213e+01,4.357820356336792322e-01
1.036789297658862807e+01,4.398215781511846667e-01
1.070234113712374580e+01,4.556779244837036447e-01
1.103678929765886352e+01,4.828933933695036540e-01
1.137123745819397946e+01,5.194977453453871741e-01
1.170568561872909719e+01,5.623242011265198181e-01
1.204013377926421313e+01,6.074126181615413511e-01
1.237458193979933085e+01,6.505714429485660588e-01
1.270903010033444858e+01,6.879011502888798812e-01
1.304347826086956452e+01,7.163404051629554958e-01
1.337792642140468224e+01,7.341364016513292068e-01
1.371237458193979997e+01,7.411030641330578206e-01
1.404682274247491591e+01,7.386271071235051000e-01
1.438127090301003363e+01,7.294630654714274742e-01
1.471571906354515136e+01,7.173394190702400142e-01
1.505016722408026730e+01,7.064131488308469375e-01
1.538461538461538503e+01,7.007113082296517748e-01
1.571906354515050097e+01,7.035954168852217583e-01
1.605351170568561869e+01,7.173348180881079506e-01
1.638795986622073642e+01,7.427576928212541452e-01
1.672240802675585414e+01,7.790693666727205313e-01
1.705685618729096831e+01,8.239913553627510323e-01
1.739130434782608603e+01,8.740469417363869731e-01
1.772575250836120375e+01,9.250126717955197142e-01
1.806020066889632147e+01,9.725195054326114530e-01
1.839464882943143920e+01,1.012658088659158073e+00
1.872909698996655692e+01,1.042490670312277157e+00
1.906354515050167109e+01,1.060395764736909552e+00
1.939799331103678881e+01,1.066297128648578951e+00
1.973244147157190653e+01,1.061705977740996509e+00


==> data/synthetic_1_preds.csv <==
X, mKF, varKFlow, varKFup, mrKF, varrKFlow, varrKFup, mstKF, varstKFlow, varstKFup
6.020066889632106921e+01,1.590426962798368704e+00,9.629161527815538468e-01,2.217937772815183006e+00,1.511083869236486077e+00,8.710265805958224972e-01,2.151141157877149102e+00,1.511083869236486077e+00,8.710265805958224972e-01,2.151141157877149102e+00
6.120401337792642238e+01,1.387667064868623346e+00,7.559337851723325619e-01,2.019400344564913574e+00,1.321798374816842703e+00,6.817625659594416243e-01,1.961834183674243226e+00,1.291025115351715602e+00,6.730695661741333824e-01,1.908980664529297266e+00
6.220735785953177555e+01,1.075214861193126703e+00,4.399636397397411747e-01,1.710466082646511676e+00,1.022434201882072458e+00,3.824567221971931774e-01,1.662411681566951183e+00,9.402410527243320049e-01,3.516025190470942752e-01,1.528879586401569401e+00
6.321070234113712161e+01,7.747072030985725499e-01,1.370983048174146957e-01,1.412316101379730071e+00,7.429402288715176716e-01,1.030647611019127607e-01,1.382815696641122027e+00,6.470104894285380048e-01,1.210462563791042667e-01,1.172974722477971188e+00
6.421404682274247477e+01,7.524013078423921197e-01,1.135112666697630779e-01,1.391291349015020717e+00,7.450187077827142845e-01,1.052850007247676523e-01,1.384752414840660251e+00,6.900986478496885512e-01,1.694774618633989594e-01,1.210719833835977699e+00
6.521739130434782794e+01,7.986335552228837065e-01,1.592303025107982828e-01,1.438036807934968575e+00,8.086826450462696325e-01,1.691174424458220527e-01,1.448247847646716657e+00,7.965883016548767070e-01,1.042798148934132030e-02,1.582748621820411428e+00
6.622073578595318111e+01,6.639536676374123703e-01,2.448435589994868433e-02,1.303422979374875501e+00,6.861873969681657748e-01,4.679883045647192930e-02,1.325575963479859176e+00,6.824663134048488677e-01,6.044882846762078543e-03,1.358887743962934991e+00
6.722408026755853427e+01,6.847085703824853375e-01,4.537615680295536968e-02,1.324040983962014861e+00,7.146716516740436731e-01,7.544800505081161734e-02,1.353895298297275174e+00,6.567409135861830283e-01,-3.205366459405389890e-03,1.316687193631771002e+00
6.822742474916387323e+01,6.361813105631211052e-01,-2.965056998321169424e-03,1.275327678124563047e+00,6.699767122077443515e-01,3.088953687855222618e-02,1.309063887536936033e+00,5.738301616632470736e-01,-1.332573891022716950e-01,1.280917712428765398e+00
6.923076923076922640e+01,4.928532804383530808e-01,-1.461378873804617395e-01,1.131844448257167457e+00,5.268378615103865847e-01,-1.121514377538076479e-01,1.165827160774580484e+00,4.022489701033939435e-01,-2.716679069478538655e-01,1.076165847154641142e+00
7.023411371237457956e+01,5.202399965368703638e-01,-1.186558967936384157e-01,1.159135889867378699e+00,5.513281609027205210e-01,-8.760350780076897603e-02,1.190259829606209685e+00,4.233518062878782739e-01,-1.600908094177060370e-01,1.006794421993462141e+00
7.123745819397993273e+01,7.157088870832036820e-01,7.685027861840243446e-02,1.354567495548004263e+00,7.415919197454459155e-01,1.026844596667175757e-01,1.380499379824173811e+00,6.242065444906489402e-01,6.656278681753646786e-02,1.181850302163760968e+00
7.224080267558528590e+01,7.211366215527870160e-01,8.227543555852723234e-02,1.359997807547046245e+00,7.399277789535406713e-01,1.010244892645820736e-01,1.378831068642498714e+00,6.068248274078782423e-01,-3.410432062285950749e-02,1.247753975438615548e+00
7.324414715719063906e+01,9.448864912859085141e-01,3.060068385157646009e-01,1.583766144056051983e+00,9.556158204330486017e-01,3.167132896139647213e-01,1.594518351252131927e+00,7.642156556811888768e-01,1.794628735468803971e-01,1.348968437815496912e+00
7.424749163879599223e+01,6.592086530357607055e-01,2.031748365598451400e-02,1.298099822415536231e+00,6.614107622301388378e-01,2.252155785213860728e-02,1.300299966608138513e+00,5.034467054306700495e-01,-1.816470542095078855e-01,1.188540465070847318e+00
7.525083612040133119e+01,8.613943279197906477e-01,2.225158456004623364e-01,1.500272810239118293e+00,8.552529325585442876e-01,2.164014341074924630e-01,1.494104431009595668e+00,6.516853774966269164e-01,-3.912895890152972012e-01,1.694660344008550146e+00
7.625418060200668435e+01,9.733846620876129840e-01,3.345523465614350656e-01,1.612216977613790458e+00,9.596056627328730659e-01,3.208215389959817587e-01,1.598389786469764040e+00,7.338843534500301136e-01,-1.362697808265614929e-01,1.604038487726620943e+00
7.725752508361203752e+01,1.042344100162013953e+00,4.035921391677126380e-01,1.681096061156314825e+00,1.022078224325331242e+00,3.833891636837685191e-01,1.660767284966893520e+00,7.820871616342986998e-01,-1.294514651817636475e-01,1.693625788450360270e+00
7.826086956521739069e+01,1.161792897635518962e+00,5.231485874284645954e-01,1.800437207842572773e+00,1.136437850819340678e+00,4.978631835870924727e-01,1.775012518051588550e+00,8.929111617152998281e-01,2.567223326715650789e-02,1.760150090163442371e+00
7.926421404682274385e+01,1.023954378408179267e+00,3.854327167771258722e-01,1.662476040039232217e+00,9.954255545625965151e-01,3.569720819393966682e-01,1.633879027185795918e+00,8.549642313908063507e-01,-4.024090576546468512e-02,1.750169368547076498e+00
8.026755852842809702e+01,1.125929367640238876e+00,4.875306096368121622e-01,1.764328125643665146e+00,1.095777661985414486e+00,4.574384494698913173e-01,1.734116874500937211e+00,9.661509044337666108e-01,1.048337491700936930e-01,1.827468059697438640e+00
8.127090301003345019e+01,1.283380967121752203e+00,6.450913720851318978e-01,1.921670562158372064e+00,1.253437193642022329e+00,6.151934302286783396e-01,1.891680957055365653e+00,1.099135222452029881e+00,2.017508356914836654e-01,1.996519609212575430e+00
8.227424749163878914e+01,1.541472023107368861e+00,9.032674508079499009e-01,2.179676595406787154e+00,1.513518299700425063e+00,8.753436852318289274e-01,2.151692914169020643e+00,1.293825478392414574e+00,3.474520748725343777e-01,2.240198881912293771e+00
8.327759197324414231e+01,1.504808604567057895e+00,8.666600963418664705e-01,2.142957112792248875e+00,1.480590113872930269e+00,8.424567211117697241e-01,2.118723506634090370e+00,1.322164385731303238e+00,2.463260480096098881e-01,2.398002723452995699e+00
8.428093645484949548e+01,1.420060635501769086e+00,7.819407379456576601e-01,2.058180533057879735e+00,1.400908357899040446e+00,7.627926213289885071e-01,2.039024094469091608e+00,1.536218451210090041e+00,6.934614970286787639e-01,2.378975405391500431e+00
8.528428093645484864e+01,1.370586466512284218e+00,7.324749166312014559e-01,2.008698016393366537e+00,1.357500125299194726e+00,7.193876099373311961e-01,1.995612640661057702e+00,1.525304669256381640e+00,8.170927650936735676e-01,2.233516573419088935e+00
8.628762541806020181e+01,1.485946159380442833e+00,8.478337120613509414e-01,2.124058606699533946e+00,1.479543470922710435e+00,8.414313882337300932e-01,2.117655553611690333e+00,1.679345204679683512e+00,9.884738879782215548e-01,2.370216521381145025e+00
8.729096989966555498e+01,1.502679322866230738e+00,8.645689493895333255e-01,2.140789696342927595e+00,1.503154816896522306e+00,8.650518126923595341e-01,2.141257821100684744e+00,1.716263526474085754e+00,9.831804862668890310e-01,2.449346566681281701e+00
8.829431438127090814e+01,1.405399115654489384e+00,7.673044302072108414e-01,2.043493801101767371e+00,1.412563803393699580e+00,7.744871981792159632e-01,2.050640408608182419e+00,1.643344580790261578e+00,9.278169262135633755e-01,2.358872235366959114e+00
8.929765886287624710e+01,1.443653711120394867e+00,8.055951232692875053e-01,2.081712298971501784e+00,1.456876068422911619e+00,8.188473081943929976e-01,2.094904828651429796e+00,1.677691775336948909e+00,9.259140770769149764e-01,2.429469473596982176e+00
9.030100334448160027e+01,1.429123753513358297e+00,7.911233305858654807e-01,2.067124176440850558e+00,1.447508101899158239e+00,8.095475353344754321e-01,2.085468668463840380e+00,1.617791239011818316e+00,1.135663058790045365e+00,2.099919419233590823e+00
9.130434782608695343e+01,1.526464217697718118e+00,8.885404638407686795e-01,2.164387971554667001e+00,1.548766000214804262e+00,9.108881727437908582e-01,2.186643827685816888e+00,1.677042842131055700e+00,1.134005281137940191e+00,2.220080403124170765e+00
9.230769230769230660e+01,1.421988259623686135e+00,7.841519553172791035e-01,2.059824563930092722e+00,1.446981540639097563e+00,8.091920049714633745e-01,2.084771076306731086e+00,1.560307560593405585e+00,9.742934840622498038e-01,2.146321637124561033e+00
9.331103678929765977e+01,1.395499763935521109e+00,7.577517100396895522e-01,2.033247817831352222e+00,1.421646737339070210e+00,7.839409962710848223e-01,2.059352478407054932e+00,1.525027869707767936e+00,1.046468383760889242e+00,2.003587355654646185e+00
9.431438127090301293e+01,1.390448949079415630e+00,7.527800102555463058e-01,2.028117887903284178e+00,1.416226173904998387e+00,7.785908887226413722e-01,2.053861459087355179e+00,1.477435312793650812e+00,1.021699516453256518e+00,1.933171109134044663e+00
9.531772575250836610e+01,2.717864203322636119e+00,2.080257543369564033e+00,3.355470863275707760e+00,1.427035912748556346e+00,7.582284777428996980e-01,2.095843347754212438e+00,1.431424987965568496e+00,9.703502450756120723e-01,1.892499730855524476e+00
9.632107023411370506e+01,5.036844489969059424e+00,4.399279429277748399e+00,5.674409550660370449e+00,1.455827479183008588e+00,7.470355111478840238e-01,2.164619447218132819e+00,1.401642748923159543e+00,9.146805706537096681e-01,1.888604927192609084e+00
9.732441471571905822e+01,6.972632865211458864e+00,6.335089454359219552e+00,7.610176276063697287e+00,1.500879208421883826e+00,7.452400845039630628e-01,2.256518332339803923e+00,1.373491732073399252e+00,8.561055445830579869e-01,1.890877919563739962e+00
9.832775919732441139e+01,8.390795858882954761e+00,7.753259123980787315e+00,9.028332593785121318e+00,1.558973360430516486e+00,7.517974252845607275e-01,2.366149295576471800e+00,1.346818783485802973e+00,7.955470541241850269e-01,1.898090512847420364e+00
9.933110367892976456e+01,9.361113016595261627e+00,8.723575929898560233e+00,9.998650103291963021e+00,1.625665274012286332e+00,7.643277071948444412e-01,2.487002840829727557e+00,1.321483145818069804e+00,7.338716289652736924e-01,1.909094662670865361e+00
1.003344481605351177e+02,7.397667054195017577e+00,6.760131601814311608e+00,8.035202506575723547e+00,1.531858696565812972e+00,8.188703017011282892e-01,2.244847091430496988e+00,1.382341453223121075e+00,8.904560482204695315e-01,1.874226858225772174e+00
1.013377926421404709e+02,5.774301572703282481e+00,5.136777752656520590e+00,6.411825392750044372e+00,1.717950542334205855e+00,1.048714390300538479e+00,2.387186694367872786e+00,1.592638722439508658e+00,1.158629626621974218e+00,2.026647818257043099e+00
1.023411371237458241e+02,4.432725804239645129e+00,3.795228872534283759e+00,5.070222735945005610e+00,1.849283672870676298e+00,1.198981285492075166e+00,2.499586060249276986e+00,1.729748128377592176e+00,1.264955063004236102e+00,2.194541193750947805e+00
1.033444816053511772e+02,3.323136692906020428e+00,2.685683359528423075e+00,3.960590026283617338e+00,1.883526265497172947e+00,1.241685462594493305e+00,2.525367068399852144e+00,1.764883087212831159e+00,1.276946521879843255e+00,2.252819652545818840e+00
1.043478260869565162e+02,2.565269058066443009e+00,1.927873532306142668e+00,3.202664583826742906e+00,1.973445885657519216e+00,1.334909758030926596e+00,2.611982013284111392e+00,1.876737503474124935e+00,1.435497123314419587e+00,2.317977883633830061e+00
1.053511705685618693e+02,2.098961171971997608e+00,1.461631939040427763e+00,2.736290404903567008e+00,2.089338525288886750e+00,1.451701256126559425e+00,2.726975794451213631e+00,2.068909099434311560e+00,1.630706908035568947e+00,2.507111290833053729e+00
1.063545150501672225e+02,1.972467266319065882e+00,1.335205270462242133e+00,2.609729262175888742e+00,2.325598640565092357e+00,1.687972695542239165e+00,2.963224585587945104e+00,2.357590738235834760e+00,1.883536280659975137e+00,2.831645195811693938e+00
1.073578595317725757e+02,1.735910923372789627e+00,1.098709497121782119e+00,2.373112349623796469e+00,2.277028462678962306e+00,1.639264839346516123e+00,2.914792086011408045e+00,2.407532511724035817e+00,2.006856297727720673e+00,2.808208725720350518e+00
1.083612040133779288e+02,1.595385652023053380e+00,9.582321420303854254e-01,2.232539162015720891e+00,2.195172793406724221e+00,1.557383772339651973e+00,2.832961814473796025e+00,2.283021575286139360e+00,1.656125711031713799e+00,2.909917439540564477e+00
1.093645484949832820e+02,1.471953149565013108e+00,8.348318237450995660e-01,2.109074475384926206e+00,2.040115986316684893e+00,1.402433751497286885e+00,2.677798221136082457e+00,2.141714226520091913e+00,1.595684639570531749e+00,2.687743813469651855e+00
1.103678929765886352e+02,1.174283328237686330e+00,5.371788784308304532e-01,1.811387778044541541e+00,1.652799737713983586e+00,1.015290933741460178e+00,2.290308541686506771e+00,1.723228926908472847e+00,1.136208509447587556e+00,2.310249344369357694e+00
1.113712374581939741e+02,1.160299421450621482e+00,5.232002581831639576e-01,1.797398584718078673e+00,1.520308527104919261e+00,8.829709607662916682e-01,2.157646093443546409e+00,1.687619350667137086e+00,7.905479717983152632e-01,2.584690729535958020e+00
1.123745819397993273e+02,1.168736975536263767e+00,5.316375764185402586e-01,1.805836374653986720e+00,1.399531301201786926e+00,7.623218555867871116e-01,2.036740746816786185e+00,1.554544054302839484e+00,8.018096123736677683e-01,2.307278496232010312e+00
1.133779264214046805e+02,1.456528362257491160e+00,8.194301712976032048e-01,2.093626553217378561e+00,1.562304576007183643e+00,9.251700994176039750e-01,2.199439052596762867e+00,1.759499196240493557e+00,1.038387606406809827e+00,2.480610786074176843e+00
1.143812709030100336e+02,1.379240713254988426e+00,7.421514377751031732e-01,2.016329988734873346e+00,1.374009715518014652e+00,7.369085870635619928e-01,2.011110843972466977e+00,1.561788864652638331e+00,6.994977971670049977e-01,2.424079932138270888e+00
1.153846153846153868e+02,1.359521767437164907e+00,7.224532934773908455e-01,1.996590241396938303e+00,1.263922385607837651e+00,6.268339199852952515e-01,1.901010851230379606e+00,1.444781837045121975e+00,5.584559126759495173e-01,2.331107761414293655e+00
1.163879598662207400e+02,1.298449061317074493e+00,6.614145140337562845e-01,1.935483608600392147e+00,1.136366337453002195e+00,4.992900791293609641e-01,1.773442595776642872e+00,1.280014616838243136e+00,4.121392992129360167e-01,2.147889934463549366e+00
1.173913043478260931e+02,1.117729261561161813e+00,4.807399050105944927e-01,1.754718618111728468e+00,9.138758742269612600e-01,2.768247427361242297e-01,1.550927005717797735e+00,1.022997105704233745e+00,2.227063741029388089e-01,1.823287837305528125e+00
1.183946488294314321e+02,1.248295649696591125e+00,6.113583225610336180e-01,1.885232976832148077e+00,1.026923904326370929e+00,3.899152240591745588e-01,1.663932584593566855e+00,1.151281308086896882e+00,3.205860688051634932e-01,1.981976547368629493e+00
1.193979933110367853e+02,1.332243634858354842e+00,6.953592686118880151e-01,1.969128001104821113e+00,1.115064341655229940e+00,4.781118773394537058e-01,1.752016805971005731e+00,1.228727067883129909e+00,3.434503715759749110e-01,2.114003764190284240e+00
1.204013377926421384e+02,1.428560453701555710e+00,7.917239608784117921e-01,2.065396946524699295e+00,1.234245197921793880e+00,5.973540562259808118e-01,1.871136339617606392e+00,1.322643972414179414e+00,4.810067302331374473e-01,2.164281214595220604e+00
1.214046822742474916e+02,1.337757819124843373e+00,7.009593308411594670e-01,1.974556307408526834e+00,1.181182886501246143e+00,5.443479383371238045e-01,1.818017834665367927e+00,1.185399966974367558e+00,3.912790344949192978e-01,1.979520899453815375e+00
1.224080267558528448e+02,1.562945909298808278e+00,9.261730465479527385e-01,2.199718772049663151e+00,1.455202441234840105e+00,8.184099632510724032e-01,2.091994919218607141e+00,1.443562167061732016e+00,6.100913212996179613e-01,2.277033012823845404e+00
1.234113712374581979e+02,1.464347586579660021e+00,8.275882288729881076e-01,2.101106944286331490e+00,1.412087673619432326e+00,7.753192600847044202e-01,2.048856087154159678e+00,1.331267722846481982e+00,3.977267716170206358e-01,2.264808674075942552e+00
1.244147157190635511e+02,1.652761396589344400e+00,1.016006311579450871e+00,2.289516481599237263e+00,1.658591205044265493e+00,1.021828664207447446e+00,2.295353745881083096e+00,1.621404844225803776e+00,8.562984689246577741e-01,2.386511219526949112e+00
1.254180602006688900e+02,2.039502702266653866e+00,1.402747445095545498e+00,2.676257959437761791e+00,2.102065596769382427e+00,1.465295505783937635e+00,2.738835687754826331e+00,2.067946340446626508e+00,1.262191261069997017e+00,2.873701419823255332e+00
1.264214046822742432e+02,2.029159745111812185e+00,1.392405417457672989e+00,2.665914072765950493e+00,2.143357336413050263e+00,1.506574159249126854e+00,2.780140513576973227e+00,2.031701073791495560e+00,1.074737015385783145e+00,2.988665132197207086e+00
1.274247491638795964e+02,2.099575607063812299e+00,1.462828339442061587e+00,2.736322874685562567e+00,2.257359328568212753e+00,1.620566441825042503e+00,2.894152215311382115e+00,2.130937829904685721e+00,1.154138480657620036e+00,3.107737179151750517e+00
1.284280936454849495e+02,2.267235266962934759e+00,1.630504585308312659e+00,2.903965948617556414e+00,2.458200380419453435e+00,1.821408899077300969e+00,3.094991861761605456e+00,2.332038641844635052e+00,1.409470990250455191e+00,3.254606293438814468e+00
1.294314381270903027e+02,2.364180770393028652e+00,1.727477256173270526e+00,3.000884284612786335e+00,2.576098489727595364e+00,1.939324308660866469e+00,3.212872670794323593e+00,2.491644475403981929e+00,1.596689289435276882e+00,3.386599661372686310e+00
1.304347826086956559e+02,2.343393319008860942e+00,1.706726114748385648e+00,2.980060523269335793e+00,2.563068584204250655e+00,1.926328432553942704e+00,3.199808735854558162e+00,2.495882607547640131e+00,1.559117346483167799e+00,3.432647868612111797e+00
1.314381270903010090e+02,2.527784148534658826e+00,1.891158871888463988e+00,3.164409425180853219e+00,2.742220710710449261e+00,2.105528182233679324e+00,3.378913239187218753e+00,2.735008402913557291e+00,1.835297396393173575e+00,3.634719409433940562e+00
1.324414715719063622e+02,2.558039331513023651e+00,1.921456847799730028e+00,3.194621815226316386e+00,2.754475294885692094e+00,2.117837756320168019e+00,3.391112833451215280e+00,2.763728761209906182e+00,1.880318737286325703e+00,3.647138785133486216e+00
1.334448160535117154e+02,2.756956290842996093e+00,2.120412588615766314e+00,3.393499993070225429e+00,2.924201032688742430e+00,2.287618063433793036e+00,3.560784001943691379e+00,3.017259856737964707e+00,2.168288912933430179e+00,3.866230800542498791e+00
1.344481605351170685e+02,2.748838788118102006e+00,2.112325952331049805e+00,3.385351623905153762e+00,2.877385221042052521e+00,2.240848870021876937e+00,3.513921572062227661e+00,2.997269560326477400e+00,2.270814704480224933e+00,3.723724416172728979e+00
1.354515050167224217e+02,3.003638202104859545e+00,2.367146237572574918e+00,3.640130166637143283e+00,3.086580080091322120e+00,2.450076818719590488e+00,3.723083341463053308e+00,3.321529932627090620e+00,2.620413370027141919e+00,4.022646495227038876e+00
1.364548494983277465e+02,2.915307918885003069e+00,2.278826993300197223e+00,3.551788844469808026e+00,2.948399768170314683e+00,2.311913650616810756e+00,3.584885885723818610e+00,3.168347693331663439e+00,2.538108849064723671e+00,3.798586537598602764e+00
1.374581939799330996e+02,2.855202926178267653e+00,2.218725516485877236e+00,3.491680335870657181e+00,2.837248607396345434e+00,2.200764892866697853e+00,3.473732321925992572e+00,3.030222262698856639e+00,2.321341720680587084e+00,3.739102804717125750e+00
1.384615384615384528e+02,2.897755614823227965e+00,2.261278073183569770e+00,3.534233156462885717e+00,2.830574147083919190e+00,2.194082549295124807e+00,3.467065744872713129e+00,3.045201350103774018e+00,2.330042971684732400e+00,3.760359728522815193e+00
1.394648829431438060e+02,2.657796830661652177e+00,2.021320029745352187e+00,3.294273631577951722e+00,2.545950103802498976e+00,1.909446934711629407e+00,3.182453272893368101e+00,2.692373159942077265e+00,1.981744680707448580e+00,3.403001639176705506e+00
1.404682274247491591e+02,2.587931639279265728e+00,1.951460576623395227e+00,3.224402701935135784e+00,2.438643635363168194e+00,1.802132382891695084e+00,3.075154887834640860e+00,2.606813662379466212e+00,1.785039272426956591e+00,3.428588052331975167e+00
1.414715719063545123e+02,2.622480497162918311e+00,1.986022980399779314e+00,3.258938013926056421e+00,2.445042635444282020e+00,1.808532891504994744e+00,3.081552379383568852e+00,2.613624752733483270e+00,1.856136757400197013e+00,3.371112748066768638e+00
1.424749163879598655e+02,2.284169727155214602e+00,1.647734467243945788e+00,2.920604987066482749e+00,2.088964208021624636e+00,1.452469247484957648e+00,2.725459168558291179e+00,2.176012722792532106e+00,1.391814261966168198e+00,2.960211183618895348e+00
1.434782608695652186e+02,2.183627364051065278e+00,1.547221925513885932e+00,2.820032802588244181e+00,1.982394032359194869e+00,1.345927640490412358e+00,2.618860424227976935e+00,2.062543755225238584e+00,1.188854075722348691e+00,2.936233434728127811e+00
1.444816053511705718e+02,2.095327467304884728e+00,1.458956539745811298e+00,2.731698394863957713e+00,1.899751891668934656e+00,1.263325181567505728e+00,2.536178601770362917e+00,1.960840760150774464e+00,1.108970793569718616e+00,2.812710726731829869e+00
1.454849498327759250e+02,2.073583780344484762e+00,1.437248147358972883e+00,2.709919413329996196e+00,1.894883040017026010e+00,1.258501971622941973e+00,2.531264108411109603e+00,1.936154179703454048e+00,1.111481753061707600e+00,2.760826606345200052e+00
1.464882943143812781e+02,1.819951676966246490e+00,1.183648091857426810e+00,2.456255262075065282e+00,1.668058283554496146e+00,1.031722412495608143e+00,2.304394154613383705e+00,1.639998813290379998e+00,8.929888931941490915e-01,2.387008733386610349e+00
1.474916387959866313e+02,1.604071286604548785e+00,9.677932578533429142e-01,2.240349315355754101e+00,1.487438481909771459e+00,8.511411789424062624e-01,2.123735784877136101e+00,1.398648262520311158e+00,6.045530059676391677e-01,2.192743519072982483e+00
1.484949832775919845e+02,1.654250573047872486e+00,1.017989860675196034e+00,2.290511285420548049e+00,1.579194356075864114e+00,9.429244093229222079e-01,2.215464302828805465e+00,1.509925119938495985e+00,7.041986098507798664e-01,2.315651630026211549e+00
1.494983277591973376e+02,1.694533247464153236e+00,1.058281716946185336e+00,2.330784777982120914e+00,1.664810763736026988e+00,1.028554973193712918e+00,2.301066554278340615e+00,1.611684668777574991e+00,7.809901150301469253e-01,2.442379222525002280e+00
1.505016722408026624e+02,1.746513482469481904e+00,1.110264889212408068e+00,2.382762075726555295e+00,1.763230355392767068e+00,1.126976514586140343e+00,2.399484196199393349e+00,1.696464807865522673e+00,8.818879111945339133e-01,2.511041704536510544e+00
1.515050167224080155e+02,1.825387197367777770e+00,1.189138498778133712e+00,2.461635895957421383e+00,1.886955263598314447e+00,1.250694844736902178e+00,2.523215682459726050e+00,1.818794694306706594e+00,9.725987098540954667e-01,2.664990678759317166e+00
1.525083612040133687e+02,1.798187645628239073e+00,1.161939554207895631e+00,2.434435737048581849e+00,1.900411587122825319e+00,1.264141524657052651e+00,2.536681649588597764e+00,1.844213793586443551e+00,1.143524907011041813e+00,2.544902680161844621e+00
1.535117056856187219e+02,1.906896840010252836e+00,1.270653511640666533e+00,2.543140168379838695e+00,2.043363879285635232e+00,1.407087066298633449e+00,2.679640692272636571e+00,2.012326460732592359e+00,1.384896023589873959e+00,2.639756897875310315e+00
1.545150501672240750e+02,2.032102019113724456e+00,1.395869971511735974e+00,2.668334066715712716e+00,2.194484598936631059e+00,1.558209017827382414e+00,2.830760180045879260e+00,2.189070168487102563e+00,1.538598865568083562e+00,2.839541471406120898e+00
1.555183946488294282e+02,2.044725842941400806e+00,1.408512371762066673e+00,2.680939314120734274e+00,2.223234608909824050e+00,1.586971334998709793e+00,2.859497882820937864e+00,2.209952176625199272e+00,1.583816943290801360e+00,2.836087409959596961e+00
1.565217391304347814e+02,2.373146912130210229e+00,1.736958377107387541e+00,3.009335447153032028e+00,2.557503381372753459e+00,1.921263947537116934e+00,3.193742815208389541e+00,2.778833917527363084e+00,2.379872816438954874e+00,3.177795018615770850e+00
1.575250836120401345e+02,2.503204215619991402e+00,1.867044585863729456e+00,3.139363845376252904e+00,2.682544185509864398e+00,2.046337922157054123e+00,3.318750448862674673e+00,2.816018607090856385e+00,2.189914268411879750e+00,3.442122945769832576e+00
1.585284280936454877e+02,2.426960395685445970e+00,1.790830372800131132e+00,3.063090418570760143e+00,2.590901766950240326e+00,1.954733713906642745e+00,3.227069819993837463e+00,2.661280549226120229e+00,2.089663018231413094e+00,3.232898080220826920e+00
1.595317725752508409e+02,2.581670404540622243e+00,1.945567304274169018e+00,3.217773504807075025e+00,2.721083725661677555e+00,2.084953564771540258e+00,3.357213886551814408e+00,2.846726810331207780e+00,2.172744046455780342e+00,3.520709574206634329e+00
1.605351170568561940e+02,2.529793437812421608e+00,1.893711837694664446e+00,3.165875037930178326e+00,2.636862286066919303e+00,2.000764504630263119e+00,3.272960067503575043e+00,2.750844178706008947e+00,2.049899697205629145e+00,3.451788660206388304e+00
1.615384615384615472e+02,2.691020472354381354e+00,2.054953462004831977e+00,3.327087482703929844e+00,2.759998368184253703e+00,2.123923586949325149e+00,3.396073149419181814e+00,2.948314584413289197e+00,2.221329339427820848e+00,3.675299829398756657e+00
1.625418060200669004e+02,2.868523007809063330e+00,2.232463746873509791e+00,3.504582268744616425e+00,2.895875925008131624e+00,2.259813067813975174e+00,3.531938782202287630e+00,3.147869518414717405e+00,2.384010574663498527e+00,3.911728462165935838e+00
1.635451505016722535e+02,2.782646430888493061e+00,2.146589655605147584e+00,3.418703206171838094e+00,2.767293719055435641e+00,2.131232518160094180e+00,3.403354919950776214e+00,2.989654303684956993e+00,2.232506931724159926e+00,3.746801675645753615e+00
1.645484949832775783e+02,2.906745928154761849e+00,2.270689065823667363e+00,3.542802790485855891e+00,2.850137963951090203e+00,2.214071226419834115e+00,3.486204701482345847e+00,3.106201229199768488e+00,2.283895959395140896e+00,3.928506499004395192e+00
1.655518394648829315e+02,2.940269345440672755e+00,2.304212992352780986e+00,3.576325698528563635e+00,2.846208481499203025e+00,2.210133605369487331e+00,3.482283357628918274e+00,3.108151366252007275e+00,2.270053844638233009e+00,3.946248887865781096e+00
1.665551839464882846e+02,3.006253108896475901e+00,2.370200778422000276e+00,3.642305439370951525e+00,2.880686727467868025e+00,2.244606138364883652e+00,3.516767316570851953e+00,3.147091434839562218e+00,2.389688812626255210e+00,3.904494057052868339e+00
1.675585284280936378e+02,3.176431344983245086e+00,2.540388561782249699e+00,3.812474128184240030e+00,3.027091062194026350e+00,2.391011497533206409e+00,3.663170626854845402e+00,3.353541532607641429e+00,2.678481200701656739e+00,4.028601864513625230e+00
1.685618729096989910e+02,3.063993011502413211e+00,2.427965974680699190e+00,3.700020048324126787e+00,2.899657509839850267e+00,2.263588344900623994e+00,3.535726674779076095e+00,3.138803524629153685e+00,2.471869449774893202e+00,3.805737599483413724e+00
1.695652173913043441e+02,2.905731675124691549e+00,2.269725804179070217e+00,3.541737546070311993e+00,2.736054414413774616e+00,2.100005437458479562e+00,3.372103391369069225e+00,2.872937709949810348e+00,2.171662968386370629e+00,3.574212451513249622e+00
1.705685618729096973e+02,2.762695644643982540e+00,2.126714338910241864e+00,3.398676950377722772e+00,2.597552228223219295e+00,1.961531382842843563e+00,3.233573073603594583e+00,2.674553186339230670e+00,1.948865899522409961e+00,3.400240473156050491e+00
1.715719063545150505e+02,2.665850476103128308e+00,2.029894360888373495e+00,3.301806591317882678e+00,2.514742209220407254e+00,1.878753811826837428e+00,3.150730606613976637e+00,2.521013269610772323e+00,1.869242511131645745e+00,3.172784028089898456e+00
1.725752508361204036e+02,2.690005834978827171e+00,2.054072651525817861e+00,3.325939018431836036e+00,2.561522409237640296e+00,1.925566227723656265e+00,3.197478590751623884e+00,2.584502924078388553e+00,1.942304719039690486e+00,3.226701129117086175e+00
1.735785953177257568e+02,2.780325136764756788e+00,2.144410285810899097e+00,3.416239987718614035e+00,2.681608432808824105e+00,2.045679810898149320e+00,3.317537054719498002e+00,2.738581813039695945e+00,2.086147294381712758e+00,3.391016331697678687e+00
1.745819397993311100e+02,2.868161263341209022e+00,2.232258865743674825e+00,3.504063660938743219e+00,2.804546512729692243e+00,2.168637488704128202e+00,3.440455536755255839e+00,2.876722263049493744e+00,2.274021841606022942e+00,3.479422684492964102e+00
1.755852842809364631e+02,3.020777861443384449e+00,2.384882085797976892e+00,3.656673637088791118e+00,2.995532644259544242e+00,2.359633792501989902e+00,3.631431496017097693e+00,3.088972117726495714e+00,2.458525189783754783e+00,3.719419045669236201e+00
1.765886287625418163e+02,3.067423882302405147e+00,2.431530233542200214e+00,3.703317531062609191e+00,3.081560884153558888e+00,2.445663450025757246e+00,3.717458318281360086e+00,3.195724314122160514e+00,2.711576280703482222e+00,3.679872347540838362e+00
1.775919732441471695e+02,3.279830889702194607e+00,2.643937166882750933e+00,3.915724612521637837e+00,3.332098005307768229e+00,2.696195843493111699e+00,3.968000167122424315e+00,3.406262116920638849e+00,2.665725933651854618e+00,4.146798300189422193e+00
1.785953177257524942e+02,3.265362359731224018e+00,2.629469072186230161e+00,3.901255647276217431e+00,3.352264668069917519e+00,2.716355546644346308e+00,3.988173789495488286e+00,3.379796376003143088e+00,2.905144716449396203e+00,3.854448035556889529e+00
1.795986622073578474e+02,3.594433118423248974e+00,2.958543277762243129e+00,4.230322959084254819e+00,3.710649597048019110e+00,3.074735582890719687e+00,4.346563611205318090e+00,3.924058674106216671e+00,3.500880452459934844e+00,4.347236895752498498e+00
1.806020066889632005e+02,3.623884869115339580e+00,2.988003219135237032e+00,4.259766519095442128e+00,3.762259569634482936e+00,3.126346428331475469e+00,4.398172710937489960e+00,3.811281616881948331e+00,3.148140833795153970e+00,4.474422399968742248e+00
1.816053511705685537e+02,3.464061436345474032e+00,2.828193309410308665e+00,4.099929563280639400e+00,3.616257250798781797e+00,2.980353022318360079e+00,4.252161479279203071e+00,3.529218016721869855e+00,2.857775821533947713e+00,4.200660211909791109e+00
1.826086956521739069e+02,3.293464659355404667e+00,2.657614727360092743e+00,3.929314591350716146e+00,3.450545771202270018e+00,2.814658866308630714e+00,4.086432676095909322e+00,3.306904346391287053e+00,2.542095711235452971e+00,4.071712981547120691e+00
1.836120401337792600e+02,3.320037517624034873e+00,2.684208722003493364e+00,3.955866313244575938e+00,3.472997390675128582e+00,2.837134651089359139e+00,4.108860130260897137e+00,3.394559269752837949e+00,2.609285365853119210e+00,4.179833173652555800e+00
1.846153846153846132e+02,3.251230186339685524e+00,2.615423083737313803e+00,3.887037288942056801e+00,3.391239993514576501e+00,2.755405153317458833e+00,4.027074833711694168e+00,3.351552264161584915e+00,2.518304490351511937e+00,4.184800037971657005e+00
1.856187290969899664e+02,3.284558657289012196e+00,2.648771318544968167e+00,3.920345996033055780e+00,3.403709471621672922e+00,2.767902355121958813e+00,4.039516588121387031e+00,3.444149681673907892e+00,2.619808144497364211e+00,4.268491218850451574e+00
1.866220735785953195e+02,3.264051852480866600e+00,2.628280325729261513e+00,3.899823379232470799e+00,3.355658051383592078e+00,2.719874670308586762e+00,3.991441432458596950e+00,3.452142368280590734e+00,2.599798506334560777e+00,4.304486230226619803e+00
1.876254180602006727e+02,3.158560403061883015e+00,2.522799625072270402e+00,3.794321181051494740e+00,3.217606803947437921e+00,2.581840313325069580e+00,3.853373294569805818e+00,3.333296073328332998e+00,2.523061696209486726e+00,4.143530450447178382e+00
1.886287625418060259e+02,2.955407002538488648e+00,2.319651943622900170e+00,3.591162061454076238e+00,2.978823287567926137e+00,2.343065568691508282e+00,3.614581006444343103e+00,3.089050642137705971e+00,2.266160292272310972e+00,3.911940992003100526e+00
1.896321070234113790e+02,2.686857541332384081e+00,2.051104319879702320e+00,3.322610762785065397e+00,2.673667952773342904e+00,2.037911454115078236e+00,3.309424451431607128e+00,2.732777266949384831e+00,1.983828486253029766e+00,3.481726047645739452e+00
1.906354515050167322e+02,2.569550521311330549e+00,1.933797235311276452e+00,3.205303807311384201e+00,2.520921913781622781e+00,1.885161327304994083e+00,3.156682500258250812e+00,2.568271733410392610e+00,2.087731407042572318e+00,3.048812059778212458e+00
1.916387959866220854e+02,2.611555030171860636e+00,1.975802122160445817e+00,3.247307938183275233e+00,2.530723105632688430e+00,1.894956499592415078e+00,3.166489711672961338e+00,2.770352054888683746e+00,2.315587340432244901e+00,3.225116769345122592e+00
1.926421404682274101e+02,2.564945835422815623e+00,1.929195917553284900e+00,3.200695753292345902e+00,2.456936806198260825e+00,1.821165966550409188e+00,3.092707645846112019e+00,2.695409821110721804e+00,1.985153466492295626e+00,3.405666175729147316e+00
1.936454849498327633e+02,2.351784723743178152e+00,1.716041914647038702e+00,2.987527532839317157e+00,2.223087909523346450e+00,1.587317828966984701e+00,2.858857990079707534e+00,2.354036999752809667e+00,1.899744832391446092e+00,2.808329167114172797e+00
1.946488294314381164e+02,2.336558380653706024e+00,1.700827315784615656e+00,2.972289445522795504e+00,2.194919993738575492e+00,1.559157644482332739e+00,2.830682342994817802e+00,2.373941882504254419e+00,1.663659966870024043e+00,3.084223798138483907e+00
1.956521739130434696e+02,2.358724608166707704e+00,1.723009355355389127e+00,2.994439860978025614e+00,2.212477827267326447e+00,1.576730513630798303e+00,2.848225140903854147e+00,2.427010083188887446e+00,1.806889779353537229e+00,3.047130387024237219e+00
1.966555183946488228e+02,2.247813836751548777e+00,1.612116964201370406e+00,2.883510709301726482e+00,2.105386023376364157e+00,1.469659697327956982e+00,2.741112349424770667e+00,2.233263921203393121e+00,1.600028221975525966e+00,2.866499620431259832e+00
1.976588628762541759e+02,2.296371029638802241e+00,1.660693033169610144e+00,2.932049026107993672e+00,2.166004208463694347e+00,1.530302128735931966e+00,2.801706288191455840e+00,2.312218976794780279e+00,1.699164463226929378e+00,2.925273490362630735e+00
1.986622073578595291e+02,2.357344525357047527e+00,1.721683736309171708e+00,2.993005314404922679e+00,2.246426892762300564e+00,1.610748921134704581e+00,2.882104864389896104e+00,2.395333086517560162e+00,1.804703362964025004e+00,2.985962810071094875e+00
1.996655518394648823e+02,2.306757893511400592e+00,1.671110878379330700e+00,2.942404908643470041e+00,2.221470021297388797e+00,1.585812700516253226e+00,2.857127342078523924e+00,2.273494514027335267e+00,1.660031187562806432e+00,2.886957840491863436e+00
2.006688963210702354e+02,3.359002973444685125e+00,2.723365325631136535e+00,3.994640621258233271e+00,2.232972909466506728e+00,1.567925997971401975e+00,2.898019820961610815e+00,2.224228588247274985e+00,1.568172885222103297e+00,2.880284291272446229e+00
2.016722408026755886e+02,4.290286278068708548e+00,3.654653615426453950e+00,4.925918940710962701e+00,2.258580507469954757e+00,1.556092013016800335e+00,2.961069001923108512e+00,2.171810493142334320e+00,1.392508683732865737e+00,2.951112302551802458e+00
2.026755852842809418e+02,5.123876004819401864e+00,4.488244943002813514e+00,5.759507066635989325e+00,2.295328128131899348e+00,1.549159953306961324e+00,3.041496302956836928e+00,2.117653369150732434e+00,1.190141744242418920e+00,3.045164994059045505e+00
2.036789297658862949e+02,5.793726714932965649e+00,5.158095595733600547e+00,6.429357834132330751e+00,2.339027856580051967e+00,1.544895303460824820e+00,3.133160409699278226e+00,5.846466864709789490e+00,5.216335256876861948e+00,6.476598472542717033e+00
2.046822742474916481e+02,6.043536719899814891e+00,5.407905933370178886e+00,6.679167506429450007e+00,4.401431812693441969e+00,3.703015144810905213e+00,5.099848480575977838e+00,5.871658207903959870e+00,4.976187584784133477e+00,6.767128831023785374e+00
2.056856187290970013e+02,6.272197390093112723e+00,5.636569225084520518e+00,6.907825555101704040e+00,5.345813473462743382e+00,4.681732666418203515e+00,6.009894280507283248e+00,5.980865512040408838e+00,4.684813100594844570e+00,7.276917923485972217e+00
2.066889632107023544e+02,6.608586735517094191e+00,5.972964802326282907e+00,7.244208668707905474e+00,6.126435699226601805e+00,5.478409422213145419e+00,6.774461976240057304e+00,6.307167742675408917e+00,4.598197691895248518e+00,8.016137793455568428e+00
2.076923076923076792e+02,6.872179483883517292e+00,6.236567849260243435e+00,7.507791118506791150e+00,6.667748271081523015e+00,6.027396068741470714e+00,7.308100473421575316e+00,6.945401358645767687e+00,5.510147420464807766e+00,8.380655296826725831e+00
2.086956521739130324e+02,7.072800224643321698e+00,6.437202461463244596e+00,7.708397987823397912e+00,7.053634796356210934e+00,6.416598892002956411e+00,7.690670700709464569e+00,7.349874667108530879e+00,6.131742024118249645e+00,8.568007310098810336e+00
2.096989966555183855e+02,7.598411337168052171e+00,6.962829705598355901e+00,8.233992968737748441e+00,7.700389747936139173e+00,7.064483215841374175e+00,8.336296280030902395e+00,8.118027834313163993e+00,7.078112877291153460e+00,9.157942791335173638e+00
2.107023411371237387e+02,7.633171526743268487e+00,6.997606469113641481e+00,8.268736584372895493e+00,7.801209520082574400e+00,7.165495418511182990e+00,8.436923621653965810e+00,7.968959333988536287e+00,6.472736418186139318e+00,9.465182249790931479e+00
2.117056856187290919e+02,7.687114648110347837e+00,7.051564705242324038e+00,8.322664590978371635e+00,7.880404235218906095e+00,7.244605238524599145e+00,8.516203231913213045e+00,8.045735519012682246e+00,6.918212903398571534e+00,9.173258134626792071e+00
2.127090301003344450e+02,7.675026517474831778e+00,7.039488677385790538e+00,8.310564357563873017e+00,7.862264527521104718e+00,7.226386150590601076e+00,8.498142904451608359e+00,7.963491146125803333e+00,6.378968987588121031e+00,9.548013304663484746e+00
2.137123745819397982e+02,7.594441665099637362e+00,6.958912057480264757e+00,8.229971272719009079e+00,7.753282068764685064e+00,7.117404175352340268e+00,8.389159962177028973e+00,7.833320450605058660e+00,6.738025975032279291e+00,8.928614926177836253e+00
2.147157190635451514e+02,7.382502076282798420e+00,6.746976849462679837e+00,8.018027303102917003e+00,7.498371245136047136e+00,6.862557222124424428e+00,8.134185268147668069e+00,7.461072711840076366e+00,6.738396312692784385e+00,8.183749110987367459e+00
2.157190635451505045e+02,7.296721037102847696e+00,6.661197215326693843e+00,7.932244858879000660e+00,7.362888863780517212e+00,6.727162664606395559e+00,7.998615062954637978e+00,7.440463757524706345e+00,6.593752299624040525e+00,8.287175215425371277e+00
2.167224080267558577e+02,7.023121339440530519e+00,6.387597465820987530e+00,7.658645213060072621e+00,7.037393437297065013e+00,6.401747340918277906e+00,7.673039533675851231e+00,7.081457493360291622e+00,6.160169112097636734e+00,8.002745874622945621e+00
2.177257525083612109e+02,6.830327661744111545e+00,6.194804084280548295e+00,7.465851239207673906e+00,6.795672894459019453e+00,6.160083745678046618e+00,7.431262043239991399e+00,6.885153497492788155e+00,6.011970669210665363e+00,7.758336325774910058e+00
2.187290969899665640e+02,6.621506810898883266e+00,5.985985553006326398e+00,7.257028068791440134e+00,6.544104833653405784e+00,5.908548056460779740e+00,7.179661610846031827e+00,6.667334757175280124e+00,5.820811457287151214e+00,7.513858057063409035e+00
2.197324414715719172e+02,6.495627118813556145e+00,5.860111371834986649e+00,7.131142865792124752e+00,6.384186831266234208e+00,5.748644654274795762e+00,7.019729008257671765e+00,6.605927989308199244e+00,5.921826010972597309e+00,7.290029967643801179e+00
2.207357859531772704e+02,6.631496483773324790e+00,5.995989844343493580e+00,7.267003123203156001e+00,6.496386471949338492e+00,5.860850529347005455e+00,7.131922414551670641e+00,7.111645713969662275e+00,6.675539406227594341e+00,7.547752021711730208e+00
2.217391304347825951e+02,6.254422583847123462e+00,5.618928214284043321e+00,6.889916953410202716e+00,6.106438833561694146e+00,5.470908827613254033e+00,6.741968839510133371e+00,6.223869359163823667e+00,5.693529670748747051e+00,6.754209047578900282e+00
2.227424749163879483e+02,6.217799932118716733e+00,5.582319835530556773e+00,6.853280028706875804e+00,6.068212586783639395e+00,5.432692974683222431e+00,6.703732198884055471e+00,6.263741766702255909e+00,5.438673781148787079e+00,7.088809752255723851e+00
2.237458193979933014e+02,5.925398602923936942e+00,5.289933174725219622e+00,6.560864031122654261e+00,5.784558311586031287e+00,5.149054650940426470e+00,6.420061972231635217e+00,5.808081488858950259e+00,4.849958317604347258e+00,6.766204660113552372e+00
2.247491638795986546e+02,5.816763964791190844e+00,5.181311916808773788e+00,6.452216012773607012e+00,5.694157491996184817e+00,5.058673535937450616e+00,6.329641448054918129e+00,5.708210333054211993e+00,4.720259847474884474e+00,6.696160818633538625e+00
2.257525083612040078e+02,5.919250078780785351e+00,5.283808746466292838e+00,6.554691411095276976e+00,5.822742892513155688e+00,5.187278979653542343e+00,6.458206805372768144e+00,5.945345620540754439e+00,4.930945255321788068e+00,6.959745985759719922e+00
2.267558528428093609e+02,5.905270612484669002e+00,5.269836569198769638e+00,6.540704655770567477e+00,5.840681560681249884e+00,5.205234392942517552e+00,6.476128728419982217e+00,5.940073344306632031e+00,4.887849518674276084e+00,6.992297169938987977e+00
2.277591973244147141e+02,5.779890187870114993e+00,5.144460021941938521e+00,6.415320353798290576e+00,5.750936839355970776e+00,5.115500413109820954e+00,6.386373265602120597e+00,5.752193133356516164e+00,4.726379950181395451e+00,6.778006316531635989e+00
2.287625418060200673e+02,5.737880507747545877e+00,5.102451583174437033e+00,6.373309432320654722e+00,5.746031851289920667e+00,5.110599106538300518e+00,6.381464596041539927e+00,5.711418150983747388e+00,4.646161510804915906e+00,6.776674791162577982e+00
2.297658862876254204e+02,5.888856032432002507e+00,5.253427060403591753e+00,6.524285004460412374e+00,5.933305878270519251e+00,5.297870550052822480e+00,6.568741206488216022e+00,5.994058304632657652e+00,4.956668560758653364e+00,7.031448048506661053e+00
2.307692307692307736e+02,5.881825561670176228e+00,5.246396855907226708e+00,6.517254267433124859e+00,5.959574437600933194e+00,5.324132622790827440e+00,6.595016252411038948e+00,5.972113732704151801e+00,4.834902229042916666e+00,7.109325236365386047e+00
2.317725752508361268e+02,6.007966027991873403e+00,5.372539391236055728e+00,6.643392664747690191e+00,6.114131163803673275e+00,5.478682237126959897e+00,6.749580090480385763e+00,6.276681256688248389e+00,5.527522980298090971e+00,7.025839533078405807e+00
2.327759197324414799e+02,6.117810005730826006e+00,5.482388279919574003e+00,6.753231731542078009e+00,6.245872438010391825e+00,5.610419134372867767e+00,6.881325741647914995e+00,6.436418991817210333e+00,5.639717488430451731e+00,7.233120495203968048e+00
2.337792642140468331e+02,6.150113102225343020e+00,5.514699490930304648e+00,6.785526713520380504e+00,6.292315210446906448e+00,5.656862896705785460e+00,6.927767524188026549e+00,6.473630036593429615e+00,5.836559599139574672e+00,7.110700474047284558e+00
2.347826086956521863e+02,6.511930723940439592e+00,5.876528045215371421e+00,7.147333402665507762e+00,6.660012125427186902e+00,6.024567469744590120e+00,7.295456781109782796e+00,7.165627181253192646e+00,6.568235412697846165e+00,7.763018949808539126e+00
2.357859531772575110e+02,6.653581870036008539e+00,6.018191910340634720e+00,7.288971829731382357e+00,6.798689379424660117e+00,6.163258752505002214e+00,7.434120006344317133e+00,7.172889922787275552e+00,6.250806241270606023e+00,8.094973604303945081e+00
2.367892976588628642e+02,6.470810892414259108e+00,5.835434006020314257e+00,7.106187778808203070e+00,6.604337392689823005e+00,5.968925379586985436e+00,7.239749405792659687e+00,6.757153531722488893e+00,6.000919207037524572e+00,7.513387856407453214e+00
2.377926421404682173e+02,6.572420768879575270e+00,5.937055809061665634e+00,7.207785728697484018e+00,6.686834411056054250e+00,6.051442770937610405e+00,7.322226051174497208e+00,6.929537736871143494e+00,6.067503363761585611e+00,7.791572109980700489e+00
2.387959866220735705e+02,6.568193840927799343e+00,5.932838432923158933e+00,7.203549248932439752e+00,6.656931098579071282e+00,6.021558396862118023e+00,7.292303800296023653e+00,6.914309379565243496e+00,5.995706633519566786e+00,7.832912125610919318e+00
2.397993311036789237e+02,6.740173252793809411e+00,6.104824341193840986e+00,7.375522164393776947e+00,6.798290579559798985e+00,6.162932559424428192e+00,7.433648599695168890e+00,7.215393073634861487e+00,6.316946525616058850e+00,8.113839621653662348e+00
2.408026755852842768e+02,6.697502169432005381e+00,6.062156711537496356e+00,7.332847627326514406e+00,6.721824927529547189e+00,6.086475520429315722e+00,7.357174334629777768e+00,7.103251428934073353e+00,6.170068490807326000e+00,8.036434367060820705e+00
2.418060200668896300e+02,6.735551689683216381e+00,6.100207334998627218e+00,7.370896044367805544e+00,6.724947727362672545e+00,6.089600460327410758e+00,7.360294994397933444e+00,7.139936810357179198e+00,6.155999875697083290e+00,8.123873745017274217e+00
2.428093645484949832e+02,6.835864791879508573e+00,6.200520393294793209e+00,7.471209190464223937e+00,6.791258308867925031e+00,6.155907780566550969e+00,7.426608837169298205e+00,7.278807841286775826e+00,6.342875084511705452e+00,8.214740598061846200e+00
2.438127090301003363e+02,6.956984625099313924e+00,6.321640467968567378e+00,7.592328782230060469e+00,6.881288556568056158e+00,6.245931643383395127e+00,7.516645469752716302e+00,7.413324823034052713e+00,6.444913191799061636e+00,8.381736454269043790e+00
2.448160535117056895e+02,6.817555363236975197e+00,6.182213064804352953e+00,7.452897661669597440e+00,6.715393939409208812e+00,6.080030459835247925e+00,7.350757418983168812e+00,7.106817620956960013e+00,6.276503028038732168e+00,7.937132213875187858e+00
2.458193979933110427e+02,6.795890573758846642e+00,6.160552681485780724e+00,7.431228466031912561e+00,6.673472271054737170e+00,6.038104965824206083e+00,7.308839576285268258e+00,7.020399543289697064e+00,6.213346966822475004e+00,7.827452119756919124e+00
2.468227424749163958e+02,6.765798809297324468e+00,6.130468194780833713e+00,7.401129423813814334e+00,6.630404517179475654e+00,5.995038362588219982e+00,7.265770671770730438e+00,6.934142939471378497e+00,6.239241527257829212e+00,7.629044351684927783e+00
2.478260869565217490e+02,6.727754076872543010e+00,6.092433266690019167e+00,7.363074887055066853e+00,6.587337069169328707e+00,5.951978093603231379e+00,7.222696044735425147e+00,6.863987807540267383e+00,6.255596814632863989e+00,7.472378800447670777e+00
2.488294314381271022e+02,6.981196537731732654e+00,6.345887134125823614e+00,7.616505941337641694e+00,6.844071682121052547e+00,6.208725565243895517e+00,7.479417798998209577e+00,7.376803314405949052e+00,6.787003306238635680e+00,7.966603322573261536e+00
2.498327759197324269e+02,7.048241930069859329e+00,6.412944251184129918e+00,7.683539608955588740e+00,6.922181960365572095e+00,6.286852737125748547e+00,7.557511183605394756e+00,7.290220064797879651e+00,6.378963118370347019e+00,8.201477011225410507e+00
2.508361204013377801e+02,5.164995146368079659e+00,4.529708163845939772e+00,5.800282128890218658e+00,6.865721386316334218e+00,6.201309722107577471e+00,7.530133050525090965e+00,7.396125558309577741e+00,6.670712924865354054e+00,8.121538191753801428e+00
2.518394648829431333e+02,5.635524638698987232e+00,5.000246222033773336e+00,6.270803055364200240e+00,7.086113669062672926e+00,6.433199297549599294e+00,7.739028040575746559e+00,7.516057105330316013e+00,6.896307930987718215e+00,8.135806279672912922e+00
2.528428093645484864e+02,6.238977808760553856e+00,5.603705216303096925e+00,6.874250401218010786e+00,7.410678658361971038e+00,6.765432567342728909e+00,8.055924749381212280e+00,7.836494178233862407e+00,7.161310430015864092e+00,8.511677926451859832e+00
2.538461538461538396e+02,6.655843940429583938e+00,6.020574441917432296e+00,7.291113438941734692e+00,7.531809597494648401e+00,6.891392746031348437e+00,8.172226448957946587e+00,7.799391763386437582e+00,7.102512998294536750e+00,8.496270528478337525e+00
2.548494983277591928e+02,6.723734534326551326e+00,6.088466021451821142e+00,7.359003047201280623e+00,7.336987295346793836e+00,6.699371698370967465e+00,7.974602892322619319e+00,7.258044277226623819e+00,6.537478535029896065e+00,7.978610019423350685e+00
2.558528428093645459e+02,6.896603349538782624e+00,6.261334795704632583e+00,7.531871903372931776e+00,7.311205076778371392e+00,6.675040913626695271e+00,7.947369239930047513e+00,7.166856500953580067e+00,6.429980483709274885e+00,7.903732518197885248e+00
2.568561872909698991e+02,7.236594669446342998e+00,6.601326336216342128e+00,7.871863002676343868e+00,7.505093674133864745e+00,6.869567679153343320e+00,8.140619669114386170e+00,7.546113428121783429e+00,6.788231670796233352e+00,8.303995185447332616e+00
2.578595317725752238e+02,7.285539448162950293e+00,6.650272795313343366e+00,7.920806101012556333e+00,7.451650667186218158e+00,6.816334444630463452e+00,8.086966889741972864e+00,7.423080947859802770e+00,6.514199306216490015e+00,8.331962589503115524e+00
2.588628762541806054e+02,7.438377609680811631e+00,6.803114934159244953e+00,8.073640285202378308e+00,7.538648585687710124e+00,6.903357759630269541e+00,8.173939411745150707e+00,7.590864271685285658e+00,6.650398831124404886e+00,8.531329712246165542e+00
2.598662207357859302e+02,7.583289265730557283e+00,6.948033156213268668e+00,8.218545375247845897e+00,7.644939681271792686e+00,7.009622845954397441e+00,8.280256516589187044e+00,7.811237806054196042e+00,6.931311615057778930e+00,8.691163997050612267e+00
2.608695652173913118e+02,7.485640909541701582e+00,6.850393643678806654e+00,8.120888175404594733e+00,7.526867562667219680e+00,6.891531643187496670e+00,8.162203482146942690e+00,7.629246603308486030e+00,6.784308449502772120e+00,8.474184757114198163e+00
2.618729096989966365e+02,7.474803758693659539e+00,6.839566780829234638e+00,8.110040736558083552e+00,7.506643859806461094e+00,6.871311576534830046e+00,8.141976143078091255e+00,7.650776641719806648e+00,6.771708361960415701e+00,8.529844921479195818e+00
2.628762541806020181e+02,7.079754232985409956e+00,6.444527829470033886e+00,7.714980636500786026e+00,7.106699044627196926e+00,6.471389223440686678e+00,7.742008865813707175e+00,7.049460573220402537e+00,6.199200497029920598e+00,7.899720649410883588e+00
2.638795986622073428e+02,6.979588454076314896e+00,6.344371696639798053e+00,7.614805211512830851e+00,7.002712317362899341e+00,6.367433808191438338e+00,7.637990826534359456e+00,7.064471351249206776e+00,6.128240181295820044e+00,8.000702521202592621e+00
2.648829431438127244e+02,6.969016806897257332e+00,6.333807772851901774e+00,7.604225840942612891e+00,6.986227301617111252e+00,6.350979618417831318e+00,7.621474984816390297e+00,7.215665710471890648e+00,6.341023748163080676e+00,8.090307672780699733e+00
2.658862876254180492e+02,6.829062435827522037e+00,6.193858651104294566e+00,7.464266220550748621e+00,6.836767524647684446e+00,6.201543983312124197e+00,7.471991065983243807e+00,7.106240268217215217e+00,6.197123276323522667e+00,8.015357260110906878e+00
2.668896321070234308e+02,7.017117686240417207e+00,6.381916687456777204e+00,7.652318685024056322e+00,7.011612654403116984e+00,6.376403831831222391e+00,7.646821476975010690e+00,7.543734341551851408e+00,6.674307197742784581e+00,8.413161485360918235e+00
2.678929765886287555e+02,6.803201515521561049e+00,6.168001401549100926e+00,7.438401629494021172e+00,6.781288275166243551e+00,6.146084870205092976e+00,7.416491680127393238e+00,7.182215172987844731e+00,6.214639637948076611e+00,8.149790708027611075e+00
2.688963210702341371e+02,6.710121262347360727e+00,6.074921109894484417e+00,7.345321414800236148e+00,6.669854850641637078e+00,6.034649665938131236e+00,7.305060035345142921e+00,7.052332348913196824e+00,6.014496821142385485e+00,8.090167876684006387e+00
2.698996655518394618e+02,6.679005393444320759e+00,6.043805443882930284e+00,7.314205343005710347e+00,6.619956201952184038e+00,5.984745231523373121e+00,7.255167172380994067e+00,7.022700310953511327e+00,5.925932312150549386e+00,8.119468309756472379e+00
2.709030100334448434e+02,6.787758511356038582e+00,6.152560089608666516e+00,7.422956933103409760e+00,6.711150256277665704e+00,6.075932957642846688e+00,7.346367554912484721e+00,7.202001976886410084e+00,6.203340592347991844e+00,8.200663361424828324e+00
2.719063545150501682e+02,6.541304188179539736e+00,5.906109376283850132e+00,7.176499000075229340e+00,6.449747172581238530e+00,5.814526046084297128e+00,7.084968299078179932e+00,6.767981015168443193e+00,5.733752587610844387e+00,7.802209442726041111e+00
2.729096989966554929e+02,6.624929401265579720e+00,5.989740544819717627e+00,7.260118257711441814e+00,6.522609476560554675e+00,5.887389118779158714e+00,7.157829834341950637e+00,6.888559462384504783e+00,5.904120479007624489e+00,7.872998445761384190e+00
2.739130434782608745e+02,6.570879214686075720e+00,5.935698377086732869e+00,7.206060052285417683e+00,6.462788029570643467e+00,5.827573876511251250e+00,7.098002182630035684e+00,6.762712132661940601e+00,5.799181944826404589e+00,7.726242320497475724e+00
2.749163879598661993e+02,6.425182780619318024e+00,5.790011269885845024e+00,7.060354291352790135e+00,6.316971361914238692e+00,5.681768373428819352e+00,6.952174350399657143e+00,6.499988416487455289e+00,5.507310988454178435e+00,7.492665844520731255e+00
2.759197324414715808e+02,6.489892930742927390e+00,5.854731005174723890e+00,7.125054856311130891e+00,6.387567971671827216e+00,5.752379511239682053e+00,7.022756432103971491e+00,6.599934163439786339e+00,5.627768457517636769e+00,7.572099869361935021e+00
2.769230769230769056e+02,6.546497867903479317e+00,5.911344684646049785e+00,7.181651051160907961e+00,6.455759135263885895e+00,5.820586257977980793e+00,7.090932012549790109e+00,6.663843191210949257e+00,5.668312245260958449e+00,7.659374137160940066e+00
2.779264214046822872e+02,6.539094048648305346e+00,5.903947863325083034e+00,7.174240233971526770e+00,6.465061789528827596e+00,5.829903067901286207e+00,7.100220511156368097e+00,6.642374463322005873e+00,5.810746408033005572e+00,7.474002518611005286e+00
2.789297658862876119e+02,6.649534337118907956e+00,6.014392905710109538e+00,7.284675768527706374e+00,6.596447698367395418e+00,5.961299604547051878e+00,7.231595792187738958e+00,6.809497580340297951e+00,6.030945297581816078e+00,7.588049863098778935e+00
2.799331103678929935e+02,6.735148389736165697e+00,6.100009478620568970e+00,7.370287300851762424e+00,6.706030250684115401e+00,6.070887997087876187e+00,7.341172504280353728e+00,6.901374266527510848e+00,6.104431895477676839e+00,7.698316637577343968e+00
2.809364548494983183e+02,6.908281943265646596e+00,6.273143829898560675e+00,7.543420056632731630e+00,6.904778760158395201e+00,6.269637403417317678e+00,7.539920116899471836e+00,7.148863785957297878e+00,6.368791991831828980e+00,7.928935580082765888e+00
2.819397993311036998e+02,7.158923031829747430e+00,6.523784882108266459e+00,7.794061181551228401e+00,7.181196515549598480e+00,6.546052073191102494e+00,7.816340957908094467e+00,7.550131269844070125e+00,6.899850936957504288e+00,8.200411602730635963e+00
2.829431438127090246e+02,7.511058369829327397e+00,6.875920407804658296e+00,8.146196331853996497e+00,7.557786580766467921e+00,6.922636909900780289e+00,8.192936251632154665e+00,8.124774050089699884e+00,7.592234572369255474e+00,8.657313527810144294e+00
2.839464882943144062e+02,7.514503287062612280e+00,6.879366721253025396e+00,8.149639852872198276e+00,7.582849067848573377e+00,6.947694311510812071e+00,8.218003824186332906e+00,7.837248565381615961e+00,7.395145625172951043e+00,8.279351505590280880e+00
2.849498327759197309e+02,7.921334494773158319e+00,7.286201221449607246e+00,8.556467768096709392e+00,8.007403326374809893e+00,7.372245833623421341e+00,8.642560819126197558e+00,8.461453393797636835e+00,7.767956325994800793e+00,9.154950461600472877e+00
2.859531772575250557e+02,7.816787226762918372e+00,7.181659381141507481e+00,8.451915072384329264e+00,7.915353737894760044e+00,7.280197484756176785e+00,8.550509991033342416e+00,8.089157710107143018e+00,7.264459658081266369e+00,8.913855762133017890e+00
2.869565217391304373e+02,7.942347877545457457e+00,7.307227337306612114e+00,8.577468417784302801e+00,8.047771760008490816e+00,7.412621411318546016e+00,8.682922108698434727e+00,8.244056412740000894e+00,7.271178252704838307e+00,9.216934572775162593e+00
2.879598662207357620e+02,8.140001008492603773e+00,7.504888963178100170e+00,8.775113053807107377e+00,8.246188225040906872e+00,7.611048056058624667e+00,8.881328394023189077e+00,8.542658953554930434e+00,7.589139053711186023e+00,9.496178853398674846e+00
2.889632107023411436e+02,8.269052313238661966e+00,7.633948996327442060e+00,8.904155630149880096e+00,8.369824639657654330e+00,7.734697563844364687e+00,9.004951715470943086e+00,8.706100566300619903e+00,7.693007941089013535e+00,9.719193191512225383e+00
2.899665551839464683e+02,8.262327522507158406e+00,7.627232164650754598e+00,8.897422880363560438e+00,8.351842027225982790e+00,7.716728948101562402e+00,8.986955106350402289e+00,8.671608604212012850e+00,7.685889234610414178e+00,9.657327973813611521e+00
2.909698996655518499e+02,8.284613011610952427e+00,7.649524022591696060e+00,8.919702000630207905e+00,8.357762311861650417e+00,7.722661940281271065e+00,8.992862683442028882e+00,8.694290849144003630e+00,7.680390843294358838e+00,9.708190854993647534e+00
2.919732441471571747e+02,8.248016055120920953e+00,7.612931390151485012e+00,8.883100720090356006e+00,8.300650819018052573e+00,7.665559990489947850e+00,8.935741647546157296e+00,8.640998537468496110e+00,7.653667414804655067e+00,9.628329660132337153e+00
2.929765886287625563e+02,8.179136983989701903e+00,7.544054608663689265e+00,8.814219359315714541e+00,8.208333806973845626e+00,7.573248220589056778e+00,8.843419393358633585e+00,8.548568398988477313e+00,7.517589790809099171e+00,9.579547007167855455e+00
2.939799331103678810e+02,8.254516042252253882e+00,7.619434389023831855e+00,8.889597695480675910e+00,8.258744396534465793e+00,7.623659602626962517e+00,8.893829190441968180e+00,8.701881257360534860e+00,7.765357601502956619e+00,9.638404913218112213e+00
2.949832775919732626e+02,8.228346261266107575e+00,7.593264573534960427e+00,8.863427948997253836e+00,8.207533914453657431e+00,7.572446323299458548e+00,8.842621505607855426e+00,8.664283614635856168e+00,7.791678848661522494e+00,9.536888380610189841e+00
2.959866220735785873e+02,8.049874742944734152e+00,7.414793229761404092e+00,8.684956256128064211e+00,8.005393704962939339e+00,7.370301386212354089e+00,8.640486023713524588e+00,8.329923996541682030e+00,7.767029034303606139e+00,8.892818958779757921e+00
2.969899665551839689e+02,8.045445898787843220e+00,7.410365667470084183e+00,8.680526130105601368e+00,7.980086337334610036e+00,7.344989430210614678e+00,8.615183244458604506e+00,8.390325981217335638e+00,7.935669116475516205e+00,8.844982845959155071e+00
2.979933110367892937e+02,7.943559448039381188e+00,7.308482233177288734e+00,8.578636662901473642e+00,7.861245887063601501e+00,7.226146532850729720e+00,8.496345241276472393e+00,8.214678272415028459e+00,7.726831027503219929e+00,8.702525517326836990e+00
2.989966555183946753e+02,7.886202118473383926e+00,7.251129871983695629e+00,8.521274364963071335e+00,7.791846440195088874e+00,7.156748259383451050e+00,8.426944621006725811e+00,8.142764747579015250e+00,7.593321068643766658e+00,8.692208426514262953e+00
3.000000000000000000e+02,7.793372242626491087e+00,7.158306680171844683e+00,8.428437805081136602e+00,7.692510909408595943e+00,7.057418149734033364e+00,8.327603669083158522e+00,7.988888582154730855e+00,7.515427417285840406e+00,8.462349747023621305e+00


==> data/synthetic_1_scores.csv <==
X, YKF, YrKF, YsKF, YsKF2
6.020066889632106921e+01,-9.978136354709943312e-01,-9.984115305258024486e-01,-9.985330799879842401e-01,-9.972242373510525892e-01
6.120401337792642238e+01,-9.995265306892755497e-01,-9.997563985376825002e-01,-9.991853120385763010e-01,-9.978970930697985686e-01
6.220735785953177555e+01,-9.965749713041930358e-01,-9.969746232157349342e-01,-9.982684741593603750e-01,-9.973027422210994919e-01
6.321070234113712161e+01,-9.981627391429592766e-01,-9.983036818826414027e-01,-9.991897968607003078e-01,-9.983612916174438023e-01
6.421404682274247477e+01,-9.956767472101599736e-01,-9.947477270503389812e-01,-9.936765133600512501e-01,-9.834152858741112002e-01
6.521739130434782794e+01,-9.951330167492917766e-01,-9.946078922780553500e-01,-9.969472037508578799e-01,-9.957410227038495654e-01
6.622073578595318111e+01,-9.995034503085138411e-01,-9.992270168552266352e-01,-9.987918646872246953e-01,-9.963261362181587977e-01
6.722408026755853427e+01,-9.990039039286903177e-01,-9.991778190076990862e-01,-9.984728075959423688e-01,-9.980053415772353054e-01
6.822742474916387323e+01,-9.997935847052625835e-01,-9.995599980062094270e-01,-9.989859507907131730e-01,-9.972835161603473830e-01
6.923076923076922640e+01,-9.966137247220433482e-01,-9.952597579856921062e-01,-9.981865698862805170e-01,-9.941368055942795268e-01
7.023411371237457956e+01,-9.999255707187152398e-01,-9.999477987670666312e-01,-9.991114452347074071e-01,-9.978552198597834266e-01
7.123745819397993273e+01,-9.967466298261065116e-01,-9.967709334964498513e-01,-9.959366375702324303e-01,-9.922545302130522105e-01
7.224080267558528590e+01,-9.987674118162401804e-01,-9.983036317260651771e-01,-9.991491658620799132e-01,-9.977852311390870144e-01
7.324414715719063906e+01,-9.975679129411251234e-01,-9.973761611881405420e-01,-9.957867463677299025e-01,-9.943461578396863842e-01
7.424749163879599223e+01,-9.755772989885161950e-01,-9.714825645572164881e-01,-9.922740852470826045e-01,-9.920938860722774422e-01
7.525083612040133119e+01,-9.967999824855842128e-01,-9.961478144992341743e-01,-9.968427125267398381e-01,-9.951256794651763826e-01
7.625418060200668435e+01,-9.998042599131415908e-01,-9.997032163801237159e-01,-9.979269799634900018e-01,-9.959755483757445349e-01
7.725752508361203752e+01,-9.999523443145053037e-01,-9.999485456495189606e-01,-9.981016899552436206e-01,-9.962247767357218509e-01
7.826086956521739069e+01,-9.993270397601353716e-01,-9.989515368731929357e-01,-9.974593593238516576e-01,-9.956680778377331453e-01
7.926421404682274385e+01,-9.953687833034620125e-01,-9.953513963546558596e-01,-9.981757305299979732e-01,-9.963010891119782331e-01
8.026755852842809702e+01,-9.977652476353559008e-01,-9.968249572103734524e-01,-9.973493264774596634e-01,-9.963397854448164948e-01
8.127090301003345019e+01,-9.948939945934001106e-01,-9.932080476052980167e-01,-9.963229542169768083e-01,-9.941514850454894470e-01
8.227424749163878914e+01,-9.877713570980510838e-01,-9.845614321975332262e-01,-9.940718594122690543e-01,-9.925730614468821766e-01
8.327759197324414231e+01,-9.999107061671237417e-01,-9.999482518829941879e-01,-9.979815488127523615e-01,-9.967808188523703539e-01
8.428093645484949548e+01,-9.998782361233362614e-01,-9.999180158794036544e-01,-9.983953484391649980e-01,-9.968416909925222891e-01
8.528428093645484864e+01,-9.996144707722178779e-01,-9.994529703622595518e-01,-9.990088361441120668e-01,-9.977247437238151440e-01
8.628762541806020181e+01,-9.920683504095092475e-01,-9.905601894134270502e-01,-9.977284435496657222e-01,-9.948166376336270433e-01
8.729096989966555498e+01,-9.980631272992313008e-01,-9.977594042188098200e-01,-9.989214345321471011e-01,-9.970534825921616440e-01
8.829431438127090814e+01,-9.999633754901375848e-01,-9.999555235911391504e-01,-9.983280690656678447e-01,-9.972335885416854229e-01
8.929765886287624710e+01,-9.968922583115330527e-01,-9.966717235421669319e-01,-9.987895202998234856e-01,-9.982113134628535223e-01
9.030100334448160027e+01,-9.992559661946320837e-01,-9.993183490323173102e-01,-9.999063932716637515e-01,-9.987310535157245539e-01
9.130434782608695343e+01,-9.958213860117804961e-01,-9.956915886127283288e-01,-9.985326186150592642e-01,-9.969239001782896903e-01
9.230769230769230660e+01,-9.992308388433907007e-01,-9.988241336004999305e-01,-9.979712035246569579e-01,-9.941432377278431876e-01
9.331103678929765977e+01,-9.999550532675044456e-01,-9.999662931270667521e-01,-9.996541261555430546e-01,-9.981154096636494222e-01
9.431438127090301293e+01,-9.999431500425109975e-01,-9.999670335650325814e-01,-1.000000000000000000e+00,-9.994738913088738741e-01
9.531772575250836610e+01,-7.362213732491498241e-01,-6.981602067300280989e-01,-7.047506569217950601e-01,-6.772162713026305125e-01
9.632107023411370506e+01,-3.480933610199958839e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00
9.732441471571905822e+01,-7.138703291250704241e-01,-6.311232671971703234e-02,-4.140756057941787083e-02,-1.124958504893754652e-01
9.832775919732441139e+01,-9.230739150383532321e-01,-2.114631282833868420e-01,-1.728558279913531559e-01,-2.844204542216039466e-01
9.933110367892976456e+01,-9.893042551889390523e-01,-3.287217951857153708e-01,-2.788223151580601633e-01,-4.106886981308903173e-01
1.003344481605351177e+02,-0.000000000000000000e+00,-9.977331515785140548e-01,-9.992625354845180441e-01,-9.972242200210928997e-01
1.013377926421404709e+02,-5.758009270054499362e-01,-9.982103696050672603e-01,-9.960210473142645515e-01,-9.954369166591209295e-01
1.023411371237458241e+02,-8.305932443857425573e-01,-9.991734373318325035e-01,-9.980554489969142296e-01,-9.974508811562526889e-01
1.033444816053511772e+02,-9.381655514930713480e-01,-9.998395215592957852e-01,-9.997828706792799558e-01,-9.994910155390669404e-01
1.043478260869565162e+02,-9.940755229946955929e-01,-9.993662162138448046e-01,-9.985674388196598139e-01,-9.981687675750097188e-01
1.053511705685618693e+02,-9.985949385435057835e-01,-9.982190462941582521e-01,-9.980106364893663873e-01,-9.979128312550692437e-01
1.063545150501672225e+02,-9.776697078569727140e-01,-9.904967994099507234e-01,-9.924965446550042536e-01,-9.830793938894202277e-01
1.073578595317725757e+02,-9.952817887648525152e-01,-9.993941014500270503e-01,-9.967838139994028568e-01,-9.923444122169285952e-01
1.083612040133779288e+02,-9.928961621020099271e-01,-9.996544695137252745e-01,-9.986816722867914997e-01,-9.973598040567077661e-01
1.093645484949832820e+02,-9.955361526722770193e-01,-9.990182054324862060e-01,-9.978102515714337706e-01,-9.969403079434248083e-01
1.103678929765886352e+02,-9.994781034288435784e-01,-9.877311592767640258e-01,-9.898783855709619717e-01,-9.899295044704824464e-01
1.113712374581939741e+02,-9.932602289204166546e-01,-9.994264079451936622e-01,-9.984157331121606971e-01,-9.971202335381286197e-01
1.123745819397993273e+02,-9.957619215972449700e-01,-9.991717479990297468e-01,-9.988300811152202030e-01,-9.975100657149370553e-01
1.133779264214046805e+02,-9.768381786692736934e-01,-9.789770859012606463e-01,-9.941667282365264091e-01,-9.929368471382216121e-01
1.143812709030100336e+02,-9.993169655521330075e-01,-9.992596060323744034e-01,-9.975566137264777478e-01,-9.956723238923528285e-01
1.153846153846153868e+02,-9.999456571591216480e-01,-9.998523006869742824e-01,-9.983341608295558389e-01,-9.966251452037281355e-01
1.163879598662207400e+02,-9.991759074213253378e-01,-9.999748524807808847e-01,-9.982583874462334084e-01,-9.965538380607857905e-01
1.173913043478260931e+02,-9.939701918678713888e-01,-9.977885753469845076e-01,-9.971603374733180036e-01,-9.949955695392894706e-01
1.183946488294314321e+02,-9.974385441434387989e-01,-9.910814072407189146e-01,-9.969795647026086227e-01,-9.958817648831792546e-01
1.193979933110367853e+02,-9.996876475066522882e-01,-9.966550958924333958e-01,-9.980617544060753632e-01,-9.973249593934540025e-01
1.204013377926421384e+02,-9.997278557927082865e-01,-9.972522038261038002e-01,-9.981569918525263763e-01,-9.972748585843133062e-01
1.214046822742474916e+02,-9.963027732029381411e-01,-9.986004955589876664e-01,-9.981940086018884495e-01,-9.963686895778184338e-01
1.224080267558528448e+02,-9.942822077172285278e-01,-9.898135584898593020e-01,-9.954222886332790843e-01,-9.938049021305817021e-01
1.234113712374581979e+02,-9.962507872057980718e-01,-9.967971563511726085e-01,-9.979156796309551769e-01,-9.964877903329031339e-01
1.244147157190635511e+02,-9.952792625080981725e-01,-9.946696036177049560e-01,-9.964735966204143480e-01,-9.945748279834738526e-01
1.254180602006688900e+02,-9.796901310335326407e-01,-9.797340470241340249e-01,-9.916679053114552111e-01,-9.894380924711236869e-01
1.264214046822742432e+02,-9.992874551626550472e-01,-9.975782420505029391e-01,-9.980819063179983130e-01,-9.958456288583115157e-01
1.274247491638795964e+02,-9.993856677824645152e-01,-9.999762901287475581e-01,-9.981238044192883851e-01,-9.960953855744701935e-01
1.284280936454849495e+02,-9.947137890929297344e-01,-9.980611230465283867e-01,-9.973231833552766989e-01,-9.952354268574900020e-01
1.294314381270903027e+02,-9.977789072834344353e-01,-9.998275751435279357e-01,-9.982158248076694607e-01,-9.971187305330853068e-01
1.304347826086956559e+02,-9.999253927784697016e-01,-9.989941721202449942e-01,-9.982104589101583603e-01,-9.972868193600008535e-01
1.314381270903010090e+02,-9.897742757923971846e-01,-9.950434194584152348e-01,-9.970947841213114726e-01,-9.944409127548982097e-01
1.324414715719063622e+02,-9.987090361960232476e-01,-9.999737049934972477e-01,-9.984269900102891171e-01,-9.981336927815231963e-01
1.334448160535117154e+02,-9.883056056614809570e-01,-9.925246458479820566e-01,-9.971042887472151284e-01,-9.942979053226140840e-01
1.344481605351170685e+02,-9.996461994788733429e-01,-9.999737330053684037e-01,-9.986025930199826650e-01,-9.971449793937761097e-01
1.354515050167224217e+02,-9.835527147301746931e-01,-9.847939382494292904e-01,-9.957939554273228522e-01,-9.937590202455729438e-01
1.364548494983277465e+02,-9.995086589442258029e-01,-9.991146042221018542e-01,-9.961667428524076939e-01,-9.958336011778590180e-01
1.374581939799330996e+02,-9.999847216533365168e-01,-9.999809402067612041e-01,-9.984096756166424003e-01,-9.967792434960834891e-01
1.384615384615384528e+02,-9.982182713187573997e-01,-9.966866617975913556e-01,-9.987278756356310350e-01,-9.969480356414677225e-01
1.394648829431438060e+02,-9.941158821731597151e-01,-9.960862465920303777e-01,-9.952294872260343261e-01,-9.943504171177391937e-01
1.404682274247491591e+02,-9.999837047857204064e-01,-9.991741073400343121e-01,-9.985752680259257774e-01,-9.967755121397525730e-01
1.414715719063545123e+02,-9.985920119546505269e-01,-9.947662176393509137e-01,-9.980611187401207118e-01,-9.968346797968412609e-01
1.424749163879598655e+02,-9.851350797837820084e-01,-9.907276807627583004e-01,-9.940991870827420307e-01,-9.907192506914522800e-01
1.434782608695652186e+02,-9.998027225382055683e-01,-9.995173216785703252e-01,-9.984223791035676809e-01,-9.963883563667931265e-01
1.444816053511705718e+02,-9.997681625156950025e-01,-9.996143207873637859e-01,-9.984678418547091594e-01,-9.968111275633105839e-01
1.454849498327759250e+02,-9.999471567676129213e-01,-9.984616454000099228e-01,-9.982316245396261056e-01,-9.968277785178423223e-01
1.464882943143812781e+02,-9.913589463174562466e-01,-9.946896562185095769e-01,-9.968565506925437525e-01,-9.948462942527913633e-01
1.474916387959866313e+02,-9.954280262988458583e-01,-9.973056298829771071e-01,-9.981828354586732566e-01,-9.961404885540980914e-01
1.484949832775919845e+02,-9.980737761254491192e-01,-9.963047564040228288e-01,-9.967418389435681592e-01,-9.920138982834337815e-01
1.494983277591973376e+02,-9.991783481900647912e-01,-9.986899061524203702e-01,-9.978713955315643425e-01,-9.967650653694399843e-01
1.505016722408026624e+02,-9.992135799780710315e-01,-9.992598126440803696e-01,-9.980796964146926298e-01,-9.968798400739484755e-01
1.515050167224080155e+02,-9.986714805902017211e-01,-9.992027938046996738e-01,-9.980100397379101373e-01,-9.982610038768533478e-01
1.525083612040133687e+02,-9.999435878551138357e-01,-9.993304188220691886e-01,-9.988148683774091818e-01,-9.973066446463569878e-01
1.535117056856187219e+02,-9.969185621461426061e-01,-9.987525737183376995e-01,-9.981201105007971863e-01,-9.944251302479828469e-01
1.545150501672240750e+02,-9.962719811029990824e-01,-9.986576434917245892e-01,-9.982880822598830806e-01,-9.972289702626560004e-01
1.555183946488294282e+02,-9.997211254820081994e-01,-9.997786523340126408e-01,-9.990932756139598858e-01,-9.985679444556690987e-01
1.565217391304347814e+02,-9.774184204512528229e-01,-9.834037797274756132e-01,-9.843593286182028557e-01,-9.827370196524543022e-01
1.575250836120401345e+02,-9.965789348541788106e-01,-9.990489895719653068e-01,-9.991583316733562148e-01,-9.976582324878431329e-01
1.585284280936454877e+02,-9.996197402938593601e-01,-9.974625072607040677e-01,-9.962144097896007411e-01,-9.960087514352439220e-01
1.595317725752508409e+02,-9.921445921206181184e-01,-9.950350288833521573e-01,-9.978144755709382752e-01,-9.957745345415971450e-01
1.605351170568561940e+02,-9.999854128817458054e-01,-9.997110955205553706e-01,-9.982685767257980514e-01,-9.966243833504869754e-01
1.615384615384615472e+02,-9.907027227869600328e-01,-9.916222607186867544e-01,-9.973985152403220811e-01,-9.949975591683510867e-01
1.625418060200669004e+02,-9.910972537957606354e-01,-9.906318153489054312e-01,-9.977163670470647894e-01,-9.959144772923259614e-01
1.635451505016722535e+02,-9.996340560953190790e-01,-9.996818358334169652e-01,-9.974414361191755729e-01,-9.944154248099473792e-01
1.645484949832775783e+02,-9.945608600350028805e-01,-9.919569218718439219e-01,-9.979620707448976225e-01,-9.961157954538012449e-01
1.655518394648829315e+02,-9.991734002318981567e-01,-9.977101240608848842e-01,-9.985347283599741441e-01,-9.972182939983266214e-01
1.665551839464882846e+02,-9.984589494045035263e-01,-9.957911502797529568e-01,-9.986507237207093990e-01,-9.975502871705269614e-01
1.675585284280936378e+02,-9.943439191407570377e-01,-9.883465801598333433e-01,-9.977486661072908491e-01,-9.959919594644578433e-01
1.685618729096989910e+02,-9.975855025609067228e-01,-9.994488389732704148e-01,-9.966550572021080079e-01,-9.892158027456816605e-01
1.695652173913043441e+02,-9.965623766483420187e-01,-9.989296086792558427e-01,-9.973658407916882185e-01,-9.961180468479983174e-01
1.705685618729096973e+02,-9.980090015407724335e-01,-9.996581185765357480e-01,-9.984032378368233873e-01,-9.972811300045288929e-01
1.715719063545150505e+02,-9.994976924757649206e-01,-9.999828020256402716e-01,-9.990945161466721069e-01,-9.977651092642160213e-01
1.725752508361204036e+02,-9.993427269885518660e-01,-9.974318294151091058e-01,-9.978349368540342379e-01,-9.959131015645962259e-01
1.735785953177257568e+02,-9.980430572271999923e-01,-9.957202694936833076e-01,-9.973419924577878737e-01,-9.969082953955109572e-01
1.745819397993311100e+02,-9.988025159207698511e-01,-9.976275352238124228e-01,-9.983711497442916416e-01,-1.000000000000000000e+00
1.755852842809364631e+02,-9.968732583609218878e-01,-9.958003174758506271e-01,-9.976938871722910163e-01,-9.991596875722105198e-01
1.765886287625418163e+02,-9.999271750792450009e-01,-9.999557026865862897e-01,-9.994218594166354164e-01,-9.951460272627891124e-01
1.775919732441471695e+02,-9.937193491462904538e-01,-9.942199122436184977e-01,-9.969750445603251521e-01,-9.914428628589708747e-01
1.785953177257524942e+02,-9.997313834948826639e-01,-9.988994205609509347e-01,-9.976567918324341644e-01,-9.962994868135927051e-01
1.795986622073578474e+02,-9.820239761995026573e-01,-9.847139388663123105e-01,-9.859899462922349089e-01,-9.905826898865910390e-01
1.806020066889632005e+02,-9.999773065484589551e-01,-9.995717822183827206e-01,-9.984908170965561824e-01,-9.963425456794060553e-01
1.816053511705685537e+02,-9.966772400210262006e-01,-9.919879785229698266e-01,-9.957939472132930625e-01,-9.951843759987732962e-01
1.826086956521739069e+02,-9.984892017153589316e-01,-9.950822045850146180e-01,-9.978733794550961322e-01,-9.961358040730418084e-01
1.836120401337792600e+02,-9.966997929704853876e-01,-9.988141591193151481e-01,-9.977116472690248372e-01,-9.957767625830040714e-01
1.846153846153846132e+02,-9.996225969347884988e-01,-9.999761354545841918e-01,-9.985075049791081181e-01,-9.966888054138045572e-01
1.856187290969899664e+02,-9.956240376232111666e-01,-9.975115504304443714e-01,-9.978997236107998159e-01,-9.969873470858010567e-01
1.866220735785953195e+02,-9.982495172272378703e-01,-9.991803290469339904e-01,-9.984198860692310440e-01,-9.986276561150357889e-01
1.876254180602006727e+02,-9.999248714161648177e-01,-9.999939906456752903e-01,-9.983900702400382299e-01,-9.967902794149215984e-01
1.886287625418060259e+02,-9.993066568452850795e-01,-9.989403077268861342e-01,-9.975792290192272427e-01,-9.959937916194319119e-01
1.896321070234113790e+02,-9.979723435822592803e-01,-9.978699378672455378e-01,-9.973190771504699681e-01,-9.966124827639822881e-01
1.906354515050167322e+02,-9.994902135577653501e-01,-9.989092653577426040e-01,-9.988708851943131073e-01,-9.309528001875232439e-01
1.916387959866220854e+02,-9.937682603609730991e-01,-9.900733047175684920e-01,-9.943141590733033386e-01,-9.972191802039004349e-01
1.926421404682274101e+02,-9.993149554278859537e-01,-9.977354962067030986e-01,-9.988185420913242574e-01,-9.596854826062380939e-01
1.936454849498327633e+02,-9.976006951376207299e-01,-9.991196303450752270e-01,-9.949051692964087090e-01,-9.767610588297631624e-01
1.946488294314381164e+02,-9.989073710755589364e-01,-9.962703732565529879e-01,-9.983811699344152801e-01,-9.849409561101444277e-01
1.956521739130434696e+02,-9.987285696149914571e-01,-9.958127114949676395e-01,-9.986001058969080635e-01,-9.974611756262135032e-01
1.966555183946488228e+02,-9.991160718920506500e-01,-9.999565846009120795e-01,-9.984535626756900761e-01,-9.972466650982841907e-01
1.976588628762541759e+02,-9.988667201240440940e-01,-9.964358194465474661e-01,-9.982770025130237590e-01,-9.969004418996568750e-01
1.986622073578595291e+02,-9.992191734567691386e-01,-9.974974665259964679e-01,-9.987679435943902506e-01,-9.978443430884748055e-01
1.996655518394648823e+02,-9.993951004652308345e-01,-9.998748251817859423e-01,-9.988309960689192302e-01,-9.975221989353240115e-01
2.006688963210702354e+02,-8.238415327851694725e-01,-7.862245607195562647e-01,-8.964127109924966419e-01,-8.693437498477375458e-01
2.016722408026755886e+02,-9.070476098691643285e-01,-7.845872504406599113e-01,-9.136929568962048887e-01,-9.024254990754665418e-01
2.026755852842809418e+02,-9.466812572077580867e-01,-7.722127758532524311e-01,-9.240151981255572133e-01,-9.207976944648829098e-01
2.036789297658862949e+02,-9.770962471743762645e-01,-7.840566021280329645e-01,-9.378381922489803513e-01,-9.946553285359991392e-01
2.046822742474916481e+02,-9.998524360870962857e-01,-8.702055621892711423e-01,-9.980608796659197202e-01,-9.955496474827923992e-01
2.056856187290970013e+02,-9.998143037034219471e-01,-9.600927687766389607e-01,-9.968426237471660345e-01,-9.949755064708851737e-01
2.066889632107023544e+02,-9.927876145919846129e-01,-9.655633270953105640e-01,-9.954002538107136200e-01,-9.933957921953950887e-01
2.076923076923076792e+02,-9.948837941288943831e-01,-9.865991057243465034e-01,-9.968170109476033325e-01,-9.948840594277528204e-01
2.086956521739130324e+02,-9.958396054331651870e-01,-9.946093809447272838e-01,-9.975277753189566443e-01,-9.962298717996583841e-01
2.096989966555183855e+02,-9.544709101364891035e-01,-9.550952345873751081e-01,-9.934092686458171340e-01,-9.852699267823554763e-01
2.107023411371237387e+02,-9.998895604279803839e-01,-9.996360905459339419e-01,-9.968714205791033844e-01,-9.949279227437940465e-01
2.117056856187290919e+02,-9.978886153100734457e-01,-9.997776298548052276e-01,-9.976795472116383179e-01,-9.957238015977075696e-01
2.127090301003344450e+02,-9.986035829104379369e-01,-9.999511332902024652e-01,-9.969536078930312240e-01,-9.961274200748763130e-01
2.137123745819397982e+02,-9.993448956894815938e-01,-9.999938085300688062e-01,-9.977273942837214804e-01,-9.963245919713304977e-01
2.147157190635451514e+02,-9.998144025412408764e-01,-9.987374398573164447e-01,-9.981085406837290064e-01,-9.966837251872192605e-01
2.157190635451505045e+02,-9.972445534144185331e-01,-9.979985484448228306e-01,-9.979122315421262712e-01,-9.968332226943235064e-01
2.167224080267558577e+02,-9.994666736733841539e-01,-9.992458851957720656e-01,-9.976884257487076413e-01,-9.953192107703507929e-01
2.177257525083612109e+02,-9.996712883092230273e-01,-9.993372936414812724e-01,-9.982061296656783433e-01,-9.977568599029654761e-01
2.187290969899665640e+02,-9.999136640447041646e-01,-9.994317582629597130e-01,-9.983071885363093978e-01,-9.980881751101845500e-01
2.197324414715719172e+02,-9.985118648797242091e-01,-9.962053042877140330e-01,-9.983742076716043412e-01,-9.975833559008613349e-01
2.207357859531772704e+02,-9.824082215823969344e-01,-9.720167380637860788e-01,-9.910733695841760227e-01,-9.888275345194411647e-01
2.217391304347825951e+02,-9.900341562803730566e-01,-9.934347217311055855e-01,-9.830674249135690212e-01,-9.865300819864681880e-01
2.227424749163879483e+02,-9.975756501861702263e-01,-9.936062445637801055e-01,-9.974053789098360490e-01,-9.958305643800402507e-01
2.237458193979933014e+02,-9.953698659657465031e-01,-9.976922785150257322e-01,-9.971686492595636109e-01,-9.948785406728278824e-01
2.247491638795986546e+02,-9.998725180951573144e-01,-9.988332439947642527e-01,-9.976860508838752972e-01,-9.955745814411209871e-01
2.257525083612040078e+02,-9.922473153871554929e-01,-9.873965815560963311e-01,-9.956657538676908503e-01,-9.943011485799703175e-01
2.267558528428093609e+02,-9.994667464941404678e-01,-9.986698695888602817e-01,-9.977626806322583697e-01,-9.965318796933031464e-01
2.277591973244147141e+02,-9.993610134510207965e-01,-9.995158489095212762e-01,-9.977714135399671225e-01,-9.961577322533071710e-01
2.287625418060200673e+02,-9.997795137366682905e-01,-9.997906112269232537e-01,-9.977194090816847716e-01,-9.976864347757674611e-01
2.297658862876254204e+02,-9.911678036823328153e-01,-9.912912993253436555e-01,-9.961051221233619968e-01,-9.929222277716284184e-01
2.307692307692307736e+02,-9.995114649008998153e-01,-9.999045093123932748e-01,-9.976730033800360609e-01,-9.965650999504811480e-01
2.317725752508361268e+02,-9.931363661129234410e-01,-9.950677631862405725e-01,-9.975366300747331438e-01,-9.965519124766160086e-01
2.327759197324414799e+02,-9.942616140210633890e-01,-9.965606282368522084e-01,-9.981281068877286833e-01,-9.978240099557159626e-01
2.337792642140468331e+02,-9.976886730775413881e-01,-9.993107947356834053e-01,-9.988510328129625027e-01,-9.978507574983819239e-01
2.347826086956521863e+02,-9.637770657158293286e-01,-9.681047224374078608e-01,-9.904620312786032166e-01,-9.839923626045619098e-01
2.357859531772575110e+02,-9.919463846315015321e-01,-9.950053220279235777e-01,-9.981284330131067195e-01,-9.970150201809706569e-01
2.367892976588628642e+02,-9.988879915225021833e-01,-9.964079099953774277e-01,-9.940057941354270010e-01,-9.925611093661919071e-01
2.377926421404682173e+02,-9.884432585474114408e-01,-9.909108420718888421e-01,-9.971451636678000385e-01,-9.951845714440751278e-01
2.387959866220735705e+02,-9.957688559156949726e-01,-9.970659514075400631e-01,-9.981183777050464112e-01,-9.958805656668231476e-01
2.397993311036789237e+02,-9.798054271722512754e-01,-9.796201222333268399e-01,-9.964487424630406043e-01,-9.941626442830480137e-01
2.408026755852842768e+02,-9.977420344969686328e-01,-9.978064706876019763e-01,-9.979479017713799305e-01,-9.962306697895966234e-01
2.418060200668896300e+02,-9.925711840330603275e-01,-9.910102179979369819e-01,-9.978838894341219845e-01,-9.969577033654771769e-01
2.428093645484949832e+02,-9.883263501976182752e-01,-9.845027332207768600e-01,-9.976553544423966136e-01,-9.968333623785055053e-01
2.438127090301003363e+02,-9.884019517029548618e-01,-9.831781680899105424e-01,-9.976840704919170966e-01,-9.971718393524998669e-01
2.448160535117056895e+02,-9.999500956769112880e-01,-9.998882869299716702e-01,-9.967457412611768763e-01,-9.937690876045569555e-01
2.458193979933110427e+02,-9.977656891874605583e-01,-9.946786203744838462e-01,-9.983684178788639896e-01,-9.974186365958248590e-01
2.468227424749163958e+02,-9.985157916916416188e-01,-9.956632129526815644e-01,-9.986379474905130449e-01,-9.974584961847344777e-01
2.478260869565217490e+02,-9.991096882243308830e-01,-9.967062282420373620e-01,-9.989360230865844681e-01,-9.976210803521728954e-01
2.488294314381271022e+02,-9.798262305183654819e-01,-9.683973905065095256e-01,-9.915122345592867203e-01,-9.897171844084905468e-01
2.498327759197324269e+02,-9.980905197722396149e-01,-9.951346601599860842e-01,-9.981656556293027061e-01,-9.970669029830272478e-01
2.508361204013377801e+02,-4.428222480735446998e-01,-3.833125549268232013e-01,-7.147368889106613388e-01,-7.615167980642213452e-01
2.518394648829431333e+02,-8.967089210958193446e-01,-9.914874444226781103e-01,-9.983042918138347321e-01,-9.965049692817562477e-01
2.528428093645484864e+02,-9.057146317599586993e-01,-9.844155967350113334e-01,-9.970298834976831781e-01,-9.955997404904867176e-01
2.538461538461538396e+02,-9.683206667957883207e-01,-9.986941731672809297e-01,-9.985866102839615621e-01,-9.969744049662490060e-01
2.548494983277591928e+02,-9.997954217962473633e-01,-9.908827828029889151e-01,-9.943925115274828697e-01,-9.920985592305924250e-01
2.558528428093645459e+02,-9.956961893950593279e-01,-9.999764570006864917e-01,-9.983037721516258012e-01,-9.963489607209264909e-01
2.568561872909698991e+02,-9.816875851164147404e-01,-9.904467682186574029e-01,-9.938357423047320394e-01,-9.921322299575068282e-01
2.578595317725752238e+02,-9.998494404195661378e-01,-9.997297519479539929e-01,-9.981279698013799662e-01,-9.957728563259249377e-01
2.588628762541806054e+02,-9.948086994488114509e-01,-9.964416027110739593e-01,-9.972714785321991071e-01,-9.957132014099977502e-01
2.598662207357859302e+02,-9.939740969551402738e-01,-9.947268534725287603e-01,-9.975323795758291867e-01,-9.970514089183856177e-01
2.608695652173913118e+02,-9.998863315359378667e-01,-9.996421880558580275e-01,-9.977261232942463698e-01,-9.958914294050003058e-01
2.618729096989966365e+02,-9.976620325171959847e-01,-9.978460375760759282e-01,-9.980832297493524852e-01,-9.965443145698335004e-01
2.628762541806020181e+02,-9.911880686976877186e-01,-9.887509209755418471e-01,-9.944121078697076843e-01,-9.880498154367512997e-01
2.638795986622073428e+02,-9.965432794321347210e-01,-9.964918458727088924e-01,-9.973442707332803581e-01,-9.950990325076932708e-01
2.648829431438127244e+02,-9.901485685917185142e-01,-9.892013828575604295e-01,-9.967001172869741632e-01,-9.949031298892224706e-01
2.658862876254180492e+02,-9.981013791183512840e-01,-9.979231956295951944e-01,-9.981745710934288862e-01,-9.962075202084187397e-01
2.668896321070234308e+02,-9.674932272445927461e-01,-9.618340670915479507e-01,-9.942657848446089242e-01,-9.933872850745021355e-01
2.678929765886287555e+02,-1.000000000000000000e+00,-1.000000000000000000e+00,-9.965588395903647312e-01,-9.922922761583938822e-01
2.688963210702341371e+02,-9.967770590435842681e-01,-9.953184083764690104e-01,-9.978949198377728980e-01,-9.957699822105345877e-01
2.698996655518394618e+02,-9.939415451869723084e-01,-9.910676171050624150e-01,-9.976695947991839342e-01,-9.961621090118969457e-01
2.709030100334448434e+02,-9.844688492634487975e-01,-9.780622380940933169e-01,-9.969738161600860682e-01,-9.952690581766524547e-01
2.719063545150501682e+02,-9.986289513122088568e-01,-9.994517866761151170e-01,-9.962402692752638789e-01,-9.945142667918099866e-01
2.729096989966554929e+02,-9.893530760719000394e-01,-9.831983671807039693e-01,-9.968263296864435796e-01,-9.955524813455638444e-01
2.739130434782608745e+02,-9.991621884526563635e-01,-9.974374286387022170e-01,-9.980552565790002939e-01,-9.963980524318660770e-01
2.749163879598661993e+02,-9.998039954326197742e-01,-9.999871605512378192e-01,-9.977639467105751114e-01,-9.961697569718733769e-01
2.759197324414715808e+02,-9.949829339600438916e-01,-9.910249169954002957e-01,-9.970838117284251956e-01,-9.953885755115796652e-01
2.769230769230769056e+02,-9.971609663273488522e-01,-9.945634091216889461e-01,-9.976187321412806064e-01,-9.966341602973028957e-01
2.779264214046822872e+02,-9.996776593781987463e-01,-9.989335490569488663e-01,-9.983727050762768451e-01,-9.973362020412797069e-01
2.789297658862876119e+02,-9.959384284657024633e-01,-9.938801939005896813e-01,-9.976658541437554151e-01,-9.969040979246379663e-01
2.799331103678929935e+02,-9.978686946995092288e-01,-9.969768770974224426e-01,-9.982653740235956086e-01,-9.982279241626809130e-01
2.809364548494983183e+02,-9.936291603822016150e-01,-9.924888631774673176e-01,-9.975443015599972929e-01,-9.968009253886586096e-01
2.819397993311036998e+02,-9.885869336544439445e-01,-9.876421754346134119e-01,-9.971763677709051255e-01,-9.965098503765903448e-01
2.829431438127090246e+02,-9.795853339738717080e-01,-9.787881780762861528e-01,-9.965109447394413511e-01,-9.958062026624764362e-01
2.839464882943144062e+02,-9.999835708933497713e-01,-9.997147812573586867e-01,-9.902298911217325417e-01,-9.187232603983719326e-01
2.849498327759197309e+02,-9.678093450014529919e-01,-9.683234589058741237e-01,-9.921055178537885322e-01,-8.822920903153395056e-01
2.859531772575250557e+02,-9.987723995667003862e-01,-9.969225820614365796e-01,-9.949709001219594340e-01,-9.878825652808559399e-01
2.869565217391304373e+02,-9.923041309745447291e-01,-9.942790150093657742e-01,-9.975544455714948633e-01,-9.801507327219831645e-01
2.879598662207357620e+02,-9.843538385296348725e-01,-9.865936808876130115e-01,-9.968571901583060946e-01,-9.957710870070833886e-01
2.889632107023411436e+02,-9.899369989539738013e-01,-9.918915545234460174e-01,-9.977168315932009035e-01,-9.972909038288897410e-01
2.899665551839464683e+02,-9.971825152722088026e-01,-9.983093761517868314e-01,-9.979368436029241174e-01,-9.960545182057548574e-01
2.909698996655518499e+02,-9.937324845126442874e-01,-9.947871382777560001e-01,-9.979144683480148936e-01,-9.971164477846796714e-01
2.919732441471571747e+02,-9.960223330070241410e-01,-9.965752628608917085e-01,-9.980073540718029657e-01,-9.981628611253635652e-01
2.929765886287625563e+02,-9.966354015239378139e-01,-9.967200673868806815e-01,-9.979132018062516485e-01,-9.989475422650199166e-01
2.939799331103678810e+02,-9.850857644119808132e-01,-9.828671224684710772e-01,-9.972592136062842227e-01,-9.933334893964699264e-01
2.949832775919732626e+02,-9.945742407979742961e-01,-9.930882528698862233e-01,-9.982729113006306720e-01,-9.975154994761638028e-01
2.959866220735785873e+02,-9.998848338784767087e-01,-9.996164875825422902e-01,-9.973329059053148704e-01,-9.955359331109294718e-01
2.969899665551839689e+02,-9.924063084814311875e-01,-9.888323251463339014e-01,-9.973139910562438537e-01,-9.946067506340950937e-01
2.979933110367892937e+02,-9.985801925970394510e-01,-9.969307583099035197e-01,-9.993328276496059592e-01,-9.968797773345172697e-01
2.989966555183946753e+02,-9.972884709724246788e-01,-9.946594828871426763e-01,-9.991007252319412668e-01,-9.976702680221843922e-01
3.000000000000000000e+02,-9.991181250124794300e-01,-9.974865943805657498e-01,-9.995062653268275144e-01,-9.975826074732836446e-01


==> data/synthetic_1_smooth.csv <==
X, mKF, varKFlow, varKFup, mrKF, varrKFlow, varrKFup, mstKF, varstKFlow, varstKFup
0.000000000000000000e+00,2.714460658153989292e-01,-3.686127774561624437e-01,9.115049090869598025e-01,2.714460658153989292e-01,-3.686127774561624437e-01,9.115049090869598025e-01,2.714460658153989292e-01,-3.686127774561624437e-01,9.115049090869598025e-01
1.003344481605351168e+00,3.782740999374755719e-01,-2.389735908160140476e-01,9.955217906909645809e-01,3.782740999374755719e-01,-2.389735908160140476e-01,9.955217906909645809e-01,3.782740999374755719e-01,-2.389735908160140476e-01,9.955217906909645809e-01
2.006688963210702337e+00,4.615197027534713725e-01,-1.423075186142199189e-01,1.065346924121162164e+00,4.615197027534713725e-01,-1.423075186142199189e-01,1.065346924121162164e+00,4.615197027534713725e-01,-1.423075186142199189e-01,1.065346924121162164e+00
3.010033444816053283e+00,5.166489985939013430e-01,-8.042113402119033250e-02,1.113719131208992685e+00,5.166489985939013430e-01,-8.042113402119033250e-02,1.113719131208992685e+00,5.166489985939013430e-01,-8.042113402119033250e-02,1.113719131208992685e+00
4.013377926421404673e+00,5.411397899168408632e-01,-5.314011576709720686e-02,1.135419695600778489e+00,5.411397899168408632e-01,-5.314011576709720686e-02,1.135419695600778489e+00,5.411397899168408632e-01,-5.314011576709720686e-02,1.135419695600778489e+00
5.016722408026756064e+00,5.368061366333701789e-01,-5.663478188605119978e-02,1.130247055152791003e+00,5.368061366333701789e-01,-5.663478188605119978e-02,1.130247055152791003e+00,5.368061366333701789e-01,-5.663478188605119978e-02,1.130247055152791003e+00
6.020066889632106566e+00,5.047172507897741411e-01,-8.860902228090539179e-02,1.098043523860453341e+00,5.047172507897741411e-01,-8.860902228090539179e-02,1.098043523860453341e+00,5.047172507897741411e-01,-8.860902228090539179e-02,1.098043523860453341e+00
7.023411371237457956e+00,4.454096884253356259e-01,-1.479240030889177882e-01,1.038743379939588651e+00,4.454096884253356259e-01,-1.479240030889177882e-01,1.038743379939588651e+00,4.454096884253356259e-01,-1.479240030889177882e-01,1.038743379939588651e+00
8.026755852842809347e+00,3.645709113339168916e-01,-2.286852773550167028e-01,9.578271000228499865e-01,3.645709113339168916e-01,-2.286852773550167028e-01,9.578271000228499865e-01,3.645709113339168916e-01,-2.286852773550167028e-01,9.578271000228499865e-01
9.030100334448160737e+00,2.710282907439751643e-01,-3.220597168412512312e-01,8.641162983292011157e-01,2.710282907439751643e-01,-3.220597168412512312e-01,8.641162983292011157e-01,2.710282907439751643e-01,-3.220597168412512312e-01,8.641162983292011157e-01
1.003344481605351213e+01,1.730553184836820524e-01,-4.198391164110645279e-01,7.659497533784281886e-01,1.730553184836820524e-01,-4.198391164110645279e-01,7.659497533784281886e-01,1.730553184836820524e-01,-4.198391164110645279e-01,7.659497533784281886e-01
1.103678929765886352e+01,8.032628451626955268e-02,-5.124139589760785540e-01,6.730665280086172153e-01,8.032628451626955268e-02,-5.124139589760785540e-01,6.730665280086172153e-01,8.032628451626955268e-02,-5.124139589760785540e-01,6.730665280086172153e-01
1.204013377926421313e+01,1.782709770904278290e-03,-5.908777864069731933e-01,5.944432059487814168e-01,1.782709770904278290e-03,-5.908777864069731933e-01,5.944432059487814168e-01,1.782709770904278290e-03,-5.908777864069731933e-01,5.944432059487814168e-01
1.304347826086956452e+01,-5.419130230099039602e-02,-6.468483892705754190e-01,5.384657846685942939e-01,-5.419130230099039602e-02,-6.468483892705754190e-01,5.384657846685942939e-01,-5.419130230099039602e-02,-6.468483892705754190e-01,5.384657846685942939e-01
1.404682274247491591e+01,-7.878917316109396163e-02,-6.714971343647482271e-01,5.139187880425597488e-01,-7.878917316109396163e-02,-6.714971343647482271e-01,5.139187880425597488e-01,-7.878917316109396163e-02,-6.714971343647482271e-01,5.139187880425597488e-01
1.505016722408026730e+01,-6.905729970757723546e-02,-6.618375426261221550e-01,5.237229432109672400e-01,-6.905729970757723546e-02,-6.618375426261221550e-01,5.237229432109672400e-01,-6.905729970757723546e-02,-6.618375426261221550e-01,5.237229432109672400e-01
1.605351170568561869e+01,-2.793565104734718751e-02,-6.207778215256580800e-01,5.649065194309631499e-01,-2.793565104734718751e-02,-6.207778215256580800e-01,5.649065194309631499e-01,-2.793565104734718751e-02,-6.207778215256580800e-01,5.649065194309631499e-01
1.705685618729096831e+01,3.948565350628363557e-02,-5.533857559587170849e-01,6.323570629712839120e-01,3.948565350628363557e-02,-5.533857559587170849e-01,6.323570629712839120e-01,3.948565350628363557e-02,-5.533857559587170849e-01,6.323570629712839120e-01
1.806020066889632147e+01,1.264485070431672908e-01,-4.664105358542287028e-01,7.193075499405627848e-01,1.264485070431672908e-01,-4.664105358542287028e-01,7.193075499405627848e-01,1.264485070431672908e-01,-4.664105358542287028e-01,7.193075499405627848e-01
1.906354515050167109e+01,2.275071468748719461e-01,-3.653024236085405940e-01,8.203167173582840421e-01,2.275071468748719461e-01,-3.653024236085405940e-01,8.203167173582840421e-01,2.275071468748719461e-01,-3.653024236085405940e-01,8.203167173582840421e-01
2.006688963210702425e+01,3.349635174974170959e-01,-2.577743059770477019e-01,9.277013409718812831e-01,3.349635174974170959e-01,-2.577743059770477019e-01,9.277013409718812831e-01,3.349635174974170959e-01,-2.577743059770477019e-01,9.277013409718812831e-01
2.107023411371237387e+01,4.385075263893681852e-01,-1.541564649443827317e-01,1.031171517723118658e+00,4.385075263893681852e-01,-1.541564649443827317e-01,1.031171517723118658e+00,4.385075263893681852e-01,-1.541564649443827317e-01,1.031171517723118658e+00
2.207357859531772704e+01,5.332009865555904504e-01,-5.940706230478132177e-02,1.125809035415961556e+00,5.332009865555904504e-01,-5.940706230478132177e-02,1.125809035415961556e+00,5.332009865555904504e-01,-5.940706230478132177e-02,1.125809035415961556e+00
2.307692307692307665e+01,6.165744199601779219e-01,2.398962371889434841e-02,1.209159216201460829e+00,6.165744199601779219e-01,2.398962371889434841e-02,1.209159216201460829e+00,6.165744199601779219e-01,2.398962371889434841e-02,1.209159216201460829e+00
2.408026755852842626e+01,6.871942325811819519e-01,9.459374581634028001e-02,1.279794719346023069e+00,6.871942325811819519e-01,9.459374581634028001e-02,1.279794719346023069e+00,6.871942325811819519e-01,9.459374581634028001e-02,1.279794719346023069e+00
2.508361204013377943e+01,7.408680768248330217e-01,1.482164397090559582e-01,1.333519713940609641e+00,7.408680768248330217e-01,1.482164397090559582e-01,1.333519713940609641e+00,7.408680768248330217e-01,1.482164397090559582e-01,1.333519713940609641e+00
2.608695652173912904e+01,7.731673858145798883e-01,1.804412416869908276e-01,1.365893529942168616e+00,7.731673858145798883e-01,1.804412416869908276e-01,1.365893529942168616e+00,7.731673858145798883e-01,1.804412416869908276e-01,1.365893529942168616e+00
2.709030100334448221e+01,7.814701016795673194e-01,1.886637507874521225e-01,1.374276452571681961e+00,7.814701016795673194e-01,1.886637507874521225e-01,1.374276452571681961e+00,7.814701016795673194e-01,1.886637507874521225e-01,1.374276452571681961e+00
2.809364548494983183e+01,7.625381427856627869e-01,1.696648345953762904e-01,1.355411450975948728e+00,7.625381427856627869e-01,1.696648345953762904e-01,1.355411450975948728e+00,7.625381427856627869e-01,1.696648345953762904e-01,1.355411450975948728e+00
2.909698996655518499e+01,7.157364508640589040e-01,1.228252053815179767e-01,1.308647696346599387e+00,7.157364508640589040e-01,1.228252053815179767e-01,1.308647696346599387e+00,7.157364508640589040e-01,1.228252053815179767e-01,1.308647696346599387e+00
3.010033444816053461e+01,6.410852303896289461e-01,4.817398490708801884e-02,1.233996475872169540e+00,6.410852303896289461e-01,4.817398490708801884e-02,1.233996475872169540e+00,6.410852303896289461e-01,4.817398490708801884e-02,1.233996475872169540e+00
3.110367892976588777e+01,5.389585599321694565e-01,-5.391474825811715110e-02,1.131831868122455731e+00,5.389585599321694565e-01,-5.391474825811715110e-02,1.131831868122455731e+00,5.389585599321694565e-01,-5.391474825811715110e-02,1.131831868122455731e+00
3.210702341137123739e+01,4.110732142557732005e-01,-1.817331366363426626e-01,1.003879565147888675e+00,4.110732142557732005e-01,-1.817331366363426626e-01,1.003879565147888675e+00,4.110732142557732005e-01,-1.817331366363426626e-01,1.003879565147888675e+00
3.311036789297659055e+01,2.667287146897671102e-01,-3.259974294378231718e-01,8.594548588173569481e-01,2.667287146897671102e-01,-3.259974294378231718e-01,8.594548588173569481e-01,2.667287146897671102e-01,-3.259974294378231718e-01,8.594548588173569481e-01
3.411371237458193661e+01,1.174473679910437857e-01,-4.752042691247348460e-01,7.100990051068220010e-01,1.174473679910437857e-01,-4.752042691247348460e-01,7.100990051068220010e-01,1.174473679910437857e-01,-4.752042691247348460e-01,7.100990051068220010e-01
3.511705685618728978e+01,-2.670514389345171255e-02,-6.193056306582951365e-01,5.658953428713913159e-01,-2.670514389345171255e-02,-6.193056306582951365e-01,5.658953428713913159e-01,-2.670514389345171255e-02,-6.193056306582951365e-01,5.658953428713913159e-01
3.612040133779264295e+01,-1.534439634628607663e-01,-7.460287597041463936e-01,4.391408327784244725e-01,-1.534439634628607663e-01,-7.460287597041463936e-01,4.391408327784244725e-01,-1.534439634628607663e-01,-7.460287597041463936e-01,4.391408327784244725e-01
3.712374581939799612e+01,-2.525351870661117770e-01,-8.451432359264856586e-01,3.400728617942615495e-01,-2.525351870661117770e-01,-8.451432359264856586e-01,3.400728617942615495e-01,-2.525351870661117770e-01,-8.451432359264856586e-01,3.400728617942615495e-01
3.812709030100334218e+01,-3.146601543418574010e-01,-9.073241456756102608e-01,2.780038369918948482e-01,-3.146601543418574010e-01,-9.073241456756102608e-01,2.780038369918948482e-01,-3.146601543418574010e-01,-9.073241456756102608e-01,2.780038369918948482e-01
3.913043478260869534e+01,-3.372943697749778424e-01,-9.300321932494443056e-01,2.554434536994881766e-01,-3.372943697749778424e-01,-9.300321932494443056e-01,2.554434536994881766e-01,-3.372943697749778424e-01,-9.300321932494443056e-01,2.554434536994881766e-01
4.013377926421404851e+01,-3.234352237179116685e-01,-9.162447942013255409e-01,2.693743467655016488e-01,-3.234352237179116685e-01,-9.162447942013255409e-01,2.693743467655016488e-01,-3.234352237179116685e-01,-9.162447942013255409e-01,2.693743467655016488e-01
4.113712374581939457e+01,-2.757704593149271077e-01,-8.686295022123242671e-01,3.170885835824695520e-01,-2.757704593149271077e-01,-8.686295022123242671e-01,3.170885835824695520e-01,-2.757704593149271077e-01,-8.686295022123242671e-01,3.170885835824695520e-01
4.214046822742474774e+01,-1.942954251044721747e-01,-7.871668345694740054e-01,3.985759843605292119e-01,-1.942954251044721747e-01,-7.871668345694740054e-01,3.985759843605292119e-01,-1.942954251044721747e-01,-7.871668345694740054e-01,3.985759843605292119e-01
4.314381270903010090e+01,-7.813078099711845415e-02,-6.709729514754303459e-01,5.147113894811929935e-01,-7.813078099711845415e-02,-6.709729514754303459e-01,5.147113894811929935e-01,-7.813078099711845415e-02,-6.709729514754303459e-01,5.147113894811929935e-01
4.414715719063545407e+01,7.294463931437933368e-02,-5.198356036041666961e-01,6.657248822329248084e-01,7.294463931437933368e-02,-5.198356036041666961e-01,6.657248822329248084e-01,7.294463931437933368e-02,-5.198356036041666961e-01,6.657248822329248084e-01
4.515050167224080013e+01,2.568324213367130793e-01,-3.358755398669419079e-01,8.495403825403675668e-01,2.568324213367130793e-01,-3.358755398669419079e-01,8.495403825403675668e-01,2.568324213367130793e-01,-3.358755398669419079e-01,8.495403825403675668e-01
4.615384615384615330e+01,4.658529441106383229e-01,-1.268041428589470887e-01,1.058510031080223346e+00,4.658529441106383229e-01,-1.268041428589470887e-01,1.058510031080223346e+00,4.658529441106383229e-01,-1.268041428589470887e-01,1.058510031080223346e+00
4.715719063545150647e+01,6.888021495855632947e-01,9.614165340768543455e-02,1.281462645763440822e+00,6.888021495855632947e-01,9.614165340768543455e-02,1.281462645763440822e+00,6.888021495855632947e-01,9.614165340768543455e-02,1.281462645763440822e+00
4.816053511705685253e+01,9.140019886233439195e-01,3.212617451309953687e-01,1.506742232115692026e+00,9.140019886233439195e-01,3.212617451309953687e-01,1.506742232115692026e+00,9.140019886233439195e-01,3.212617451309953687e-01,1.506742232115692026e+00
4.916387959866220569e+01,1.134341563736266156e+00,5.414471288415190209e-01,1.727235998631012848e+00,1.134341563736266156e+00,5.414471288415190209e-01,1.727235998631012848e+00,1.134341563736266156e+00,5.414471288415190209e-01,1.727235998631012848e+00
5.016722408026755886e+01,1.344633866457230376e+00,7.515458588720033140e-01,1.937721874042456882e+00,1.344633866457230376e+00,7.515458588720033140e-01,1.937721874042456882e+00,1.344633866457230376e+00,7.515458588720033140e-01,1.937721874042456882e+00
5.117056856187291203e+01,1.535874202671427602e+00,9.426180139824931192e-01,2.129130391360361862e+00,1.535874202671427602e+00,9.426180139824931192e-01,2.129130391360361862e+00,1.535874202671427602e+00,9.426180139824931192e-01,2.129130391360361862e+00
5.217391304347825809e+01,1.700142749794011143e+00,1.106809058279756730e+00,2.293476441308265112e+00,1.700142749794011143e+00,1.106809058279756730e+00,2.293476441308265112e+00,1.700142749794011143e+00,1.106809058279756730e+00,2.293476441308265112e+00
5.317725752508361126e+01,1.829766924293906083e+00,1.236440651223225107e+00,2.423093197364586615e+00,1.829766924293906083e+00,1.236440651223225107e+00,2.423093197364586615e+00,1.829766924293906083e+00,1.236440651223225107e+00,2.423093197364586615e+00
5.418060200668896442e+01,1.916745290426820514e+00,1.323304371907397581e+00,2.510186208946243003e+00,1.916745290426820514e+00,1.323304371907397581e+00,2.510186208946243003e+00,1.916745290426820514e+00,1.323304371907397581e+00,2.510186208946243003e+00
5.518394648829431759e+01,1.957074689311713467e+00,1.362794783627773842e+00,2.551354594995652647e+00,1.957074689311713467e+00,1.362794783627773842e+00,2.551354594995652647e+00,1.957074689311713467e+00,1.362794783627773842e+00,2.551354594995652647e+00
5.618729096989966365e+01,1.952966451583031393e+00,1.355896318967938274e+00,2.550036584198124068e+00,1.952966451583031393e+00,1.355896318967938274e+00,2.550036584198124068e+00,1.952966451583031393e+00,1.355896318967938274e+00,2.550036584198124068e+00
5.719063545150501682e+01,1.911110999139995270e+00,1.307283777772302980e+00,2.514938220507687117e+00,1.911110999139995270e+00,1.307283777772302980e+00,2.514938220507687117e+00,1.911110999139995270e+00,1.307283777772302980e+00,2.514938220507687117e+00
5.819397993311036998e+01,1.836699465011732757e+00,1.219451774258241805e+00,2.453947155765223265e+00,1.836699465011732757e+00,1.219451774258241805e+00,2.453947155765223265e+00,1.836699465011732757e+00,1.219451774258241805e+00,2.453947155765223265e+00
5.919732441471571605e+01,1.733836451972681436e+00,1.093777608701117510e+00,2.373895295244244696e+00,1.733836451972681436e+00,1.093777608701117510e+00,2.373895295244244696e+00,1.733836451972681436e+00,1.093777608701117510e+00,2.373895295244244696e+00


==> data/synthetic_RCF_rKF.csv <==
X, Y, mean, varLow, varUp
0.000000000000000000e+00,1.110686611519348110e-01,7.494148749631678041e-02,-2.289010403348532008e-01,3.787840153274865673e-01
1.003344481605351168e+00,7.361571124812638089e-02,1.885750771855210228e-01,-1.197241945884997549e-01,4.968743489595415230e-01
2.006688963210702337e+00,3.361503929323237383e-01,2.957854371989328546e-01,-1.455095700928815683e-02,6.061218314071536994e-01
3.010033444816053283e+00,5.982958747895217311e-01,3.773117897304424373e-01,6.601674691419096019e-02,6.886068325466936368e-01
4.013377926421404673e+00,2.502248586447503587e-01,4.139918375916589732e-01,1.021992510121008113e-01,7.257844241712168021e-01
5.016722408026756064e+00,2.737817638595206327e-01,4.335379465011687805e-01,1.214781178335645473e-01,7.455977751687727917e-01
6.020066889632106566e+00,6.831776328178866819e-01,4.359508560789933096e-01,1.237970556341994599e-01,7.481046565237869928e-01
7.023411371237457956e+00,4.888299718328516508e-01,3.923763103670587782e-01,8.028596678425947708e-02,7.044666539498578572e-01
8.026755852842809347e+00,1.865572565670342575e-01,3.201529625488235831e-01,8.240487814340946571e-03,6.320654372833059975e-01
9.030100334448160737e+00,3.788914877852584961e-01,2.447848568662120972e-01,-6.692132868920297462e-02,5.564910424216269469e-01
1.003344481605351213e+01,1.166796740033474306e-01,1.540065536959676074e-01,-1.575722484494699316e-01,4.655853558414049242e-01
1.103678929765886352e+01,8.058430039767600084e-02,7.043770759733289366e-02,-2.411816355516287758e-01,3.820570507462942578e-01
1.204013377926421313e+01,2.096164048869554597e-01,-8.624110528759054706e-04,-3.127240580276798854e-01,3.109992359219277969e-01
1.304347826086956452e+01,-2.911230021348948371e-01,-6.802793428290568323e-02,-3.802950526095182360e-01,2.442391840437065642e-01
1.404682274247491591e+01,-2.543016342888911319e-01,-9.139648969269087431e-02,-4.041312678944303793e-01,2.213382885090483532e-01
1.505016722408026730e+01,1.586537315157723893e-02,-7.245341160218932153e-02,-3.855882485804471571e-01,2.406814253760682365e-01
1.605351170568561869e+01,-5.849260364653061095e-02,-3.039373994016231206e-02,-3.437465577554970619e-01,2.829590778751722158e-01
1.705685618729096831e+01,2.801908709288156718e-01,4.163690050432686252e-02,-2.716908922850322927e-01,3.549646932936858512e-01
1.806020066889632147e+01,6.242834956851771311e-02,1.178893138907490534e-01,-1.951818513494480156e-01,4.309604791309459282e-01
1.906354515050167109e+01,1.567907371752697010e-02,2.144566310651665753e-01,-9.820325791433479057e-02,5.271165200446676913e-01
2.006688963210702425e+01,7.315457367047215609e-01,3.341397022616869328e-01,2.193225718921543166e-02,6.463471473341582119e-01
2.107023411371237387e+01,4.271180897981654567e-01,4.210591914333474683e-01,1.092345329336013582e-01,7.328838499330933010e-01
2.207357859531772704e+01,5.626403602997501752e-01,4.969160780733994365e-01,1.853281474374135485e-01,8.085040087093851024e-01
2.307692307692307665e+01,2.896718453224149670e-01,5.490263246885400683e-01,2.374937647399225082e-01,8.605588846371573508e-01
2.408026755852842626e+01,5.329301773765834360e-01,5.965925269873003645e-01,2.849093431210761862e-01,9.082757108535243207e-01
2.508361204013377943e+01,7.070960483611302694e-01,6.202838346475550990e-01,3.081593492529945411e-01,9.324083200421153794e-01
2.608695652173912904e+01,4.302866730935586692e-01,6.069835705214640109e-01,2.938760790665183031e-01,9.200910619764094411e-01
2.709030100334448221e+01,7.524711183359216182e-01,5.788259647747451275e-01,2.636426867123121132e-01,8.940092428371779754e-01
2.809364548494983183e+01,4.895325759226935025e-01,5.124676670586874039e-01,1.931114925476605793e-01,8.318238415697140065e-01
2.909698996655518499e+01,4.892232551898727522e-01,4.297222709982123634e-01,1.024742299063295947e-01,7.569703120900947990e-01


==> data/synthetic_interpret_latents.csv <==
X,0,1,2
0.000000000000000000e+00,-7.848534388754516700e-01,1.501070490252111478e+00,8.107488228101511485e-01
1.000000000000000000e+00,-8.112099115467313881e-01,1.503341523626178455e+00,8.810706000786023839e-01
2.000000000000000000e+00,-7.696851270083598928e-01,1.505086046548574252e+00,9.362805734173261785e-01
3.000000000000000000e+00,-7.491798115761477694e-01,1.506303445114693496e+00,9.754280802432171438e-01
4.000000000000000000e+00,-7.647696273916342324e-01,1.506993290917103767e+00,9.978390381811080845e-01
5.000000000000000000e+00,-8.062209855944071357e-01,1.507155341196303233e+00,1.003127552113229015e+00
6.000000000000000000e+00,-8.122535573501468154e-01,1.506789538926149863e+00,9.912025589216119092e-01
7.000000000000000000e+00,-7.802858679938949882e-01,1.505896012833927822e+00,9.622693955072741945e-01
8.000000000000000000e+00,-7.733772143239249219e-01,1.504475077355048152e+00,9.168262630865220419e-01
9.000000000000000000e+00,-7.750011685476509982e-01,1.502527232522398615e+00,8.556556486456508015e-01
1.000000000000000000e+01,-7.551321613912140851e-01,1.500053163790379784e+00,7.798108512684465143e-01
1.100000000000000000e+01,-7.397621654046040440e-01,1.497053741793689330e+00,6.905978453401742101e-01
1.200000000000000000e+01,-7.229270588172260759e-01,1.493530022040943983e+00,5.895527929259959388e-01
1.300000000000000000e+01,-7.331395007817796960e-01,1.489483244543241325e+00,4.784155925393084319e-01
1.400000000000000000e+01,-7.722168415637624683e-01,1.484914833377795729e+00,3.590999197646508323e-01
1.500000000000000000e+01,-7.479591453288747527e-01,1.479826396186797677e+00,2.336602756065382924e-01
1.600000000000000000e+01,-6.612692372929970253e-01,1.474219723611678745e+00,1.042566099603638441e-01
1.700000000000000000e+01,-5.226217068362768448e-01,1.468096788662981211e+00,-2.688287064501896154e-02
1.800000000000000000e+01,-3.948483274768038176e-01,1.461459746026041895e+00,-1.575000706186214516e-01
1.900000000000000000e+01,-2.820530526010077699e-01,1.454310931302752463e+00,-2.853458875389816574e-01
2.000000000000000000e+01,-1.794650640979205403e-01,1.446652860189656220e+00,-4.082189395323910230e-01
2.100000000000000000e+01,-1.061411922090541027e-01,1.438488227592654267e+00,-5.240034709493420761e-01
2.200000000000000000e+01,-4.932412417288568190e-02,1.429819906678669650e+00,-6.307057836396113837e-01
2.300000000000000000e+01,1.984607600649929485e-02,1.420650947864555036e+00,-7.264885665147537974e-01
2.400000000000000000e+01,5.821795252549803040e-02,1.410984577743652935e+00,-8.097025322761656208e-01
2.500000000000000000e+01,5.577898343970841277e-02,1.400824197950330863e+00,-8.789148165543043678e-01
2.600000000000000000e+01,6.216467448519421429e-02,1.390173383962945541e+00,-9.329336504534950780e-01
2.700000000000000000e+01,8.214623900128407985e-02,1.379035883845604049e+00,-9.708288816649330855e-01
2.800000000000000000e+01,1.240646951279455873e-01,1.367415616929220423e+00,-9.919479907938043572e-01
2.900000000000000000e+01,1.445267430659791241e-01,1.355316672432270941e+00,-9.959273271150004270e-01
3.000000000000000000e+01,1.793611586729815521e-01,1.342743308021798976e+00,-9.826983702884987126e-01
3.100000000000000000e+01,2.800285974135596767e-01,1.329699948315106628e+00,-9.524889102136143704e-01
3.200000000000000000e+01,3.594592950780598484e-01,1.316191183322736213e+00,-9.058191247063044349e-01
3.300000000000000000e+01,4.401239567445858203e-01,1.302221766833196570e+00,-8.434926225379215659e-01
3.400000000000000000e+01,4.670605543320874298e-01,1.287796614740118972e+00,-7.665826060660502206e-01
3.500000000000000000e+01,4.961966661127567568e-01,1.272920803312317384e+00,-6.764133917230964466e-01
3.600000000000000000e+01,5.326322356130851476e-01,1.257599567407425400e+00,-5.745376065624725470e-01
3.700000000000000000e+01,5.431918341537058659e-01,1.241838298629734494e+00,-4.627094535156147659e-01
3.800000000000000000e+01,5.626853920169017087e-01,1.225642543432872378e+00,-3.428545057066014201e-01
3.900000000000000000e+01,5.733582316064096407e-01,1.209018001167978751e+00,-2.170365499368090145e-01
4.000000000000000000e+01,6.188809556861053496e-01,1.191970522078074524e+00,-8.742205026333424445e-02
4.100000000000000000e+01,5.971220669723384944e-01,1.174506105239342624e+00,4.375715642604485756e-02
4.200000000000000000e+01,5.203878438796948336e-01,1.156630896450037138e+00,1.742422904953659923e-01
4.300000000000000000e+01,4.474796204179979919e-01,1.138351186067745768e+00,3.017865235709101257e-01
4.400000000000000000e+01,3.588182099093278898e-01,1.119673406795780091e+00,4.241936667624028323e-01
4.500000000000000000e+01,2.475981970237174645e-01,1.100604131419488096e+00,5.393559869213147007e-01
4.600000000000000000e+01,1.134739843835239764e-01,1.081150070493273274e+00,6.452904997762025641e-01
4.700000000000000000e+01,-4.185753189998395185e-02,1.061318069979115153e+00,7.401731150125261394e-01
4.800000000000000000e+01,-2.286746913255809643e-01,1.041115108837441294e+00,8.223700453517148734e-01
4.900000000000000000e+01,-3.464181005324564744e-01,1.020548296571213598e+00,8.904659387949512839e-01
5.000000000000000000e+01,-4.471129726192203391e-01,9.996248707240589226e-01,9.432882496218735202e-01
5.100000000000000000e+01,-4.816921415107104920e-01,9.783521943333630677e-01,9.799274284989174522e-01
5.200000000000000000e+01,-4.919005106249096926e-01,9.567377533391616673e-01,9.997525840431026323e-01
5.300000000000000000e+01,-4.690181733591521351e-01,9.347891539498398572e-01,1.002422346164193012e+00
5.400000000000000000e+01,-4.350752460910024544e-01,9.125141199654440705e-01,9.878907441289946911e-01
5.500000000000000000e+01,-3.763677203047711139e-01,8.899204900596788814e-01,9.564079981330915192e-01
5.600000000000000000e+01,-3.072020514698726723e-01,8.670162150214135721e-01,9.085162107500318607e-01
5.700000000000000000e+01,-2.298075258958528766e-01,8.438093549568010943e-01,8.450400324469246049e-01
5.800000000000000000e+01,-1.346540521370075405e-01,8.203080764528594138e-01,7.670724618973980835e-01
5.900000000000000000e+01,-4.093617047515001398e-03,7.965206497036534383e-01,6.759560255968771747e-01
6.000000000000000000e+01,8.835086003611844485e-02,7.724554455999430580e-01,5.732596608488550460e-01
6.100000000000000000e+01,1.691743429633697504e-01,7.481209327834705825e-01,4.607517001751846308e-01
6.200000000000000000e+01,2.664175447598166602e-01,7.235256746667750871e-01,3.403694223327392021e-01
6.300000000000000000e+01,3.025465773047156803e-01,6.986783264197296006e-01,2.141856942383421336e-01
6.400000000000000000e+01,3.176136490522951661e-01,6.735876319237199539e-01,8.437327819637169268e-02
6.500000000000000000e+01,3.294723567175381063e-01,6.482624206946570045e-01,-4.683258097614429599e-02
6.600000000000000000e+01,2.958244141433331031e-01,6.227116047758241013e-01,-1.771726447131179993e-01
6.700000000000000000e+01,2.779571128786042511e-01,5.969441756017084266e-01,-3.044025826122753187e-01
6.800000000000000000e+01,2.564158871673273832e-01,5.709692008338698166e-01,-4.263316176436667271e-01
6.900000000000000000e+01,2.555410631267621135e-01,5.447958211699843734e-01,-5.408602492209432233e-01
7.000000000000000000e+01,2.344024592384157946e-01,5.184332471272051768e-01,-6.460164045799029475e-01
7.100000000000000000e+01,2.357112010964199922e-01,4.918907558009559255e-01,-7.399893959726604464e-01
7.200000000000000000e+01,1.997192452322623935e-01,4.651776876002726713e-01,-8.211610989674185124e-01
7.300000000000000000e+01,1.852064711614320458e-01,4.383034429608671512e-01,-8.881338149931248260e-01
7.400000000000000000e+01,1.930626605123648143e-01,4.112774790370852807e-01,-9.397543383630899694e-01
7.500000000000000000e+01,1.690452411886336215e-01,3.841093063739075553e-01,-9.751338133666584973e-01
7.600000000000000000e+01,1.544730191232092931e-01,3.568084855601391103e-01,-9.936630395086707424e-01
7.700000000000000000e+01,1.641620329460070637e-01,3.293846238639907553e-01,-9.950229613554377739e-01
7.800000000000000000e+01,2.825355353641554323e-01,3.018473718522526883e-01,-9.791901623621367401e-01
7.900000000000000000e+01,3.972019444779233965e-01,2.742064199942314540e-01,-9.464372680831385498e-01
8.000000000000000000e+01,5.007688342827364414e-01,2.464714952516307012e-01,-8.973282518225035309e-01
8.100000000000000000e+01,6.029329213893928063e-01,2.186523576555568504e-01,-8.327087235565915346e-01
8.200000000000000000e+01,7.001798677610108212e-01,1.907587968719936522e-01,-7.536913693445944640e-01
8.300000000000000000e+01,7.471890306254010961e-01,1.628006287567164423e-01,-6.616367919457962765e-01
8.400000000000000000e+01,7.477643874938278978e-01,1.347876919011004593e-01,-5.581300825501479546e-01
8.500000000000000000e+01,7.030206290158582672e-01,1.067298441698389666e-01,-4.449535270341107296e-01
8.600000000000000000e+01,6.755247560347626967e-01,7.863695923196344084e-02,-3.240559167140010799e-01
8.700000000000000000e+01,7.155539737193117311e-01,5.051892308621749178e-02,-1.975189920357303119e-01
8.800000000000000000e+01,6.815842615803482385e-01,2.238563058217687626e-02,-6.752159700875441650e-02
8.900000000000000000e+01,6.056768633537139568e-01,-5.753018061830410083e-03,6.369783838982391588e-02
9.000000000000000000e+01,5.626022118300058050e-01,-3.388712074260792628e-02,5.428635571083296751e-01
9.100000000000000000e+01,5.086319851729279584e-01,-6.200677695672319328e-02,8.981918527090104742e-01
9.200000000000000000e+01,4.648128333516435839e-01,-9.010209128449198079e-02,1.238220423163692629e+00
9.300000000000000000e+01,4.335475686841551712e-01,-1.181631768722585796e-01,1.557094303878740371e+00
9.400000000000000000e+01,3.949216192192556707e-01,-1.461801589115768463e-01,1.849322793649458285e+00
9.500000000000000000e+01,3.526023000203580282e-01,-1.741431781142319113e-01,2.109873999248006449e+00
9.600000000000000000e+01,3.502451788846291936e-01,-2.020423941817472424e-01,2.334261479780570525e+00
9.700000000000000000e+01,3.936332760371398232e-01,-2.298679892682094494e-01,2.518621498879093146e+00
9.800000000000000000e+01,5.141151927185747539e-01,-2.576101714352389549e-01,2.659779554522003320e+00
9.900000000000000000e+01,6.550452895907138418e-01,-2.852591780977968838e-01,2.755305040902276126e+00
1.000000000000000000e+02,6.730351158387821719e-01,-3.128052794596669628e-01,2.803553101119152124e+00
1.010000000000000000e+02,5.878642964141209681e-01,-3.402387819374207423e-01,2.803692950030374220e+00
1.020000000000000000e+02,4.871446442432877943e-01,-3.675500315716384025e-01,2.755722179572341890e+00
1.030000000000000000e+02,4.345002344157991025e-01,-3.947294174241655074e-01,2.660466800224646988e+00
1.040000000000000000e+02,4.310257577038300036e-01,-4.217673749602304789e-01,2.519567017905016026e+00
1.050000000000000000e+02,3.818117332492148019e-01,-4.486543894142527855e-01,2.335448991202519586e+00
1.060000000000000000e+02,3.339728084376490380e-01,-4.753809991381375277e-01,2.111283055262666686e+00
1.070000000000000000e+02,2.836560113797259586e-01,-5.019377989308568822e-01,1.850929131668877847e+00
1.080000000000000000e+02,2.752096402917378337e-01,-5.283154433481676016e-01,1.558870264308973574e+00
1.090000000000000000e+02,3.537771454522688486e-01,-5.545046499913215410e-01,1.240135425675946479e+00
1.100000000000000000e+02,4.179216718178651591e-01,-5.804962027735875996e-01,9.002129228039105202e-01
1.110000000000000000e+02,5.319906406410558342e-01,-6.062809551634154026e-01,5.449558939048660955e-01
1.120000000000000000e+02,6.198794598717536353e-01,-6.318498334031459329e-01,1.804815229645310437e-01
1.130000000000000000e+02,7.251938216776148138e-01,-6.571938397020837819e-01,-1.869342922761537129e-01
1.140000000000000000e+02,8.156984839256679054e-01,-6.823040554028899640e-01,-5.509650052375822948e-01
1.150000000000000000e+02,8.588382375598193619e-01,-7.071716441200542880e-01,-9.053423575418861891e-01
1.160000000000000000e+02,8.840629633720030744e-01,-7.317878548494929358e-01,-1.243964312387410009e+00
1.170000000000000000e+02,8.108629263632116668e-01,-7.561440250480244707e-01,-1.561000125746898393e+00
1.180000000000000000e+02,7.495465740130666799e-01,-7.802315836817903527e-01,-1.850990746165772194e+00
1.190000000000000000e+02,6.698310457798861695e-01,-8.040420542423998285e-01,-2.108942814371797425e+00
1.200000000000000000e+02,6.158644754387483378e-01,-8.275670577298825936e-01,-2.330414644114375822e+00
1.210000000000000000e+02,6.092101387675998847e-01,-8.507983156012581816e-01,-2.511592703724971454e+00
1.220000000000000000e+02,5.963783587867826919e-01,-8.737276526838220203e-01,-2.649357281460579472e+00
1.230000000000000000e+02,5.437998844714998503e-01,-8.963470000519873082e-01,-2.741336203936426408e+00
1.240000000000000000e+02,4.983215057952417038e-01,-9.186483978668071870e-01,-2.785945682667496204e+00
1.250000000000000000e+02,4.949744324060364464e-01,-9.406239981770390113e-01,-2.782417585381339986e+00
1.260000000000000000e+02,5.024516300762069676e-01,-9.622660676809042801e-01,-2.730812662516284295e+00
1.270000000000000000e+02,5.530119726064911534e-01,-9.835669904474309000e-01,-2.632019501157326857e+00
1.280000000000000000e+02,6.275021879827349380e-01,-1.004519270596578195e+00,-2.487739224422104822e+00
1.290000000000000000e+02,6.336812530615626438e-01,-1.025115534937015571e+00,-2.300456199758657672e+00
1.300000000000000000e+02,6.593268877881471868e-01,-1.045348535560805869e+00,-2.073395260530161988e+00
1.310000000000000000e+02,7.140693449106589874e-01,-1.065211152393976679e+00,-1.810466177489141071e+00
1.320000000000000000e+02,7.855167298899059514e-01,-1.084696395702095417e+00,-1.516196336289702185e+00
1.330000000000000000e+02,8.445204986024246185e-01,-1.103797408549976877e+00,-1.195652780265563431e+00
1.340000000000000000e+02,8.999460803499113037e-01,-1.122507469214675258e+00,-8.543549608228290237e-01
1.350000000000000000e+02,9.671861636693247499e-01,-1.140819993550890032e+00,-4.981796978006500787e-01
1.360000000000000000e+02,9.794975650075841145e-01,-1.158728537307948114e+00,-1.332599862921628742e-01
1.370000000000000000e+02,1.037224030643511652e+00,-1.176226798397553397e+00,2.341206076257373037e-01
1.380000000000000000e+02,1.151714716841520492e+00,-1.193308619111524305e+00,5.976361438507113988e-01
1.390000000000000000e+02,1.244094713899279503e+00,-1.209967988288722207e+00,9.510272348524975161e-01
1.400000000000000000e+02,1.287258827545575635e+00,-1.226199043430397095e+00,1.288208826299235499e+00
1.410000000000000000e+02,1.297574565440358096e+00,-1.241996072763216663e+00,1.603374975834651384e+00
1.420000000000000000e+02,1.325598089644245858e+00,-1.257353517249270913e+00,1.891098825815047846e+00
1.430000000000000000e+02,1.383266736346060233e+00,-1.272265972542323098e+00,2.146426048572578793e+00
1.440000000000000000e+02,1.411071529655580470e+00,-1.286728190889614654e+00,2.364960155168143618e+00
1.450000000000000000e+02,1.431202184156878054e+00,-1.300735082978573542e+00,2.542938198697082264e+00
1.460000000000000000e+02,1.395610680562634043e+00,-1.314281719727754316e+00,2.677295568612376275e+00
1.470000000000000000e+02,1.275181278452866662e+00,-1.327363334021420149e+00,2.765718760367329665e+00
1.480000000000000000e+02,1.101548997813660113e+00,-1.339975322387089163e+00,2.806685211736334562e+00
1.490000000000000000e+02,9.347373600029356133e-01,-1.352113246615534337e+00,2.799489519870546061e+00
1.500000000000000000e+02,8.440472477960190290e-01,-1.363772835322589083e+00,2.744255587655669348e+00
1.510000000000000000e+02,8.261803112169929797e-01,-1.374949985452281087e+00,2.641934490223562193e+00
1.520000000000000000e+02,8.128498862301273276e-01,-1.385640763720698665e+00,2.494288098354284777e+00
1.530000000000000000e+02,8.388801995638102138e-01,-1.395841408000143558e+00,2.303858740757517509e+00
1.540000000000000000e+02,8.660855752261462648e-01,-1.405548328643024814e+00,2.073925427620033624e+00
1.550000000000000000e+02,8.870365338760740626e-01,-1.414758109745084536e+00,1.808447389207597178e+00
1.560000000000000000e+02,8.764958921677112880e-01,-1.423467510347453446e+00,1.511995901731556513e+00
1.570000000000000000e+02,8.744659035321340479e-01,-1.431673465577171456e+00,1.189675574373959543e+00
1.580000000000000000e+02,8.910100548709609658e-01,-1.439373087725715816e+00,8.470364528326209674e-01
1.590000000000000000e+02,9.107260678661535103e-01,-1.446563667265208464e+00,4.899784528771584657e-01
1.600000000000000000e+02,9.464116800726913858e-01,-1.453242673801902196e+00,4.451777481467145831e-02
1.610000000000000000e+02,1.002742118502787605e+00,-1.459407756966641267e+00,-8.666392470600660369e-02
1.620000000000000000e+02,1.055220189610292847e+00,-1.465056747241960000e+00,-2.162939714029319394e-01
1.630000000000000000e+02,1.172988945673820060e+00,-1.470187656725549408e+00,-3.421402606835517446e-01
1.640000000000000000e+02,1.241621818288217272e+00,-1.474798679829807169e+00,-4.620358406149933650e-01
1.650000000000000000e+02,1.263810861314614176e+00,-1.478888193917231808e+00,-5.739162247498537095e-01
1.660000000000000000e+02,1.270003410341085770e+00,-1.482454759871431493e+00,-6.758549405950089461e-01
1.670000000000000000e+02,1.246843915639135547e+00,-1.485497122603558484e+00,-7.660967016132262941e-01
1.680000000000000000e+02,1.242144423403990228e+00,-1.488014211493979388e+00,-8.430876315671960164e-01
1.690000000000000000e+02,1.263045067245231579e+00,-1.490005140769030456e+00,-9.055020207722556114e-01
1.700000000000000000e+02,1.251023956429642592e+00,-1.491469209812723351e+00,-9.522651535406780887e-01
1.710000000000000000e+02,1.246994351035530135e+00,-1.492405903413295931e+00,-9.825718137511268990e-01
1.720000000000000000e+02,1.295899593622733992e+00,-1.492814891944518330e+00,-9.959001498949235920e-01
1.730000000000000000e+02,1.329749362489965447e+00,-1.492696031481687280e+00,-9.920206608565805828e-01
1.740000000000000000e+02,1.357014093007303801e+00,-1.492049363852276267e+00,-9.710001477020564487e-01
1.750000000000000000e+02,1.368225682399257570e+00,-1.490875116621214858e+00,-9.332005634287036111e-01
1.760000000000000000e+02,1.375738352926672903e+00,-1.489173703010806982e+00,-8.792727804831568239e-01
1.770000000000000000e+02,1.434223737106617547e+00,-1.486945721755319472e+00,-8.101453833644651770e-01
1.780000000000000000e+02,1.488473405264409966e+00,-1.484191956890280828e+00,-7.270086792931500508e-01
1.790000000000000000e+02,1.559735677706006740e+00,-1.480913377476579917e+00,-6.312942022668404096e-01
1.800000000000000000e+02,1.576285721154464303e+00,-1.477111137259445872e+00,-5.246500634231895388e-01
1.810000000000000000e+02,1.578157387185191052e+00,-1.472786574262445081e+00,-4.089125721530156299e-01
1.820000000000000000e+02,1.604683118731532465e+00,-1.467941210316618950e+00,-2.860746166205060947e-01
1.830000000000000000e+02,1.628460758524841401e+00,-1.462576750524953617e+00,-1.582513481479317641e-01
1.840000000000000000e+02,1.619257956985122426e+00,-1.456695082662338381e+00,-2.764376034635694299e-02
1.850000000000000000e+02,1.606322654101507652e+00,-1.450298276511259310e+00,1.034992098750484729e-01
1.860000000000000000e+02,1.584689183706282867e+00,-1.443388583133425218e+00,2.329194068374115245e-01
1.870000000000000000e+02,1.460366181281200326e+00,-1.435968434077619760e+00,3.583883393586416166e-01
1.880000000000000000e+02,1.387882877733213727e+00,-1.428040440524019017e+00,4.777455532258499948e-01
1.890000000000000000e+02,1.328639502470241984e+00,-1.419607392365318521e+00,5.889358321369093652e-01
1.900000000000000000e+02,1.297786875526460548e+00,-1.410672257224947934e+00,6.900445865462447870e-01
1.910000000000000000e+02,1.275607291229238438e+00,-1.401238179412756857e+00,7.793308210534117819e-01
1.920000000000000000e+02,1.247870419064931236e+00,-1.391308478818525263e+00,8.552571126676263846e-01
1.930000000000000000e+02,1.201251620558722477e+00,-1.380886649743670702e+00,9.165160837513273151e-01
1.940000000000000000e+02,1.132845378340170406e+00,-1.369976359671594146e+00,9.620529138044114914e-01
1.950000000000000000e+02,1.071919567217366254e+00,-1.358581447977082357e+00,9.910835024575694874e-01
1.960000000000000000e+02,9.991747588328319107e-01,-1.346705924575211988e+00,1.003107970925686709e+00
1.970000000000000000e+02,9.237427516678521355e-01,-1.334353968510242350e+00,9.979192694392620133e-01
1.980000000000000000e+02,8.352113128898263072e-01,-1.321529926484993345e+00,9.756067424420575840e-01
1.990000000000000000e+02,8.144337430253429932e-01,-1.308238311331231696e+00,9.365545901657971184e-01
2.000000000000000000e+02,8.269068557763994409e-01,-1.294483800421580622e+00,8.814352530721331069e-01
2.010000000000000000e+02,8.128452671504321492e-01,-1.280271234023529825e+00,8.111978330752918076e-01
2.020000000000000000e+02,8.167121653773634637e-01,-1.265605613596129553e+00,7.270517509209439844e-01
2.030000000000000000e+02,7.906325735740485916e-01,-1.250492100029963805e+00,6.304459211254993534e-01
2.040000000000000000e+02,8.173759683926626884e-01,-1.234936011831006653e+00,5.230438030630824020e-01
2.050000000000000000e+02,8.523666661449696980e-01,-1.218942823249012930e+00,4.066947577967816030e-01
2.060000000000000000e+02,8.666938804531260088e-01,-1.202518162351115416e+00,2.834022038618750350e-01
2.070000000000000000e+02,9.204005893431729257e-01,-1.185667809041281107e+00,1.552891203273163989e-01
2.080000000000000000e+02,1.010839912186968226e+00,-1.168397693026351103e+00,2.456149114060463337e-02
2.090000000000000000e+02,1.083246355873226596e+00,-1.150713891729331362e+00,-1.065296797921013172e-01
2.100000000000000000e+02,1.173816046277788461e+00,-1.132622628150749655e+00,-2.357271287258055348e-01
2.110000000000000000e+02,1.262108639457407921e+00,-1.114130268678728219e+00,-3.608061999849203061e-01
2.120000000000000000e+02,1.326111616083248013e+00,-1.095243320848656277e+00,-4.796131523922029238e-01
2.130000000000000000e+02,1.375345273587111228e+00,-1.075968431053131669e+00,-5.901022446180536063e-01
2.140000000000000000e+02,1.412277365672341300e+00,-1.056312382203099531e+00,-6.903709608764452277e-01
2.150000000000000000e+02,1.432686915085972679e+00,-1.036282091340887668e+00,-7.786927704151045404e-01
2.160000000000000000e+02,1.460450061429208191e+00,-1.015884607206102963e+00,-8.535468567126133221e-01
2.170000000000000000e+02,1.443905292299899834e+00,-9.951271077551202549e-01,-9.136443044746573872e-01
2.180000000000000000e+02,1.377662742593329437e+00,-9.740168976351618602e-01,-9.579502935143396902e-01
2.190000000000000000e+02,1.333387852474958724e+00,-9.525614056137322594e-01,-9.857019173595220618e-01
2.200000000000000000e+02,1.331215600696585621e+00,-9.307681819644357812e-01,-9.964213197676711209e-01
2.210000000000000000e+02,1.299038056747318537e+00,-9.086448958099776485e-01,-9.899239229502730941e-01
2.220000000000000000e+02,1.301071148107449282e+00,-8.861993324233854441e-01,-9.663216058246333340e-01
2.230000000000000000e+02,1.262867531784780839e+00,-8.634393904883310711e-01,-9.260207775666594587e-01
2.240000000000000000e+02,1.168075775463701005e+00,-8.403730793195652859e-01,-8.697153796361267730e-01
2.250000000000000000e+02,1.090268352373148453e+00,-8.170085160444005012e-01,-7.983749367728879553e-01
2.260000000000000000e+02,1.029650743573986782e+00,-7.933539227462511612e-01,-7.132278627144005290e-01
2.270000000000000000e+02,9.736674029722994783e-01,-7.694176235712583134e-01,-6.157403080938289586e-01
2.280000000000000000e+02,8.905099784988248501e-01,-7.452080417989987993e-01,-5.075909147378281361e-01
2.290000000000000000e+02,8.103334100914255655e-01,-7.207336968782903641e-01,-3.906419110706159659e-01
2.300000000000000000e+02,7.375178392358414659e-01,-6.960032014291543945e-01,-2.669070463333769183e-01
2.310000000000000000e+02,6.248604329166049798e-01,-6.710252582120086462e-01,-1.385169157612884117e-01
2.320000000000000000e+02,5.278318293023531727e-01,-6.458086570651419001e-01,-7.682273785060892042e-03
2.330000000000000000e+02,4.371642176909995015e-01,-6.203622718115242574e-01,1.233440330319465345e-01
2.340000000000000000e+02,3.694604680554508525e-01,-5.946950571360640758e-01,2.523058578423295617e-01
2.350000000000000000e+02,3.316624227920288437e-01,-5.688160454344276529e-01,3.769826021911203973e-01
2.360000000000000000e+02,3.593949344683956548e-01,-5.427343436345131167e-01,4.952274525830179241e-01
2.370000000000000000e+02,3.836356482070628626e-01,-5.164591299916813094e-01,6.050043465439233215e-01
2.380000000000000000e+02,4.262588835740910298e-01,-4.899996508588560507e-01,7.044230316562544170e-01
2.390000000000000000e+02,4.434559639570067047e-01,-4.633652174327601014e-01,7.917716138856130126e-01
2.400000000000000000e+02,4.598628817297044646e-01,-4.365652024772078699e-01,8.655460347478096672e-01
2.410000000000000000e+02,4.920361649900799605e-01,-4.096090370248375301e-01,9.244759697477493710e-01
2.420000000000000000e+02,5.015032188839020355e-01,-3.825062070582522789e-01,9.675467021442263338e-01
2.430000000000000000e+02,4.762793962985060747e-01,-3.552662501719058286e-01,9.940165953951461963e-01
2.440000000000000000e+02,4.493844249407639158e-01,-3.278987522157439938e-01,1.003429863424708746e+00
2.450000000000000000e+02,4.810125958386310963e-01,-3.004133439219464075e-01,9.956244188208240864e-01
2.460000000000000000e+02,4.843768940276406143e-01,-2.728196975157922699e-01,9.707346638242521086e-01
2.470000000000000000e+02,5.068049526425838502e-01,-2.451275233120069896e-01,9.291891760514557896e-01
2.480000000000000000e+02,6.387212198521194928e-01,-2.173465662976215851e-01,8.717033288006607039e-01
2.490000000000000000e+02,7.522334212865592340e-01,-1.894866027027150290e-01,7.992669730124600802e-01
2.500000000000000000e+02,8.231429362590764187e-01,-1.615574365600772333e-01,7.131273929896511099e-01
2.510000000000000000e+02,8.866279133006054192e-01,-1.335688962551732084e-01,6.147678293625411516e-01
2.520000000000000000e+02,9.932325603465497199e-01,-1.055308310674521743e-01,5.058819391132887144e-01
2.530000000000000000e+02,1.051303016031460702e+00,-7.745310770438931791e-02,3.883446324334462463e-01
2.540000000000000000e+02,1.095215240742807961e+00,-4.934560682931472125e-02,2.641797885756622666e-01
2.550000000000000000e+02,1.133272112738837212e+00,-2.121821958438947081e-02,1.355254066015734726e-01
2.560000000000000000e+02,1.105394216267586716e+00,6.919155890137439202e-03,4.596791096603770367e-03
2.570000000000000000e+02,1.140794917243017403e+00,3.505661793910832408e-02,-1.263515932422032140e-01
2.580000000000000000e+02,1.176663690580177279e+00,6.318426487689964011e-02,-2.550649413175192781e-01
2.590000000000000000e+02,1.190007406434373305e+00,9.129219847187539094e-02,-3.793269332044317266e-01
2.600000000000000000e+02,1.188681812632927048e+00,1.193705274296039398e-01,-4.969978970457791800e-01
2.610000000000000000e+02,1.157878376860899339e+00,1.474093708736333996e-01,-6.060516521413036317e-01
2.620000000000000000e+02,1.123555964197235912e+00,1.753988618226224316e-01,-7.046103978283778657e-01
2.630000000000000000e+02,1.070106303630608657e+00,2.033291506625809486e-01,-7.909770474015563879e-01
2.640000000000000000e+02,1.041518737125924021e+00,2.311904086129782376e-01,-8.636644503115412652e-01
2.650000000000000000e+02,9.651899088341774346e-01,2.589728311855195586e-01,-9.214209994658041358e-01
2.660000000000000000e+02,9.016135605840859268e-01,2.866666416343955359e-01,-9.632521826975891654e-01
2.670000000000000000e+02,7.985246694468107753e-01,3.142620943967686098e-01,-9.884377073079535503e-01
2.680000000000000000e+02,7.131491785348709200e-01,3.417494785222651155e-01,-9.965439028124710719e-01
2.690000000000000000e+02,6.227154555040519401e-01,3.691191210902819431e-01,-9.874311883294379921e-01
2.700000000000000000e+02,5.143052633076591329e-01,3.963613906139574206e-01,-9.612564760282543697e-01
2.710000000000000000e+02,3.548937800986050051e-01,4.234667004295143977e-01,-9.184704692529748193e-01
2.720000000000000000e+02,2.047920840013306154e-01,4.504255120698302250e-01,-8.598099018446391240e-01
2.730000000000000000e+02,1.148271383263286122e-01,4.772283386210976475e-01,-7.862848522938806761e-01
2.740000000000000000e+02,2.944652075745175790e-02,5.038657480612666051e-01,-6.991613511619134691e-01
2.750000000000000000e+02,-2.735031838782064212e-02,5.303283665792514201e-01,-5.999395812531446159e-01
2.760000000000000000e+02,-3.557784334865410347e-02,5.566068818735721013e-01,-4.903280459117377865e-01
2.770000000000000000e+02,-2.943569286814105845e-02,5.826920464294307322e-01,-3.722141502391071999e-01
2.780000000000000000e+02,2.694378440488459994e-02,6.085746807729085495e-01,-2.476317017951777943e-01
2.790000000000000000e+02,4.795069765318896865e-02,6.342456767013000540e-01,-1.187258903904776508e-01
2.800000000000000000e+02,6.457569387563144581e-02,6.596960004882814754e-01,1.228365001682938523e-02
2.810000000000000000e+02,7.200285497601006945e-02,6.849166960629731182e-01,1.431410612808550475e-01
2.820000000000000000e+02,6.799062099128901082e-02,7.098988881615544422e-01,2.715931047729989722e-01
2.830000000000000000e+02,4.294566559229955754e-02,7.346337854505389231e-01,3.954279599816790669e-01
2.840000000000000000e+02,1.111217466335866384e-02,7.591126836204828976e-01,5.125133099320733354e-01
2.850000000000000000e+02,-3.924195768084842023e-02,7.833269684490589135e-01,6.208330576312792726e-01
2.860000000000000000e+02,-9.461939721463454023e-02,8.072681188324244417e-01,7.185220413173112330e-01
2.870000000000000000e+02,-1.250477242189577398e-01,8.309277097838432269e-01,8.038981507489484368e-01
2.880000000000000000e+02,-8.242988442888643519e-02,8.542974153984799202e-01,8.754912915244235094e-01
2.890000000000000000e+02,-1.561610026112565837e-02,8.773690117833101709e-01,9.320686986915345251e-01
2.900000000000000000e+02,4.868488772575285672e-02,9.001343799511333232e-01,9.726561637732739074e-01
2.910000000000000000e+02,1.116974548685936292e-01,9.225855086776848513e-01,9.965548096997433047e-01
2.920000000000000000e+02,8.100066598004751484e-02,9.447144973208276841e-01,1.003353124798398444e+00
2.930000000000000000e+02,2.443616341858199578e-02,9.665135586008100077e-01,9.929340486288649181e-01
2.940000000000000000e+02,-3.803683403144050845e-02,9.879750213406326420e-01,9.654769876509815552e-01
2.950000000000000000e+02,-4.302757694621373724e-02,1.009091333165575310e+00,9.214547260183328925e-01
2.960000000000000000e+02,-6.599107378218860287e-02,1.029855063160915574e+00,8.616252846902997531e-01
2.970000000000000000e+02,-1.348761257997310725e-01,1.050258904486889078e+00,7.870188690409861687e-01
2.980000000000000000e+02,-2.340236633682683809e-01,1.070295676949988284e+00,6.989201297146526715e-01
2.990000000000000000e+02,-3.301389565600278408e-01,1.089958329529709058e+00,5.988460421784251864e-01
3.000000000000000000e+02,-3.468644453563528018e-01,1.109239942859840955e+00,4.885197858654004577e-01
3.010000000000000000e+02,-3.009203223390056747e-01,1.128133731663411021e+00,3.698410726838956553e-01
3.020000000000000000e+02,-2.430208737162919408e-01,1.146633047140444006e+00,2.448534358075895312e-01
3.030000000000000000e+02,-1.687246306337499557e-01,1.164731379307709425e+00,1.157090420016917837e-01
3.040000000000000000e+02,-1.065253394094745759e-01,1.182422359289615921e+00,-1.536836661651186028e-02
3.050000000000000000e+02,-1.969991182692201401e-02,1.199699761559438027e+00,-1.461217632757461915e-01
3.060000000000000000e+02,3.851893810534365997e-02,1.216557506130097943e+00,-2.742997003787861487e-01
3.070000000000000000e+02,1.085225430906382738e-01,1.232989660693743161e+00,-3.976950772622337982e-01
3.080000000000000000e+02,1.499520768332865961e-01,1.248990442709353221e+00,-5.141831443447791861e-01
3.090000000000000000e+02,1.645164751843432860e-01,1.264554221437641068e+00,-6.217580892694781758e-01
3.100000000000000000e+02,1.840789058930574484e-01,1.279675519922520710e+00,-7.185675750610243107e-01
3.110000000000000000e+02,2.019517319030746383e-01,1.294349016918474593e+00,-8.029446355851264094e-01
3.120000000000000000e+02,1.973345237047983425e-01,1.308569548763122370e+00,-8.734363791002403010e-01
3.130000000000000000e+02,2.477090958363204198e-01,1.322332111194340909e+00,-9.288290056545807083e-01
3.140000000000000000e+02,3.242832622163049905e-01,1.335631861111278296e+00,-9.681687075525398090e-01
3.150000000000000000e+02,4.258192863640532511e-01,1.348464118278655199e+00,-9.907780930048405432e-01
3.160000000000000000e+02,5.442278699507933082e-01,1.360824366973763855e+00,-9.962678501629863570e-01
3.170000000000000000e+02,6.776309919653342728e-01,1.372708257575574020e+00,-9.845434506944137354e-01
3.180000000000000000e+02,8.189394174016085826e-01,1.384111608095376145e+00,-9.558067774693665974e-01
3.190000000000000000e+02,9.292367171198221421e-01,1.395030405648436389e+00,-9.105526483322778919e-01
3.200000000000000000e+02,1.032503358428269680e+00,1.405460807866151240e+00,-8.495602958148765760e-01
3.210000000000000000e+02,1.078601982878185650e+00,1.415399144248196572e+00,-7.738799495022620212e-01
3.220000000000000000e+02,1.113262776945204813e+00,1.424841917454187090e+00,-6.848147520907054142e-01
3.230000000000000000e+02,1.162393852410055439e+00,1.433785804534400077e+00,-5.838983205250254382e-01
3.240000000000000000e+02,1.226659204879287479e+00,1.442227658099139775e+00,-4.728683385914476123e-01
3.250000000000000000e+02,1.280581057662462108e+00,1.450164507426319194e+00,-3.536366356759816920e-01
3.260000000000000000e+02,1.346857413907955880e+00,1.457593559506864977e+00,-2.282562669030161195e-01
3.270000000000000000e+02,1.361745777156267545e+00,1.464512200027586530e+00,-9.888616150288379036e-02
3.280000000000000000e+02,1.350995725420182536e+00,1.470917994291166542e+00,3.224605187071426932e-02
3.290000000000000000e+02,1.356173689516869008e+00,1.476808688072942299e+00,1.628824027614668712e-01
3.300000000000000000e+02,1.359471837517060022e+00,1.482182208414173363e+00,2.907734589875589082e-01
3.310000000000000000e+02,1.389599107810578493e+00,1.487036664351523818e+00,4.137170596980759285e-01
3.320000000000000000e+02,1.413040070647792801e+00,1.491370347582500644e+00,5.295962344624469686e-01
3.330000000000000000e+02,1.439018818282074008e+00,1.495181733066614616e+00,6.364156554631370533e-01
3.340000000000000000e+02,1.412539707177781434e+00,1.498469479562045015e+00,7.323359951194159390e-01
3.350000000000000000e+02,1.410220118079596796e+00,1.501232430097628301e+00,8.157055975372875523e-01
3.360000000000000000e+02,1.420249722325328090e+00,1.503469612380001763e+00,8.850889184338449622e-01
3.370000000000000000e+02,1.361739107778446645e+00,1.505180239135758491e+00,9.392912438275629050e-01
3.380000000000000000e+02,1.321510138892535435e+00,1.506363708388489986e+00,9.773792618627323847e-01
3.390000000000000000e+02,1.268485915209419446e+00,1.507019603670624930e+00,9.986971335410659290e-01
3.400000000000000000e+02,1.181065343074432672e+00,1.507147694169985730e+00,1.002877785637737995e+00
3.410000000000000000e+02,1.081478108501618296e+00,1.506747934811012879e+00,9.898492313488955752e-01
3.420000000000000000e+02,9.897025595301081058e-01,1.505820466270626046e+00,9.598358098351202905e-01
3.430000000000000000e+02,8.487915281709146331e-01,1.504365614928720118e+00,9.133543233170725584e-01
3.440000000000000000e+02,7.409397442383395260e-01,1.502383892753310635e+00,8.512051382388348131e-01
3.450000000000000000e+02,6.384096758582978870e-01,1.499875997120370785e+00,7.744584037284167888e-01
3.460000000000000000e+02,6.150819790042070245e-01,1.496842810568420390e+00,6.844356246600609150e-01
3.470000000000000000e+02,6.298126150480619634e-01,1.493285400487958103e+00,5.826869066127433605e-01
3.480000000000000000e+02,6.923962137913433068e-01,1.489205018745843212e+00,4.709642645445532572e-01
3.490000000000000000e+02,8.412880072493017503e-01,1.484603101244757806e+00,3.511914547821049504e-01
3.500000000000000000e+02,9.852215069315424234e-01,1.479481267417906754e+00,2.254308497886982898e-01
3.510000000000000000e+02,1.155630703758440125e+00,1.473841319659130900e+00,9.584792609627952598e-02
3.520000000000000000e+02,1.344455683412540958e+00,1.467685242688641978e+00,-3.532602311536472972e-02
3.530000000000000000e+02,1.521573978881294531e+00,1.461015202854589967e+00,-1.658323087389767525e-01
3.540000000000000000e+02,1.712703275558963067e+00,1.453833547370711798e+00,-2.934237381914379661e-01
3.550000000000000000e+02,1.937228858260846343e+00,1.446142803490342521e+00,-4.159033099063054739e-01
3.560000000000000000e+02,2.092495771464081056e+00,1.437945677617064488e+00,-5.311620435856139189e-01
3.570000000000000000e+02,2.167613378424782411e+00,1.429245054352313860e+00,-6.372152948099281122e-01
3.580000000000000000e+02,2.232838184638467283e+00,1.420043995480271715e+00,-7.322369287043115627e-01
3.590000000000000000e+02,2.297538272115498881e+00,1.410345738890414147e+00,-8.145907642227527834e-01
3.600000000000000000e+02,2.388548950327795239e+00,1.400153697438089706e+00,-8.828587476103341158e-01
3.610000000000000000e+02,2.470674077065630136e+00,1.389471457743518767e+00,-9.358653699235154333e-01
3.620000000000000000e+02,2.574907391405831802e+00,1.378302778929642258e+00,-9.726979081624163026e-01
3.630000000000000000e+02,2.656940245042360260e+00,1.366651591299276491e+00,-9.927221414820170953e-01
3.640000000000000000e+02,2.709218093948433825e+00,1.354521994952026631e+00,-9.955932718644669999e-01
3.650000000000000000e+02,2.699871547013187989e+00,1.341918258341443515e+00,-9.812618612089951675e-01
3.660000000000000000e+02,2.660069987599412489e+00,1.328844816772930315e+00,-9.499746826083848017e-01
3.670000000000000000e+02,2.576745330510550325e+00,1.315306270842946379e+00,-9.022704711539099032e-01
3.680000000000000000e+02,2.540877501070795574e+00,1.301307384820045376e+00,-8.389706474358185062e-01
3.690000000000000000e+02,2.517781086834125492e+00,1.286853084968302863e+00,-7.611651734715940698e-01
3.700000000000000000e+02,2.463322299025572093e+00,1.271948457813740330e+00,-6.701937846094792040e-01
3.710000000000000000e+02,2.464767151059829686e+00,1.256598748354366579e+00,-5.676229205758114293e-01
3.720000000000000000e+02,2.469018523903830697e+00,1.240809358214425284e+00,-4.552187528909413250e-01
3.730000000000000000e+02,2.455827399230564811e+00,1.224585843743566826e+00,-3.349167730963821255e-01
3.740000000000000000e+02,2.482335253420790089e+00,1.207933914061531055e+00,-2.087884654538815776e-01
3.750000000000000000e+02,2.522402182433812534e+00,1.190859429049080154e+00,-7.900563798105117441e-02
3.760000000000000000e+02,2.592984274859534199e+00,1.173368397285889930e+00,5.219697399177980479e-02
3.770000000000000000e+02,2.687809125812973488e+00,1.155466973936112973e+00,1.825601878122035671e-01
3.780000000000000000e+02,2.759701368603929783e+00,1.137161458582345519e+00,3.098392744557152412e-01
3.790000000000000000e+02,2.784727261886720928e+00,1.118458293008771864e+00,4.318426105983926844e-01
3.800000000000000000e+02,2.759350402155850812e+00,1.099364058934281907e+00,5.464694162602857785e-01
3.810000000000000000e+02,2.747322719502875543e+00,1.079885475696344521e+00,6.517459282139093091e-01
3.820000000000000000e+02,2.725152094064773767e+00,1.060029397886438574e+00,7.458593862867719526e-01
3.830000000000000000e+02,2.700918043775198285e+00,1.039802812937889342e+00,8.271892473460662476e-01
3.840000000000000000e+02,2.664639758373341660e+00,1.019212838666966769e+00,8.943350894911481497e-01
3.850000000000000000e+02,2.604383288131935981e+00,9.982667207681072963e-01,9.461407259702432349e-01
3.860000000000000000e+02,2.531126180331511488e+00,9.769718302641172691e-01,9.817141136031894977e-01
3.870000000000000000e+02,2.527657224137734193e+00,9.553356609122717336e-01,1.000442712906054243e+00
3.880000000000000000e+02,2.531018223501622533e+00,9.333658265672395427e-01,1.002004035431280471e+00
3.890000000000000000e+02,2.587055019953358403e+00,9.110700585017453834e-01,9.863711967082771093e-01
3.900000000000000000e+02,2.614879715102222058e+00,8.884562026858964234e-01,9.538133791680882823e-01
3.910000000000000000e+02,2.636926372233781013e+00,8.655322170261445791e-01,9.048911970811451821e-01
3.920000000000000000e+02,2.651912159731734331e+00,8.423061685648762786e-01,8.404470433192627876e-01
3.930000000000000000e+02,2.632752597100624037e+00,8.187862306415968350e-01,7.615905841614741822e-01
3.940000000000000000e+02,2.663284555651670438e+00,7.949806800166904219e-01,6.696796519091909872e-01
3.950000000000000000e+02,2.686259558856685103e+00,7.708978939587864954e-01,5.662968643212309416e-01
3.960000000000000000e+02,2.709516049401269999e+00,7.465463472967739378e-01,4.532223734598681553e-01
3.970000000000000000e+02,2.735776943571044395e+00,7.219346094374835543e-01,3.324032131862606487e-01
3.980000000000000000e+02,2.717982165167356357e+00,6.970713413500713163e-01,2.059197731121285846e-01
3.990000000000000000e+02,2.727400595905420833e+00,6.719652925181790470e-01,7.594997629354437174e-02
4.000000000000000000e+02,2.778536957034740684e+00,1.063386348294118378e+00,-5.526822250705002576e-02
4.010000000000000000e+02,2.830634041199251882e+00,1.054949890625942688e+00,-1.854753722469955346e-01
4.020000000000000000e+02,2.882723592719188765e+00,1.046442142349724991e+00,-3.124294311750747677e-01
4.030000000000000000e+02,2.899250402135842730e+00,1.037866097376167085e+00,-4.339443726316250527e-01
4.040000000000000000e+02,2.900047446906905524e+00,1.029224773649849212e+00,-5.479278263230029644e-01
4.050000000000000000e+02,2.877636896680672685e+00,1.020521212087208696e+00,-6.524171069231907705e-01
4.060000000000000000e+02,2.787309879745976993e+00,1.011758475506429278e+00,-7.456130096256334827e-01
4.070000000000000000e+02,2.681586372416139508e+00,1.002939647549620172e+00,-8.259107907175691210e-01
4.080000000000000000e+02,2.573089295960768297e+00,9.940678315976673174e-01,-8.919277997216267240e-01
4.090000000000000000e+02,2.483457816874651947e+00,9.851461496781446225e-01,-9.425272873058945233e-01
4.100000000000000000e+02,2.383110211550763413e+00,9.761777413666629100e-01,-9.768379790128530749e-01
4.110000000000000000e+02,2.320837854171784009e+00,9.671657626820374665e-01,-9.942690777666374213e-01
4.120000000000000000e+02,2.278159652799877311e+00,9.581133849756693355e-01,-9.945204368298916631e-01
4.130000000000000000e+02,2.205446903491820709e+00,9.490237938155366981e-01,-9.775877280415623538e-01
4.140000000000000000e+02,2.084878877505663475e+00,9.399001878651851438e-01,-9.437625163436651476e-01
4.150000000000000000e+02,1.904623051670897960e+00,9.307457777581007452e-01,-8.936272393137428827e-01
4.160000000000000000e+02,1.714304247411005733e+00,9.215637849678726123e-01,-8.280451781505251407e-01
4.170000000000000000e+02,1.619160921333586689e+00,9.123574406745464938e-01,-7.481455928028849511e-01
4.180000000000000000e+02,1.578307544485327840e+00,9.031299846275628873e-01,-6.553042772008710326e-01
4.190000000000000000e+02,1.475391622324592644e+00,8.938846640056732351e-01,-5.511198694087827699e-01
4.200000000000000000e+02,1.302243082810643049e+00,8.846247322742408770e-01,-4.373863246169603092e-01
4.210000000000000000e+02,1.137395903991557988e+00,8.753534480403372120e-01,-3.160620249607636878e-01
4.220000000000000000e+02,9.524749017040506915e-01,8.660740739060279747e-01,-1.892360580656424485e-01
4.230000000000000000e+02,7.988738459570163819e-01,8.567898753202476403e-01,-5.909224496972834834e-02
4.240000000000000000e+02,6.042832963460746942e-01,8.475041194296706326e-01,7.212846317170432120e-02
4.250000000000000000e+02,3.590128233775747302e-01,8.382200739289934477e-01,2.021665721076479350e-01
4.260000000000000000e+02,1.409888254100169214e-01,8.289410059110228213e-01,3.287829508067710571e-01
4.270000000000000000e+02,-7.774534922626315236e-02,8.196701807169695098e-01,4.497973871377960453e-01
4.280000000000000000e+02,-2.793487941530855001e-01,8.104108607873579118e-01,5.631261290233914307e-01
4.290000000000000000e+02,-4.445860950335192019e-01,8.011663045139638673e-01,6.668177646445569984e-01
4.300000000000000000e+02,-5.941048608694716737e-01,7.919397650931769839e-01,7.590868238732100259e-01
4.310000000000000000e+02,-6.857552692553373630e-01,7.827344893811841731e-01,8.383445223488226183e-01
4.320000000000000000e+02,-7.813870029343548129e-01,7.735537167513844015e-01,9.032261188152893583e-01
4.330000000000000000e+02,-8.213044806982563451e-01,7.644006779544442187e-01,9.526144146513775279e-01
4.340000000000000000e+02,-8.451154099396045449e-01,7.552785939813899674e-01,9.856589909552677664e-01
4.350000000000000000e+02,-8.555804512596220102e-01,7.461906749301092656e-01,1.001790851939324600e+00
4.360000000000000000e+02,-8.456922134438168426e-01,7.371401188757290557e-01,1.000732222489623791e+00
4.370000000000000000e+02,-7.386045558035079228e-01,7.281301107451814136e-01,9.825013311860040233e-01
4.380000000000000000e+02,-6.223755175805280038e-01,7.191638211964210825e-01,9.474120964234828968e-01
4.390000000000000000e+02,-5.521805617705647373e-01,7.102444055026625458e-01,8.960687210397209057e-01
4.400000000000000000e+02,-4.901862518475514907e-01,7.013750024420225548e-01,8.293552885238972827e-01
4.410000000000000000e+02,-4.731675275601546216e-01,6.925587331929689006e-01,7.484205399503069955e-01
4.420000000000000000e+02,-5.183850987584341929e-01,6.837987002359680044e-01,6.546580937630166463e-01
4.430000000000000000e+02,-5.702415642202458557e-01,6.750979862617130234e-01,5.496824490081045900e-01
4.440000000000000000e+02,-7.053982826175521081e-01,6.664596530863098334e-01,4.353011852146552729e-01
4.450000000000000000e+02,-8.368303418447938791e-01,6.578867405738076934e-01,3.134838376155231199e-01
4.460000000000000000e+02,-9.600432898747486288e-01,6.493822655664625021e-01,1.863279836470096151e-01
4.470000000000000000e+02,-1.063558624515022810e+00,6.409492208231015731e-01,5.602312468510873417e-02
4.480000000000000000e+02,-1.133304215981057572e+00,6.325905739659554161e-01,-7.518701506023593717e-02
4.490000000000000000e+02,-1.197820082613460402e+00,6.243092664363377731e-01,-2.050431233155939059e-01
4.500000000000000000e+02,-1.264781112464773649e+00,6.161082124595429477e-01,-3.313092029261177629e-01
4.510000000000000000e+02,-1.354025264986163490e+00,6.079902980193216955e-01,-4.518110735735574313e-01
4.520000000000000000e+02,-1.463454662199284773e+00,5.999583798422887249e-01,-5.644738090681394871e-01
4.530000000000000000e+02,-1.541298192891274565e+00,5.920152843926262953e-01,-6.673574655796659094e-01
4.540000000000000000e+02,-1.590967373026089815e+00,5.841638068774428483e-01,-7.586904856023765076e-01
4.550000000000000000e+02,-1.604022098053474066e+00,5.764067102631316164e-01,-8.369002024696233777e-01
4.560000000000000000e+02,-1.623651263886189078e+00,5.687467243030690511e-01,-9.006399201595818305e-01
4.570000000000000000e+02,-1.650629751938636591e+00,5.611865445770001237e-01,-9.488121021040795133e-01
4.580000000000000000e+02,-1.645755750696122677e+00,5.537288315424562235e-01,-9.805872697116422287e-01
4.590000000000000000e+02,-1.594205960214972961e+00,5.463762095985325029e-01,-9.954182851901356432e-01
4.600000000000000000e+02,-1.538861042727020179e+00,5.391312661623481883e-01,-9.930497727327519675e-01
4.610000000000000000e+02,-1.518264011297830951e+00,5.319965507585213693e-01,-9.735225158435387716e-01
4.620000000000000000e+02,-1.500366328062568533e+00,5.249745741219844497e-01,-9.371727550847107624e-01
4.630000000000000000e+02,-1.450529216021483103e+00,5.180678073144480145e-01,-8.846263983379023532e-01
4.640000000000000000e+02,-1.416809236367825298e+00,5.112786808548226425e-01,-8.167882432731373710e-01
4.650000000000000000e+02,-1.344301548936865487e+00,5.046095838639066411e-01,-7.348263976040492196e-01
4.660000000000000000e+02,-1.213669894415805084e+00,4.980628632236495101e-01,-6.401521653978039517e-01
4.670000000000000000e+02,-1.063144787708191652e+00,4.916408227512684692e-01,-5.343957457777909204e-01
4.680000000000000000e+02,-8.131796706462860458e-01,4.853457223885356275e-01,-4.193781624645381290e-01
4.690000000000000000e+02,-5.810585965585369772e-01,4.791797774064892601e-01,-2.970799075003637268e-01
4.700000000000000000e+02,-3.446855431164315697e-01,4.731451576258688951e-01,-1.696068390833632977e-01
4.710000000000000000e+02,-7.963859041770279812e-02,4.672439866535500474e-01,-3.915392071691069231e-02
4.720000000000000000e+02,1.330803202049619938e-01,4.614783411352400000e-01,9.203257394866030949e-02
4.730000000000000000e+02,2.696415308089671337e-01,4.558502500246958133e-01,2.216937397854545355e-01
4.740000000000000000e+02,3.693999303476058205e-01,4.503616938697251326e-01,3.475969363592929517e-01
4.750000000000000000e+02,4.597579072445567849e-01,4.450146041152260867e-01,4.675742318485057170e-01
4.760000000000000000e+02,5.768623540001707184e-01,4.398108624235054775e-01,5.795597327424630851e-01
4.770000000000000000e+02,6.043232481308701276e-01,4.347523000121128467e-01,6.816251565386589606e-01
4.780000000000000000e+02,5.979984834688406581e-01,4.298406970094248991e-01,7.720130349109423085e-01
4.790000000000000000e+02,5.754691731651218056e-01,4.250777818282142628e-01,8.491669756218517273e-01
4.800000000000000000e+02,5.982262354113371261e-01,4.204652305574150262e-01,9.117584620984422461e-01
4.810000000000000000e+02,6.505690456866747295e-01,4.160046663722988813e-01,9.587097292084854061e-01
4.820000000000000000e+02,7.542750025579509909e-01,4.116976589632714845e-01,9.892123213384232949e-01
4.830000000000000000e+02,8.766046074699241908e-01,4.075457239834938128e-01,1.002741013220572963e+00
4.840000000000000000e+02,1.019788706865152994e+00,4.035503225155193108e-01,9.990628538065403630e-01
4.850000000000000000e+02,1.179420337842228328e+00,3.997128605571316773e-01,9.782411774600001664e-01
4.860000000000000000e+02,1.320625653065458094e+00,3.960346885265666472e-01,9.406345133999068908e-01
4.870000000000000000e+02,1.469537471040222920e+00,3.925171007872965134e-01,8.868904121725884604e-01
4.880000000000000000e+02,1.544453417354074043e+00,3.891613351925394260e-01,8.179342954547706990e-01
4.890000000000000000e+02,1.542841238329737408e+00,3.859685726496526192e-01,7.349535211833362336e-01
4.900000000000000000e+02,1.521717076043180850e+00,3.829399367045648872e-01,6.393769383949433616e-01
4.910000000000000000e+02,1.559061554346169443e+00,3.800764931463980756e-01,5.328502838212445525e-01
4.920000000000000000e+02,1.636788385621655850e+00,3.773792496324122059e-01,4.172078438869748496e-01
4.930000000000000000e+02,1.767064509074368406e+00,3.748491553334059589e-01,2.944408700639074561e-01
4.940000000000000000e+02,1.910427956806485472e+00,3.724871005996986395e-01,1.666632914375957841e-01
4.950000000000000000e+02,2.005414881245600078e+00,3.702939166478134148e-01,3.607531488394302016e-02
4.960000000000000000e+02,2.139011929521737798e+00,3.682703752679694631e-01,-9.507446037468779421e-02
4.970000000000000000e+02,2.276784573123182831e+00,3.664171885524859507e-01,-2.245277614832070501e-01
4.980000000000000000e+02,2.358528450721332881e+00,3.647350086451908724e-01,-3.500555272380305172e-01
4.990000000000000000e+02,2.399656891444082341e+00,3.632244275119332344e-01,-4.694962903746592309e-01
5.000000000000000000e+02,2.443187512625885294e+00,3.618859767322651355e-01,-5.807933959529857360e-01
5.010000000000000000e+02,2.459662773037592398e+00,3.607201273123782359e-01,-6.820304149750320288e-01
5.020000000000000000e+02,2.371678318005621566e+00,3.597272895193542874e-01,-7.714641434472452319e-01
5.030000000000000000e+02,2.263127153989692886e+00,3.589078127367897886e-01,-8.475546186747745514e-01
5.040000000000000000e+02,2.141513136202765732e+00,3.582619853418474443e-01,-9.089916359363182652e-01
5.050000000000000000e+02,1.985597593951751172e+00,3.577900346037748980e-01,-9.547173089480189834e-01
5.060000000000000000e+02,1.883794254866172135e+00,3.574921266039277068e-01,-9.839442856466434906e-01
5.070000000000000000e+02,1.854243501760252988e+00,3.573683661773243703e-01,-9.961693056340222840e-01
5.080000000000000000e+02,1.850838791524506144e+00,3.574187968757548406e-01,-9.911818658365899593e-01
5.090000000000000000e+02,1.819801479545397838e+00,3.576434009524542823e-01,-9.690678451655976300e-01
5.100000000000000000e+02,1.778880034379564545e+00,3.580420993683481878e-01,-9.302080257649795181e-01
5.110000000000000000e+02,1.731718215269766326e+00,3.586147518198669615e-01,-8.752715363094334400e-01
5.120000000000000000e+02,1.656820468900012777e+00,3.593611567883188140e-01,-8.052043302528981705e-01
5.130000000000000000e+02,1.566261551345087710e+00,3.602810516108050920e-01,-7.212128974209293109e-01
5.140000000000000000e+02,1.443466136690950918e+00,3.613741125726521730e-01,-6.247434894174563880e-01
5.150000000000000000e+02,1.365923161504376981e+00,3.626399550213288414e-01,-5.174572165647136623e-01
5.160000000000000000e+02,1.291584188259671473e+00,3.640781335018065112e-01,-4.012014451828181949e-01
5.170000000000000000e+02,1.200374891613614325e+00,3.656881419133162225e-01,-2.779779877205381666e-01
5.180000000000000000e+02,1.122461655487206666e+00,3.674694136874473993e-01,-1.499086334721781710e-01
5.190000000000000000e+02,1.062647764294105235e+00,3.694213219875271959e-01,-1.919861340892290574e-02
5.200000000000000000e+02,1.056786224936357543e+00,3.715431799292053805e-01,1.119013717751363435e-01
5.210000000000000000e+02,1.099943388924901511e+00,3.738342408221715929e-01,2.411339065620824451e-01
5.220000000000000000e+02,1.105048120510084164e+00,3.762936984329187662e-01,3.662737311317987854e-01
5.230000000000000000e+02,1.078813003206014587e+00,3.789206872684608984e-01,4.851660581934470473e-01
5.240000000000000000e+02,1.007179596599718563e+00,3.817142828809034216e-01,5.957636763480849140e-01
5.250000000000000000e+02,9.089693789552073522e-01,3.846735021927580322e-01,6.961622010977520647e-01
5.260000000000000000e+02,7.836821737053443204e-01,3.877973038428932928e-01,7.846328665128703417e-01
5.270000000000000000e+02,6.450201616526837212e-01,3.910845885529945498e-01,8.596522929171749317e-01
5.280000000000000000e+02,5.137523620118132905e-01,3.945341995144036051e-01,9.199287180188955304e-01
5.290000000000000000e+02,4.229247164506784729e-01,3.981449227952015280e-01,9.644242398136964045e-01
5.300000000000000000e+02,3.559925397783098022e-01,4.019154877674033233e-01,9.923726882578692843e-01
5.310000000000000000e+02,2.463596435844930821e-01,4.058445675540876540e-01,1.003292817978794327e+00
5.320000000000000000e+02,1.059411338030355337e-01,4.099307794963377716e-01,9.969965948568992875e-01
5.330000000000000000e+02,2.317202988507041997e-02,4.141726856398020851e-01,9.735924337921474381e-01
5.340000000000000000e+02,-1.656470487438180261e-02,4.185687932407141099e-01,9.334833319038688959e-01
5.350000000000000000e+02,-7.792292412346129606e-03,4.231175552911967119e-01,8.773599293083528261e-01
5.360000000000000000e+02,2.474582147975103175e-02,4.278173710636620775e-01,8.061886169610130715e-01
5.370000000000000000e+02,5.866806881543291247e-02,4.326665866741124522e-01,7.211948963346672681e-01
5.380000000000000000e+02,9.949153952453373972e-02,4.376634956641471952e-01,6.238422774640316470e-01
5.390000000000000000e+02,1.311892453253006852e-01,4.428063396014730868e-01,5.158070787120673240e-01
5.400000000000000000e+02,1.678588420155104066e-01,4.480933086987063940e-01,3.989495621818608395e-01
5.410000000000000000e+02,2.144333645387015708e-01,4.535225424502427050e-01,2.752819017941835478e-01
5.420000000000000000e+02,2.445818972591205231e-01,4.590921302869732101e-01,1.469335355900200091e-01
5.430000000000000000e+02,2.001439425082899570e-01,4.648001122486244419e-01,1.611449885787673980e-02
5.440000000000000000e+02,1.043671992423096384e-01,4.706444796734780556e-01,-1.149226305461649306e-01
5.450000000000000000e+02,2.524936626307361029e-02,4.766231759052250161e-01,-2.439215194201723169e-01
5.460000000000000000e+02,2.286507106381344828e-02,4.827340970167084411e-01,-3.686609311016884050e-01
5.470000000000000000e+02,-1.155279109778913418e-02,4.889750925503069112e-01,-4.869929730242804067e-01
5.480000000000000000e+02,-9.316939487684230969e-02,4.953439662746906835e-01,-5.968800813596417676e-01
5.490000000000000000e+02,-2.248161178679166927e-01,5.018384769576827997e-01,-6.964301059047997011e-01
5.500000000000000000e+02,-3.565208083994944044e-01,5.084563391549545841e-01,-7.839288910867374671e-01
5.510000000000000000e+02,-4.756102783671809497e-01,5.151952240142853023e-01,-8.578697920710504077e-01
5.520000000000000000e+02,-5.665969158402378580e-01,5.220527600950972680e-01,-9.169796177352753652e-01
5.530000000000000000e+02,-6.381106124249515954e-01,5.290265342029722984e-01,-9.602405537941289815e-01
5.540000000000000000e+02,-7.532942835615260568e-01,5.361140922388626384e-01,-9.869076885815944999e-01
5.550000000000000000e+02,-9.389019415908187449e-01,5.433129400627001448e-01,-9.965218397125342742e-01
5.560000000000000000e+02,-1.102934019951320010e+00,5.506205443710975311e-01,-9.889174607612571943e-01
5.570000000000000000e+02,-1.178968257781826567e+00,5.580343335888240386e-01,-9.642254918115881202e-01
5.580000000000000000e+02,-1.253478772897917537e+00,5.655516987737523316e-01,-9.228711047946753787e-01
5.590000000000000000e+02,-1.311547974037380326e+00,5.731699945349562064e-01,-8.655663824377470839e-01
5.600000000000000000e+02,-1.331903647761550902e+00,5.808865399636373716e-01,-7.932980568851261127e-01
5.610000000000000000e+02,-1.342593956909688746e+00,5.886986195765484542e-01,-7.073105191207265108e-01
5.620000000000000000e+02,-1.313348940778681584e+00,5.966034842715772779e-01,-6.090843917535332386e-01
5.630000000000000000e+02,-1.219677660765291716e+00,6.045983522951683398e-01,-5.003110341217783530e-01
5.640000000000000000e+02,-1.125154526071608707e+00,6.126804102212335401e-01,-3.828634187137374134e-01
5.650000000000000000e+02,-9.946963712918651668e-01,6.208468139412123277e-01,-2.587638803846936120e-01
5.660000000000000000e+02,-7.995520235975375201e-01,6.290946896649212139e-01,-1.301492936979568027e-01
5.670000000000000000e+02,-6.301705444566991776e-01,6.374211349318492648e-01,7.657219975812285841e-04
5.680000000000000000e+02,-4.366183262607114535e-01,6.458232196325481844e-01,1.317269361805010475e-01
5.690000000000000000e+02,-2.651313251568809259e-01,6.542979870397535036e-01,2.604793228359116863e-01
5.700000000000000000e+02,-1.242400507847549601e-01,6.628424548488648371e-01,3.848058898321387589e-01
5.710000000000000000e+02,-2.046780540999798559e-03,6.714536162274280517e-01,5.025658533908133885e-01
5.720000000000000000e+02,9.232615458651909079e-02,6.801284408732547471e-01,6.117315003222364433e-01
5.730000000000000000e+02,1.547902025717924068e-01,6.888638760808007966e-01,7.104231032940996338e-01
5.740000000000000000e+02,1.822708462612616098e-01,6.976568478154229203e-01,7.969412879264320404e-01
5.750000000000000000e+02,2.180469332278945072e-01,7.065042617951399206e-01,8.697962943821339055e-01
5.760000000000000000e+02,2.708471394936468601e-01,7.154030045795264359e-01,9.277336295969510482e-01
5.770000000000000000e+02,2.908729708467348574e-01,7.243499446653486329e-01,9.697556684422730111e-01
5.780000000000000000e+02,3.372735647634407252e-01,7.333419335885490442e-01,9.951388318692429014e-01
5.790000000000000000e+02,3.696320374790383334e-01,7.423758070322006297e-01,1.003446046243294143e+00
5.800000000000000000e+02,4.778293849100027080e-01,7.514483859400455934e-01,9.945342693313433680e-01
5.810000000000000000e+02,5.930712095043467746e-01,7.605564776352218281e-01,9.685569533512934370e-01
5.820000000000000000e+02,6.643987708343218612e-01,7.696968769437749769e-01,9.259614026725851987e-01
5.830000000000000000e+02,7.209784020586708086e-01,7.788663673225688644e-01,8.674810716656746745e-01
5.840000000000000000e+02,7.517799147174990537e-01,7.880617219912028348e-01,7.941229353239094291e-01
5.850000000000000000e+02,7.034126486237254339e-01,7.972797050675328734e-01,7.071501501237017484e-01
5.860000000000000000e+02,6.325810867963883588e-01,8.065170727063871725e-01,6.080603036862795019e-01
5.870000000000000000e+02,5.275084752058867288e-01,8.157705742410856775e-01,4.985596277606569870e-01
5.880000000000000000e+02,4.955923436332925758e-01,8.250369533273654854e-01,3.805336185557734452e-01
5.890000000000000000e+02,4.863393702272711949e-01,8.343129490893053113e-01,2.560145703112725601e-01
5.900000000000000000e+02,5.035079349195564768e-01,8.435952972668371297e-01,1.271465811472953511e-01
5.910000000000000000e+02,5.609325444473527433e-01,8.528807313644489740e-01,-3.851366240675673132e-03
5.920000000000000000e+02,6.657528549726267064e-01,8.621659838006794363e-01,-1.347236133272142478e-01
5.930000000000000000e+02,7.537030570193764545e-01,8.714477870580030761e-01,-2.632166660252262536e-01
5.940000000000000000e+02,8.709828473023689677e-01,8.807228748326677570e-01,-3.871179976841166437e-01
5.950000000000000000e+02,9.921557105765840268e-01,8.899879831841297495e-01,-5.042941466685926244e-01
5.960000000000000000e+02,1.050773416460918597e+00,8.992398516836407341e-01,-6.127274525137357264e-01
5.970000000000000000e+02,1.114243576270716574e+00,9.084752245616096733e-01,-7.105507980956971004e-01
5.980000000000000000e+02,1.171359424315342679e+00,9.176908518533242187e-01,-7.960797595907518343e-01
5.990000000000000000e+02,1.166604733516424020e+00,9.268834905426227566e-01,-8.678416106317703438e-01
6.000000000000000000e+02,1.151016271452728112e+00,9.360499057031216319e-01,-9.246006812382174811e-01
6.010000000000000000e+02,1.141762830614901247e+00,9.451868716366018663e-01,-9.653796348635712565e-01
6.020000000000000000e+02,1.085426393792116695e+00,9.542911730081492516e-01,-9.894762971895830761e-01
6.030000000000000000e+02,1.008443412665982919e+00,9.633596059776394771e-01,-9.964757468919643868e-01
6.040000000000000000e+02,9.487428110314535257e-01,9.723889793271792703e-01,-9.862574601861233692e-01
6.050000000000000000e+02,9.061243819940059119e-01,9.813761155841120853e-01,-9.589973861306597680e-01
6.060000000000000000e+02,8.391923352717387541e-01,9.903178521391867717e-01,-9.151649169540185813e-01
6.070000000000000000e+02,7.955922739424095003e-01,9.992110423594895430e-01,-8.555148055722263667e-01
6.080000000000000000e+02,7.360660084705525907e-01,1.008052556695752333e+00,-7.810741694703769999e-01
6.090000000000000000e+02,6.941765678718962995e-01,1.016839283783658177e+00,-6.931248047285409886e-01
6.100000000000000000e+02,6.500781293934133620e-01,1.025568131538745487e+00,-5.931811147273213791e-01
6.110000000000000000e+02,6.066499546646674235e-01,1.034236028244521544e+00,-4.829640335798128792e-01
6.120000000000000000e+02,5.129728504564994296e-01,1.042839923633409160e+00,-3.643713933030994778e-01
6.130000000000000000e+02,4.038700923133417553e-01,1.051376789960150493e+00,-2.394452449783127934e-01
6.140000000000000000e+02,2.942981245300250182e-01,1.059843623067287188e+00,-1.103366965970084684e-01
6.150000000000000000e+02,2.041172084335018400e-01,1.068237443442330514e+00,2.073112694722626173e-02
6.160000000000000000e+02,9.833090756862881976e-02,1.076555297266262201e+00,1.515013639288611547e-01
6.170000000000000000e+02,3.145374047896994096e-02,1.084794257452996957e+00,2.797222767765337181e-01
6.180000000000000000e+02,-9.721930479397807023e-02,1.092951424679440509e+00,4.031860248259018231e-01
6.190000000000000000e+02,-2.039776290574980000e-01,1.101023928405768348e+00,5.197666812100324440e-01
6.200000000000000000e+02,-3.038762833619936821e-01,7.848755390472050841e-01,6.274568392733054223e-01
6.210000000000000000e+02,-4.210395037510855087e-01,8.087988277744274646e-01,7.244021781811444960e-01
6.220000000000000000e+02,-4.817426771944795516e-01,8.324400184070985809e-01,8.089333925393406011e-01
6.230000000000000000e+02,-4.823088500275949930e-01,8.557907915155200662e-01,8.795949362257950987e-01
6.240000000000000000e+02,-3.991405691880793860e-01,8.788429298691012859e-01,9.351700854932718521e-01
6.250000000000000000e+02,-2.797402488497718887e-01,9.015883213279962671e-01,9.747018897807642190e-01
6.260000000000000000e+02,-1.442281421556338428e-01,9.240189616978244924e-01,9.975096494808093350e-01
6.270000000000000000e+02,-4.161121076837713539e-02,9.461269575463834292e-01,1.003200636931364853e+00
6.280000000000000000e+02,5.803450276088487764e-02,9.679045289813699160e-01,9.916768588079823976e-01
6.290000000000000000e+02,8.788923572773826853e-02,9.893440123881475090e-01,9.631367434745060629e-01
6.300000000000000000e+02,5.785207064669824206e-02,1.010437863126611102e+00,9.180717242377275378e-01
6.310000000000000000e+02,-9.500489810701511981e-03,1.031178658186184594e+00,8.572577773389729039e-01
6.320000000000000000e+02,-8.273407145148126141e-02,1.051559098797999248e+00,7.817420603903628695e-01
6.330000000000000000e+02,-1.479066924796536842e-01,1.071572013003352808e+00,6.928248813290303065e-01
6.340000000000000000e+02,-1.830302015383984959e-01,1.091210358177557849e+00,5.920373083663195146e-01
6.350000000000000000e+02,-2.219241449493715712e-01,1.110467223508276424e+00,4.811148064673816949e-01
6.360000000000000000e+02,-2.984456092695443319e-01,1.129335832427456721e+00,3.619673543155149664e-01
6.370000000000000000e+02,-3.769198024702117289e-01,1.147809544996025277e+00,2.366465563180777942e-01
6.380000000000000000e+02,-4.608029645692703347e-01,1.165881860240517653e+00,1.073103159540049756e-01
6.390000000000000000e+02,-5.472846020136596934e-01,1.183546418440801551e+00,-2.381432124631710848e-02
6.400000000000000000e+02,-6.087650282027611270e-01,1.200797003368082816e+00,-1.544695152809865968e-01
6.410000000000000000e+02,-6.401207809005367011e-01,1.217627544472413614e+00,-2.824055095074199939e-01
6.420000000000000000e+02,-6.674951850366176442e-01,1.234032119018950269e+00,-4.054193692855235231e-01
6.430000000000000000e+02,-6.700361397897666160e-01,1.250004954172193816e+00,-5.213929143913111908e-01
6.440000000000000000e+02,-6.899411284656089549e-01,1.265540429027466995e+00,-6.283291920408257125e-01
6.450000000000000000e+02,-7.751046254072708752e-01,1.280633076588927333e+00,-7.243868624942919610e-01
6.460000000000000000e+02,-8.654080826104438851e-01,1.295277585693431988e+00,-8.079119051536778340e-01
6.470000000000000000e+02,-9.886644218586885247e-01,1.309468802879561578e+00,-8.774660992047578212e-01
6.480000000000000000e+02,-1.084093584663286425e+00,1.323201734201138180e+00,-9.318517883948076452e-01
6.490000000000000000e+02,-1.208929126901013396e+00,1.336471546984611347e+00,-9.701325035200935032e-01
6.500000000000000000e+02,-1.314412139715714245e+00,1.349273571529698623e+00,-9.916490875239706293e-01
6.510000000000000000e+02,-1.417520904115727731e+00,1.361603302752678601e+00,-9.960310455466916402e-01
6.520000000000000000e+02,-1.521801245305784089e+00,1.373456401771740776e+00,-9.832029244901816512e-01
6.530000000000000000e+02,-1.643977517474078054e+00,1.384828697433853062e+00,-9.533856122477438744e-01
6.540000000000000000e+02,-1.705391556926925789e+00,1.395716187782610085e+00,-9.070925342271956016e-01
6.550000000000000000e+02,-1.748156849077549868e+00,1.406115041466541982e+00,-8.451208126597478110e-01
6.560000000000000000e+02,-1.768546212341752799e+00,1.416021599087381233e+00,-7.685375409225592147e-01
6.570000000000000000e+02,-1.771299740050808813e+00,1.425432374487813902e+00,-6.786614092183280711e-01
6.580000000000000000e+02,-1.807175668208949482e+00,1.434344055978273857e+00,-5.770399979995930462e-01
6.590000000000000000e+02,-1.818606575601972475e+00,1.442753507502340771e+00,-4.654231301234990625e-01
6.600000000000000000e+02,-1.814829525244365360e+00,1.450657769740335556e+00,-3.457327405868462211e-01
6.610000000000000000e+02,-1.835011660647267284e+00,1.458054061150712677e+00,-2.200297826559981518e-01
6.620000000000000000e+02,-1.841568199433243125e+00,1.464939778948892490e+00,-9.047874023607069272e-02
6.630000000000000000e+02,-1.829990423786808762e+00,1.471312500023195025e+00,4.068964245804822938e-02
6.640000000000000000e+02,-1.802966686188962830e+00,1.477169981787545439e+00,1.712167721691453537e-01
6.650000000000000000e+02,-1.796662006686891688e+00,1.482510162970646084e+00,2.988550973989849702e-01
6.660000000000000000e+02,-1.818918008299425626e+00,1.487331164341343603e+00,4.214068090809902634e-01
6.670000000000000000e+02,-1.797291349278573369e+00,1.491631289369941271e+00,5.367616847364199417e-01
6.680000000000000000e+02,-1.697781089705065805e+00,1.495409024825215649e+00,6.429334244735791515e-01
6.690000000000000000e+02,-1.628652241803709266e+00,1.498663041306926402e+00,7.380938531594238849e-01
6.700000000000000000e+02,-1.607142910253797963e+00,1.501392193713636303e+00,8.206043998352694491e-01
6.710000000000000000e+02,-1.623503746331064423e+00,1.503595521645680222e+00,8.890443123309537121e-01
6.720000000000000000e+02,-1.606194473039993742e+00,1.505272249743131896e+00,9.422351212492336980e-01
6.730000000000000000e+02,-1.584708115101548742e+00,1.506421787958657221e+00,9.792609320742291512e-01
6.740000000000000000e+02,-1.592253638098136248e+00,1.507043731765152383e+00,9.994841959930768072e-01
6.750000000000000000e+02,-1.574791527549657566e+00,1.507137862298100650e+00,1.002556687872638852e+00
6.760000000000000000e+02,-1.462597921670991452e+00,1.506704146432589875e+00,9.884255023610413193e-01
6.770000000000000000e+02,-1.279382450254948900e+00,1.505742736794970948e+00,9.573339648668723889e-01
6.780000000000000000e+02,-1.120343141203030024e+00,1.504253971709146764e+00,9.098174417299222938e-01
6.790000000000000000e+02,-9.539217464323856976e-01,1.502238375077515897e+00,8.466941217283229237e-01
6.800000000000000000e+02,-7.993409196663884275e-01,1.499696656196607192e+00,7.690509276555028695e-01
6.810000000000000000e+02,-6.866124376383784256e-01,1.496629709507477202e+00,6.782248005562226956e-01
6.820000000000000000e+02,-5.941570926309989176e-01,1.493038614280952414e+00,5.757796788891027528e-01
6.830000000000000000e+02,-4.519318018818444527e-01,1.488924634237830835e+00,4.634795690120543377e-01
6.840000000000000000e+02,-3.197059737057246220e-01,1.484289217104170167e+00,3.432581706912823938e-01
6.850000000000000000e+02,-2.080352576166723533e-01,1.479133994101828886e+00,2.171855806532217992e-01
6.860000000000000000e+02,-5.615205581973370386e-02,1.473460779374437202e+00,8.743264751193086104e-02
6.870000000000000000e+02,6.977006415191171207e-02,1.467271569348981508e+00,-4.376640815389645084e-02
6.880000000000000000e+02,1.149120275053303331e-01,1.460568542033267470e+00,-1.741524649280071224e-01
6.890000000000000000e+02,1.597872647227548126e-01,1.453354056249460236e+00,-3.014804004522276260e-01
6.900000000000000000e+02,1.121895292163564151e-01,1.445630650804007988e+00,-4.235577502719431453e-01
6.910000000000000000e+02,3.745613777418991402e-02,1.437401043594229488e+00,-5.382824599629476570e-01
6.920000000000000000e+02,-9.045099124462410711e-02,1.428668130651872481e+00,-6.436790804846392877e-01
6.930000000000000000e+02,-2.436416997555072017e-01,1.419434985123985804e+00,-7.379327835106288536e-01
6.940000000000000000e+02,-3.247940728050045522e-01,1.409704856191467792e+00,-8.194206110250478181e-01
6.950000000000000000e+02,-4.044820712794729989e-01,1.399481167925672231e+00,-8.867394210969897772e-01
6.960000000000000000e+02,-5.109540295220077466e-01,1.388767518083459551e+00,-9.387300486335184990e-01
6.970000000000000000e+02,-6.193237778821617523e-01,1.377567676841128019e+00,-9.744972650865775243e-01
6.980000000000000000e+02,-7.298054667971206610e-01,1.365885585467676799e+00,-9.934251934265759809e-01
6.990000000000000000e+02,-8.135873993523885517e-01,1.353725354937862502e+00,-9.951879129518574896e-01
7.000000000000000000e+02,-8.685469315583903560e-01,1.341091264485527512e+00,-9.797550713294009839e-01
7.010000000000000000e+02,-9.177416668994597959e-01,1.327987760097713243e+00,-9.473924072327419843e-01
7.020000000000000000e+02,-9.572919645983547499e-01,1.314419452950106315e+00,-8.986571745779137199e-01
7.030000000000000000e+02,-9.770374686527295571e-01,1.300391117784351014e+00,-8.343885471475105398e-01
7.040000000000000000e+02,-9.645924679290150960e-01,1.285907691227794913e+00,-7.556931688261395719e-01
7.050000000000000000e+02,-9.653752126748714746e-01,1.270974270056263178e+00,-6.639260982583023996e-01
7.060000000000000000e+02,-1.005197503168806294e+00,1.255596109400489269e+00,-5.606674760431249460e-01
7.070000000000000000e+02,-1.054015158299745902e+00,1.239778620896818007e+00,-4.476953162346868909e-01
7.080000000000000000e+02,-1.070339267251158244e+00,1.223527370782827361e+00,-3.269548906520177156e-01
7.090000000000000000e+02,-1.093758171031099069e+00,1.206848077938525332e+00,-2.005252331711921687e-01
7.100000000000000000e+02,-1.150643859888420328e+00,1.189746611873889748e+00,-7.058334076380634592e-02
7.110000000000000000e+02,-1.191865929391330070e+00,1.172228990663340076e+00,6.063331229470693418e-02
7.120000000000000000e+02,-1.200834902256244785e+00,1.154301378827958802e+00,1.908653015779634698e-01
7.130000000000000000e+02,-1.223130489731690584e+00,1.135970085166178478e+00,3.178701576216978464e-01
7.140000000000000000e+02,-1.226317979093446864e+00,1.117241560533663414e+00,4.394609790888760470e-01
7.150000000000000000e+02,-1.217544660579036098e+00,1.098122395573267518e+00,5.535440891050023016e-01
7.160000000000000000e+02,-1.223124268143927162e+00,1.078619318395742654e+00,6.581550863582019684e-01
7.170000000000000000e+02,-1.152455319158707914e+00,1.058739192212065028e+00,7.514926701983408730e-01
7.180000000000000000e+02,-1.096347599583674004e+00,1.038489012918296872e+00,8.319496572998085204e-01
7.190000000000000000e+02,-1.073583811990226344e+00,1.017875906633642247e+00,8.981406558111290073e-01
7.200000000000000000e+02,-9.909410934675647598e-01,9.969071271927887334e-01,9.489259204685600579e-01
7.210000000000000000e+02,-8.765626447562485657e-01,9.755900535932268136e-01,9.834309779122539785e-01
7.220000000000000000e+02,-7.758827084522376127e-01,9.539321873985635580e-01,1.001061684275500463e+00
7.230000000000000000e+02,-6.718502769414463893e-01,9.319411500986616304e-01,1.001514455770096346e+00
7.240000000000000000e+02,-5.430958336293922883e-01,9.096246804276545417e-01,9.847814961068410700e-01
7.250000000000000000e+02,-3.456371084931382232e-01,8.869906316406312996e-01,9.511509307401571078e-01
7.260000000000000000e+02,-1.783474963965080429e-01,8.640469687500189622e-01,9.012018456251588150e-01
7.270000000000000000e+02,-2.677915518331805324e-03,8.408017657227131458e-01,8.357943159150613699e-01
7.280000000000000000e+02,1.560940377076786290e-01,8.172632026387829374e-01,7.560545962952063270e-01
7.290000000000000000e+02,2.486246299068637367e-01,7.934395628128769751e-01,6.633557279616861813e-01
7.300000000000000000e+02,2.524077204232228477e-01,7.693392298793008122e-01,5.592938961740051562e-01
7.310000000000000000e+02,2.435918179688050245e-01,7.449706848417450011e-01,4.456609454817272997e-01
7.320000000000000000e+02,2.487791083121617952e-01,7.203425030888416236e-01,3.244135258866733262e-01
7.330000000000000000e+02,2.702460855463411638e-01,6.954633513764235664e-01,1.976394012136622469e-01
7.340000000000000000e+02,3.403210376204290899e-01,6.703419847776296292e-01,6.752149982767642611e-02
7.350000000000000000e+02,3.757701201754223286e-01,6.449872436020154254e-01,-6.369967329070629070e-02
7.360000000000000000e+02,3.679360651782529468e-01,6.194080502845756842e-01,-1.937646158840228561e-01
7.370000000000000000e+02,3.220210864996851940e-01,5.936134062459132998e-01,-3.204337348711981392e-01
7.380000000000000000e+02,3.441910346703643264e-01,5.676123887246129485e-01,-4.415259099839741741e-01
7.390000000000000000e+02,4.136751042000372247e-01,5.414141475828848638e-01,-5.549560505580470871e-01
7.400000000000000000e+02,4.597496258904645305e-01,5.150279020867509772e-01,-6.587709987866302574e-01
7.410000000000000000e+02,4.520941953583328399e-01,4.884629376617192209e-01,-7.511831612172705785e-01
7.420000000000000000e+02,4.857581911172219047e-01,4.617286026251739006e-01,-8.306012893900857064e-01
7.430000000000000000e+02,5.733997607418848119e-01,4.348343048967265312e-01,-8.956578796040510770e-01
7.440000000000000000e+02,6.409002143930971895e-01,4.077895086874907538e-01,-9.452327200140910879e-01
7.450000000000000000e+02,6.872093672036707623e-01,3.806037311695982805e-01,-9.784721796004388628e-01
7.460000000000000000e+02,7.314626674617048518e-01,3.532865391270786914e-01,-9.948039068729598311e-01
7.470000000000000000e+02,7.261070414505029769e-01,3.258475455892281825e-01,-9.939466852126870311e-01
7.480000000000000000e+02,7.577907840599553690e-01,2.982964064478079713e-01,-9.759152751512522039e-01
7.490000000000000000e+02,8.126987455963610163e-01,2.706428170590667315e-01,-9.410201602087522321e-01
7.500000000000000000e+02,8.630087382006074170e-01,2.428965088318847387e-01,-8.898622006664379525e-01
7.510000000000000000e+02,9.055324189204637664e-01,2.150672458032727719e-01,-8.233222873312288081e-01
7.520000000000000000e+02,9.408504790946874419e-01,1.871648212023895308e-01,-7.425461734441988204e-01
7.530000000000000000e+02,9.430588784676059433e-01,1.591990540042337310e-01,-6.489247459128498763e-01
7.540000000000000000e+02,8.867956160681242928e-01,1.311797854743177172e-01,-5.440700755777823083e-01
7.550000000000000000e+02,8.272292305906119303e-01,1.031168757054975460e-01,-4.297876589050482754e-01
7.560000000000000000e+02,8.493787205164888832e-01,7.502020014812413318e-02,-3.080453290752566686e-01
7.570000000000000000e+02,9.065879857728288416e-01,4.689964613489656237e-02,-1.809393717909500710e-01
7.580000000000000000e+02,9.426724928847252105e-01,1.876510940143821804e-02,-5.065842925526253121e-02
7.590000000000000000e+02,1.012500851435280236e+00,-9.373509396084230005e-03,8.055418613969438091e-02
7.600000000000000000e+02,1.069027272305745013e+00,-3.750630816497742964e-02,2.104391194921875485e-01
7.610000000000000000e+02,1.170281097955427008e+00,-6.562338686065008475e-02,3.367598773069503948e-01
7.620000000000000000e+02,1.330921372369458844e+00,-9.371485097046763912e-02,4.573413377597017604e-01
7.630000000000000000e+02,1.449082909957259746e+00,-1.217708149956603092e-01,5.701072042008520357e-01
7.640000000000000000e+02,1.508354821490616615e+00,-1.497814059301121603e-01,6.731157569846010214e-01
7.650000000000000000e+02,1.556875110300723675e+00,-1.777367667346477775e-01,7.645932880116343977e-01
7.660000000000000000e+02,1.576754992199141947e+00,-2.056270598057958754e-01,8.429646422749493828e-01
7.670000000000000000e+02,1.561244583645725603e+00,-2.334424704377127124e-01,9.068803405123904149e-01
7.680000000000000000e+02,1.446831276286855372e+00,-2.611732102759533602e-01,9.552398159401965794e-01
7.690000000000000000e+02,1.354458509214312434e+00,-2.888095207620750560e-01,9.872103649534426095e-01
7.700000000000000000e+02,1.262127703681404922e+00,-3.163416765677020681e-01,1.002241485480307670e+00
7.710000000000000000e+02,1.173132807923123355e+00,-3.437599890168978600e-01,1.000074356097717665e+00
7.720000000000000000e+02,1.097898223239766491e+00,-3.710548094956900855e-01,9.807462926870698094e-01
7.730000000000000000e+02,1.010958166944944780e+00,-3.982165328473944998e-01,9.445901058906579495e-01
7.740000000000000000e+02,9.671835843064997551e-01,-4.252356007527391402e-01,8.922283704328907161e-01
7.750000000000000000e+02,9.226019096342329417e-01,-4.521025050935057465e-01,8.245627049829251654e-01
7.760000000000000000e+02,8.499776801651985902e-01,-4.788077912984136097e-01,7.427582471492960581e-01
7.770000000000000000e+02,7.508464819743511098e-01,-5.053420616702614110e-01,6.482235909321941714e-01
7.780000000000000000e+02,6.780435139773294262e-01,-5.316959786930046672e-01,5.425865320909124545e-01
7.790000000000000000e+02,6.156756657822310963e-01,-5.578602683176553390e-01,4.276660390682283652e-01
7.800000000000000000e+02,5.865555791416540155e-01,-5.838257232258957652e-01,3.054409321051324011e-01
7.810000000000000000e+02,5.460251811970953106e-01,-6.095832060701024124e-01,1.780158098616794748e-01
7.820000000000000000e+02,5.067953482396204690e-01,-6.351236526888933698e-01,4.758481025416289034e-02
7.830000000000000000e+02,4.508785150224234317e-01,-6.604380752967647927e-01,-8.360617048695408171e-02
7.840000000000000000e+02,3.750364169325098307e-01,-6.855175656470066103e-01,-2.132981499878746356e-01
7.850000000000000000e+02,2.931554337060887083e-01,-7.103532981664824053e-01,-3.392579572327919513e-01
7.860000000000000000e+02,2.155201609360206383e-01,-7.349365330614225922e-01,-4.593166856187865243e-01
7.870000000000000000e+02,1.790606115717868208e-01,-7.592586193929834470e-01,-5.714070394391521646e-01
7.880000000000000000e+02,1.368448053475892767e-01,-7.833109981215373718e-01,-6.735989307249453661e-01
7.890000000000000000e+02,7.949797155784002478e-02,-8.070852051186704346e-01,-7.641327135016106054e-01
7.900000000000000000e+02,9.853793846578193238e-02,-8.305728741456879227e-01,-8.414494831983396761e-01
7.910000000000000000e+02,2.160484189902859564e-01,-8.537657397977551632e-01,-9.042179194837830503e-01
7.920000000000000000e+02,3.596677239103204249e-01,-8.766556404125522839e-01,-9.513572103204213093e-01
7.930000000000000000e+02,5.234325997121723750e-01,-8.992345209423435737e-01,-9.820556625071490409e-01
7.940000000000000000e+02,6.662496905387537138e-01,-9.214944357886155624e-01,-9.957846782546708742e-01
7.950000000000000000e+02,7.549333073328018395e-01,-9.434275515981577209e-01,-9.923078571305233853e-01
7.960000000000000000e+02,8.219192955524345923e-01,-9.650261500196404274e-01,-9.716850666468787034e-01
7.970000000000000000e+02,7.736874252860070911e-01,-9.862826304197682692e-01,-9.342714113996255509e-01
7.980000000000000000e+02,6.959141125627943403e-01,-1.007189512557923106e+00,-8.807111185091693883e-01
7.990000000000000000e+02,6.139193602636046077e-01,-1.027739439218516848e+00,-8.119264446496512466e-01
8.000000000000000000e+02,5.280740955266907122e-01,-1.047925178800046542e+00,-7.291017956770040609e-01
8.010000000000000000e+02,4.718273128454216758e-01,-1.067739627859878748e+00,-6.336633323005630425e-01
8.020000000000000000e+02,3.910926431579885842e-01,-1.087175813614008613e+00,-5.272544129686923542e-01
8.030000000000000000e+02,3.323612274624256346e-01,-1.106226896390805514e+00,-4.117072968186216708e-01
8.040000000000000000e+02,3.038515883114467075e-01,-1.124886172037911081e+00,-2.890115939383408605e-01
8.050000000000000000e+02,2.590480641748998392e-01,-1.143147074281487541e+00,-1.612800061963903242e-01
8.060000000000000000e+02,1.951451218320622849e-01,-1.161003177036872058e+00,-3.071194854992593745e-02
8.070000000000000000e+02,1.511050467702603484e-01,-1.178448196669963810e+00,1.004443227630926055e-01
8.080000000000000000e+02,2.162133810434956338e-01,-1.195475994208479831e+00,2.299304230318014175e-01
8.090000000000000000e+02,2.973475273559746390e-01,-1.212080577502243406e+00,3.555167262826016694e-01
8.100000000000000000e+02,3.704886323795807956e-01,-1.228256103331872851e+00,4.750407572917288435e-01
8.110000000000000000e+02,4.055207017145294190e-01,-1.243996879465027128e+00,5.864444273264090013e-01
8.120000000000000000e+02,4.082785338549135834e-01,-1.259297366659518858e+00,6.878094724513831304e-01
8.130000000000000000e+02,4.569098271639763786e-01,-1.274152180612614371e+00,7.773904841868919391e-01
8.140000000000000000e+02,5.000538665457620047e-01,-1.288556093855778073e+00,8.536449637620764364e-01
8.150000000000000000e+02,4.769398489274916941e-01,-1.302504037594229391e+00,9.152598824586762882e-01
8.160000000000000000e+02,3.987832015514750639e-01,-1.315991103490684377e+00,9.611742907014113602e-01
8.170000000000000000e+02,3.269656706539473823e-01,-1.329012545392632916e+00,9.905975865880897180e-01
8.180000000000000000e+02,2.483659714555480902e-01,-1.341563781002498512e+00,1.003023129293145521e+00
8.190000000000000000e+02,1.850581845251278446e-01,-1.353640393490187277e+00,9.982369629348839535e-01
8.200000000000000000e+02,1.124594943790263729e-01,-1.365238133047384617e+00,9.763215006897260073e-01
8.210000000000000000e+02,5.354217909845301188e-02,-1.376352918383073387e+00,9.376541057166905002e-01
8.220000000000000000e+02,6.754600097240265333e-02,-1.386980838159775020e+00,8.829005933271044659e-01
8.230000000000000000e+02,1.159873813953395949e-01,-1.397118152369938304e+00,8.130037662860065684e-01
8.240000000000000000e+02,1.391399111693840673e-01,-1.406761293652077915e+00,7.291671806563523317e-01
8.250000000000000000e+02,1.571461794375423882e-01,-1.415906868546151554e+00,6.328344217223387247e-01
8.260000000000000000e+02,1.441306942525796553e-01,-1.424551658687711608e+00,5.256642468407940472e-01
8.270000000000000000e+02,1.078756591740908793e-01,-1.432692621940475197e+00,4.095020232365538804e-01
8.280000000000000000e+02,7.536128443757812712e-02,-1.440326893466859381e+00,2.863479525557253713e-01
8.290000000000000000e+02,1.341096593274271609e-01,-1.447451786736127399e+00,1.583226293190443112e-01
8.300000000000000000e+02,1.922831148434244741e-01,-1.454064794469799526e+00,2.763052632606863984e-02
8.310000000000000000e+02,2.680518933315724217e-01,-1.460163589523959082e+00,-1.034779642438094088e-01
8.320000000000000000e+02,2.631007990536012309e-01,-1.465746025708191347e+00,-2.327452804181181778e-01
8.330000000000000000e+02,2.354963298172420283e-01,-1.470810138540843415e+00,-3.579455634747392700e-01
8.340000000000000000e+02,1.525326888499315414e-01,-1.475354145940319661e+00,-4.769229850859010300e-01
8.350000000000000000e+02,3.819365416991351431e-02,-1.479376448852212089e+00,-5.876288686064501388e-01
8.360000000000000000e+02,-8.749209824859015272e-02,-1.482875631812011985e+00,-6.881569653130662489e-01
8.370000000000000000e+02,-1.699944330941334791e-01,-1.485850463443216363e+00,-7.767762781718281495e-01
8.380000000000000000e+02,-2.253962539964636524e-01,-1.488299896890659113e+00,-8.519608679406138751e-01
8.390000000000000000e+02,-2.454944055324319030e-01,-1.490223070188895882e+00,-9.124161283735520156e-01
8.400000000000000000e+02,-3.131283871511769679e-01,-1.491619306565537872e+00,-9.571010780940654161e-01
8.410000000000000000e+02,-3.896363166254518395e-01,-1.492488114679412003e+00,-9.852462852919662284e-01
8.420000000000000000e+02,-4.699580859821944623e-01,-1.492829188793461270e+00,-9.963671165983410960e-01
8.430000000000000000e+02,-5.815351815840278382e-01,-1.492642408882339122e+00,-9.902720820055531670e-01
8.440000000000000000e+02,-6.556574087806450457e-01,-1.491927840674644568e+00,-9.670661321408227096e-01
8.450000000000000000e+02,-7.103845406921674988e-01,-1.490685735629792230e+00,-9.271488511174386105e-01
8.460000000000000000e+02,-7.475373689771156460e-01,-1.488916530849524023e+00,-8.712075760810937819e-01
8.470000000000000000e+02,-7.925159297270802927e-01,-1.486620848924088856e+00,-8.002055619259912378e-01
8.480000000000000000e+02,-8.344891101733391547e-01,-1.483799497713153670e+00,-7.153653949730833794e-01
8.490000000000000000e+02,-9.182128102973763362e-01,-1.480453470061513954e+00,-6.181479412106756222e-01
8.500000000000000000e+02,-9.403302604165374445e-01,-1.476583943449702119e+00,-5.102271915887066633e-01
8.510000000000000000e+02,-9.210862124225162040e-01,-1.472192279579636054e+00,-3.934614375064393044e-01
8.520000000000000000e+02,-8.982845572527152767e-01,-1.467280023895425556e+00,-2.698612728236430836e-01
8.530000000000000000e+02,-8.925707254965922210e-01,-1.461848905039524915e+00,-1.415549733702513302e-01
8.540000000000000000e+02,-8.519362388730202795e-01,-1.455900834244420183e+00,-1.075185008582539917e-02
8.550000000000000000e+02,-7.849006171356917028e-01,-1.449437904660048293e+00,1.202957931878011755e-01
8.560000000000000000e+02,-6.873708887183787031e-01,-1.442462390617223589e+00,2.493314422100120775e-01
8.570000000000000000e+02,-6.013614832676283939e-01,-1.434976746827286043e+00,3.741332273439097467e-01
8.580000000000000000e+02,-5.135673856462728004e-01,-1.426983607518268027e+00,4.925521820123486827e-01
8.590000000000000000e+02,-4.620929934575146447e-01,-1.418485785507917152e+00,6.025492458332158963e-01
8.600000000000000000e+02,-4.380700764992316310e-01,-1.409486271213842512e+00,7.022303752758791706e-01
8.610000000000000000e+02,-3.940412587664671729e-01,-1.399988231601177580e+00,7.898791572672858585e-01
8.620000000000000000e+02,-3.625257529065948892e-01,-1.389995009068116349e+00,8.639863641723708465e-01
8.630000000000000000e+02,-2.790813384010837894e-01,-1.379510120269695772e+00,9.232759412408398925e-01
8.640000000000000000e+02,-1.857346134709381424e-01,-1.368537254880291432e+00,9.667269790412980068e-01
8.650000000000000000e+02,-1.025384452403668156e-01,-1.357080274295197286e+00,9.935912925387739847e-01
8.660000000000000000e+02,-7.120369059540630763e-02,-1.345143210271771306e+00,1.003406304120593173e+00
8.670000000000000000e+02,-7.420099442804954648e-02,-1.332730263510669255e+00,9.960030087374942553e-01
8.680000000000000000e+02,-9.885552008599507445e-02,-1.319845802177584515e+00,9.715088840078677235e-01
8.690000000000000000e+02,-1.127123395690246416e-01,-1.306494360366077689e+00,9.303456951758828364e-01
8.700000000000000000e+02,-1.503783119459651541e-01,-1.292680636502015368e+00,8.732222327201143441e-01
8.710000000000000000e+02,-1.896287140565388885e-01,-1.278409491690154720e+00,8.011221076638925798e-01
8.720000000000000000e+02,-2.894702282109169467e-01,-1.263685948003533177e+00,7.152868147405432309e-01
8.730000000000000000e+02,-3.056930975428406305e-01,-1.248515186716164349e+00,6.171943550494972675e-01
8.740000000000000000e+02,-2.738350833313291655e-01,-1.232902546479710537e+00,5.085337863003097647e-01
8.750000000000000000e+02,-2.308946060806288669e-01,-1.216853521444829500e+00,3.911761388652744142e-01
8.760000000000000000e+02,-2.230393871739665690e-01,-1.200373759327713508e+00,2.671421984377472802e-01
8.770000000000000000e+02,-2.163620546061102712e-01,-1.183469059422678660e+00,1.385677100484400404e-01
8.780000000000000000e+02,-1.964585000821870986e-01,-1.166145370561344041e+00,7.666602592088701644e-03
8.790000000000000000e+02,-1.321582267399499799e-01,-1.148408789019228493e+00,-1.233071328963473573e-01
8.800000000000000000e+02,-6.759690310551114134e-02,-1.130265556370418922e+00,-2.520982547971520882e-01
8.810000000000000000e+02,-4.219264794898561904e-02,-1.111722057291175458e+00,-3.764891039950208351e-01
8.820000000000000000e+02,-1.384952631712525230e-02,-1.092784817313119827e+00,-4.943377898339650911e-01
8.830000000000000000e+02,-3.034356072062784765e-02,-1.073460500526851824e+00,-6.036150714120442906e-01
8.840000000000000000e+02,-1.875114554403628855e-02,-1.053755907236871625e+00,-7.024392991558195964e-01
8.850000000000000000e+02,6.427604114461745594e-03,-1.033677971568497833e+00,-7.891088150144428548e-01
8.860000000000000000e+02,1.127094033053245743e-02,-1.013233759027727388e+00,-8.621312533728036076e-01
8.870000000000000000e+02,-3.519147522616305340e-02,-9.924304640148646772e-01,-9.202492381504923102e-01
8.880000000000000000e+02,-7.158394400432611937e-02,-9.712754072927497484e-01,-9.624620336073606008e-01
8.890000000000000000e+02,-1.243762654884761898e-01,-9.497760334106016833e-01,-9.880427760493668554e-01
8.900000000000000000e+02,-2.116858541083359302e-01,-9.279399080842281045e-01,-9.965509897215405477e-01
8.910000000000000000e+02,-3.194955244735298017e-01,-9.057747155335935663e-01,-9.878401713764125569e-01
8.920000000000000000e+02,-4.282229516491118937e-01,-8.832882557787624656e-01,-9.620603129188537439e-01
8.930000000000000000e+02,-5.132974563512832100e-01,-8.604884418950065061e-01,-9.196553186898859256e-01
8.940000000000000000e+02,-5.077494870225127688e-01,-8.373832972281716192e-01,-8.613553618613736251e-01
8.950000000000000000e+02,-4.476079019677280391e-01,-8.139809525712374816e-01,-7.881643115569822999e-01
8.960000000000000000e+02,-4.428878894278388545e-01,-7.902896433030249801e-01,-7.013424471924357695e-01
8.970000000000000000e+02,-3.972279036854558520e-01,-7.663177064901856017e-01,-6.023847576774826740e-01
8.980000000000000000e+02,-3.302606345945074406e-01,-7.420735779533282894e-01,-4.929951991461772320e-01
8.990000000000000000e+02,-3.092741524133027498e-01,-7.175657892983926534e-01,-3.750573544729155495e-01
9.000000000000000000e+02,-2.836037001263344570e-01,-6.928029649143978563e-01,-2.506019997889942785e-01
9.010000000000000000e+02,-2.886181202128257350e-01,-6.677938189384483580e-01,-1.217721364727673422e-01
9.020000000000000000e+02,-3.159123876235257478e-01,-6.425471521892037741e-01,9.213909270672539231e-03
9.030000000000000000e+02,-3.501231425922116669e-01,-6.170718490698451353e-01,1.401006838507866947e-01
9.040000000000000000e+02,-3.629753715331252018e-01,-5.913768744415789369e-01,2.686344430309726694e-01
9.050000000000000000e+02,-3.371595146264836917e-01,-5.654712704689248692e-01,3.926019592342602227e-01
9.060000000000000000e+02,-2.625650242720272698e-01,-5.393641534377126012e-01,5.098686311911482250e-01
9.070000000000000000e+02,-1.541554612072231489e-01,-5.130647105470049762e-01,6.184152397183475536e-01
9.080000000000000000e+02,-4.582452197032242658e-02,-4.865821966761051387e-01,7.163727167289362097e-01
9.090000000000000000e+02,6.801929672564155371e-02,-4.599259311277472673e-01,8.020543287851091829e-01
9.100000000000000000e+02,4.772259499846942532e-02,-4.331052943485673157e-01,8.739847210240510034e-01
9.110000000000000000e+02,-2.781437380646737539e-02,-4.061297246280953788e-01,9.309253213480749301e-01
9.120000000000000000e+02,-9.795246518234852762e-02,-3.790087147773951171e-01,9.718956674437040366e-01
9.130000000000000000e+02,-1.432229783318465510e-01,-3.517518087884634603e-01,9.961902893986303020e-01
9.140000000000000000e+02,-1.677901245680024356e-01,-3.243685984757236906e-01,1.003390857214356391e+00
9.150000000000000000e+02,-1.550781749051878267e-01,-2.968687201005970056e-01,9.933733840460211573e-01
9.160000000000000000e+02,-1.328730062219201091e-01,-2.692618509804315385e-01,9.663103611364577405e-01
9.170000000000000000e+02,-9.898152949836834524e-02,-2.415577060830787492e-01,9.226677876831054226e-01
9.180000000000000000e+02,-9.856737399017712065e-02,-2.137660346081152740e-01,8.631971467804727682e-01
9.190000000000000000e+02,-1.554614014543599654e-01,-1.858966165560709816e-01,7.889224656048020590e-01
9.200000000000000000e+02,-2.063736275184249180e-01,-1.579592592868184764e-01,7.011226826521212985e-01
9.210000000000000000e+02,-1.743767034898286716e-01,-1.299637940682811521e-01,6.013096256486460955e-01
9.220000000000000000e+02,-8.016132211403101393e-02,-1.019200726168343063e-01,4.912019793330023587e-01
9.230000000000000000e+02,3.757416403053947390e-02,-7.383796363041507382e-02,3.726956913599104304e-01
9.240000000000000000e+02,1.426224560621505155e-01,-4.572734931565589078e-02,2.478313259069022112e-01
9.250000000000000000e+02,2.100590197046202090e-01,-1.759812191036042028e-02,1.187589271239642003e-01
9.260000000000000000e+02,2.645522268468502025e-01,1.053981979765718745e-02,-1.229900255651006705e-02
9.270000000000000000e+02,3.161752575237841700e-01,3.867657395398475112e-02,-1.430857717718824473e-01
9.280000000000000000e+02,3.149919141089826402e-01,6.680223912210365989e-02,-2.713493582816149385e-01
9.290000000000000000e+02,2.883318412581721835e-01,9.490691776778657773e-02,-3.948811866219922861e-01
9.300000000000000000e+02,2.155183125372023001e-01,1.229807197420156040e-01,-5.115541576490200137e-01
9.310000000000000000e+02,9.532677033572109493e-02,1.510137657613971618e-01,-6.193592751378103056e-01
9.320000000000000000e+02,-5.688332151354912047e-02,1.789961908847534366e-01,-7.164402387631662039e-01
9.330000000000000000e+02,-2.021849107396139766e-01,2.069181479845706995e-01,-8.011254078038260173e-01
9.340000000000000000e+02,-3.659680433081168860e-01,2.347698112122857395e-01,-8.719565851863051442e-01
9.350000000000000000e+02,-5.044431129910934564e-01,2.625413794560304548e-01,-9.277141262344300587e-01
9.360000000000000000e+02,-6.611274630420218568e-01,2.902230797896721004e-01,-9.674379397763294142e-01
9.370000000000000000e+02,-7.799724127087489522e-01,3.178051709119867341e-01,-9.904440199900822472e-01
9.380000000000000000e+02,-8.678009001283800705e-01,3.452779465745892673e-01,-9.963362243253396366e-01
9.390000000000000000e+02,-8.910681479981974462e-01,3.726317389976845917e-01,-9.850130946966344503e-01
9.400000000000000000e+02,-9.477055438107311325e-01,3.998569222721145566e-01,-9.566696044939321242e-01
9.410000000000000000e+02,-1.032000825198810201e+00,4.269439157468369328e-01,-9.117938013285761256e-01
9.420000000000000000e+02,-1.131485436207390727e+00,4.538831874003227962e-01,-8.511584033233149382e-01
9.430000000000000000e+02,-1.294090713353123423e+00,4.806652571949543984e-01,-7.758074936502796781e-01
9.440000000000000000e+02,-1.423663115187214778e+00,5.072807004130774899e-01,-6.870385424239549010e-01
9.450000000000000000e+02,-1.573047197988534096e+00,5.337201509735880478e-01,-5.863800655150990249e-01
9.460000000000000000e+02,-1.713212509800408068e+00,5.599743047279329700e-01,-4.755653049791132014e-01
9.470000000000000000e+02,-1.827982563291740803e+00,5.860339227342178381e-01,-3.565023842967623424e-01
9.480000000000000000e+02,-1.912291877753830249e+00,6.118898345084574641e-01,-2.312414523248891018e-01
9.490000000000000000e+02,-1.961751262241869354e+00,6.375329412517352079e-01,-1.019393817071088254e-01
9.500000000000000000e+02,-1.993003083743654980e+00,6.629542190520475442e-01,2.917737039632364512e-02
9.510000000000000000e+02,-2.033678479107970283e+00,6.881447220598951864e-01,1.598510997572828440e-01
9.520000000000000000e+02,-2.085343743624147983e+00,7.130955856363521139e-01,2.878317305726856845e-01
9.530000000000000000e+02,-2.172689999767994706e+00,7.377980294725594579e-01,4.109155596034091418e-01
9.540000000000000000e+02,-2.211517551211616972e+00,7.622433606795880889e-01,5.269832018223256087e-01
9.550000000000000000e+02,-2.214277821319695416e+00,7.864229768474446658e-01,6.340360841836674144e-01
9.560000000000000000e+02,-2.192615951047649503e+00,8.103283690723237509e-01,7.302308591268897864e-01
9.570000000000000000e+02,-2.145274595926305317e+00,8.339511249509500290e-01,8.139111452466313290e-01
9.580000000000000000e+02,-2.082253018744720574e+00,8.572829315408845297e-01,8.836360485857520652e-01
9.590000000000000000e+02,-1.909641077955751109e+00,8.803155782859171108e-01,9.382049734419417586e-01
9.600000000000000000e+02,-1.659122863965961203e+00,9.030409599053859093e-01,9.766782954697568186e-01
9.610000000000000000e+02,-1.370959318721594489e+00,9.254510792464489821e-01,9.983935411070916643e-01
9.620000000000000000e+02,-1.107273406858212628e+00,9.475380500983485721e-01,1.002976794732169274e+00
9.630000000000000000e+02,-8.560815486298151145e-01,9.692940999675492275e-01,9.903491371304572466e-01
9.640000000000000000e+02,-6.036630066665750194e-01,9.907115728129360921e-01,9.607280044075767744e-01
9.650000000000000000e+02,-3.377000194942660904e-01,1.011782931740028868e+00,9.146234439489174806e-01
9.660000000000000000e+02,-1.096673923275277990e-01,1.032500761653198040e+00,8.528293318947495205e-01
9.670000000000000000e+02,1.110296985632421712e-01,1.052857771865097769e+00,7.764097033574199891e-01
9.680000000000000000e+02,2.686253405457427190e-01,1.072846798662281387e+00,6.866804307613399994e-01
9.690000000000000000e+02,3.692614498758632346e-01,1.092460807826132196e+00,5.851865657865995551e-01
9.700000000000000000e+02,3.633856766942836214e-01,1.111692897108256251e+00,4.736757350668334143e-01
9.710000000000000000e+02,3.700922251699543253e-01,1.130536298659395200e+00,3.540680477409764992e-01
9.720000000000000000e+02,3.875916940707594405e-01,1.148984381411046307e+00,2.284230330231280248e-01
9.730000000000000000e+02,3.954580543866911269e-01,1.167030653408976715e+00,9.890417709196090701e-02
9.740000000000000000e+02,3.859092591461526500e-01,1.184668764097787319e+00,-3.225833005795663427e-02
9.750000000000000000e+02,3.802011266154784463e-01,1.201892506555659157e+00,-1.628059963406253419e-01
9.760000000000000000e+02,3.753245940823703442e-01,1.218695819678619507e+00,-2.904909166377930840e-01
9.770000000000000000e+02,3.676224854324965929e-01,1.235072790313464619e+00,-4.131144795607936682e-01
9.780000000000000000e+02,3.675344283184462379e-01,1.251017655338612311e+00,-5.285652254215624790e-01
9.790000000000000000e+02,3.107979594615239427e-01,1.266524803692195444e+00,-6.348552035358074885e-01
9.800000000000000000e+02,2.866197690504289075e-01,1.281588778346577806e+00,-7.301542028195205924e-01
9.810000000000000000e+02,2.902133046577150544e-01,1.296204278228724194e+00,-8.128212662617178008e-01
9.820000000000000000e+02,3.104203634175151660e-01,1.310366160085685294e+00,-8.814329466242063482e-01
9.830000000000000000e+02,2.931967529910842196e-01,1.324069440294495470e+00,-9.348078168325087978e-01
9.840000000000000000e+02,2.660560507547159448e-01,1.337309296615951215e+00,-9.720268130124881667e-01
9.850000000000000000e+02,2.325346249918287811e-01,1.350081069891572394e+00,-9.924490598854966983e-01
9.860000000000000000e+02,1.697263432953398932e-01,1.362380265683172498e+00,-9.957229060235215368e-01
9.870000000000000000e+02,1.182313450242931663e-01,1.374202555854489916e+00,-9.817919789482212334e-01
9.880000000000000000e+02,3.395494194403772537e-02,1.385543780094246058e+00,-9.508961558107259515e-01
9.890000000000000000e+02,-7.813259083710236141e-02,1.396399947380192241e+00,-9.035674329380555259e-01
9.900000000000000000e+02,-2.182138026298409694e-01,1.406767237383577562e+00,-8.406207653685593417e-01
9.910000000000000000e+02,-3.629517492978752702e-01,1.416642001813511964e+00,-7.631400341109344510e-01
9.920000000000000000e+02,-5.180107989919652267e-01,1.426020765700833248e+00,-6.724593827566845983e-01
9.930000000000000000e+02,-6.676024649320498883e-01,1.434900228620956453e+00,-5.701402448121299926e-01
9.940000000000000000e+02,-7.299652363709205893e-01,1.443277265855304137e+00,-4.579444573167983368e-01
9.950000000000000000e+02,-8.282362033087669051e-01,1.451148929490920336e+00,-3.378039237059529132e-01
9.960000000000000000e+02,-8.734271328528480094e-01,1.458512449457833204e+00,-2.117873482934751195e-01
9.970000000000000000e+02,-9.130250687115812891e-01,1.465365234503864578e+00,-8.206461517560906249e-02
9.980000000000000000e+02,-9.768126357080549882e-01,1.471704873106508327e+00,4.913057508427460390e-02
9.990000000000000000e+02,-1.107315690314951029e+00,1.477529134321539983e+00,1.795391676284912308e-01


==> data/synthetic_interpret_likelihoods.csv <==
X,0,1,2,3
0.000000000000000000e+00,4.607939824078413515e+00,3.508788961596525979e+00,2.394235053961903059e+00,7.984446226543316927e-01
1.000000000000000000e+00,4.951476089637426026e-01,2.646475002990418091e+01,2.013968390803220032e+01,1.039850488746261847e+00
2.000000000000000000e+00,1.612502710722023114e+00,2.933609185408479902e+01,3.661290599183464778e+00,1.085697291145380161e+00
3.000000000000000000e+00,7.608675103313299104e+00,1.762101150789404258e+01,-5.067626169322750895e-01,7.747796997196428892e-01
4.000000000000000000e+00,7.830262379695844821e+00,4.079948848060693933e+01,-1.028478199801172277e+00,1.424541860867539533e+00
5.000000000000000000e+00,-9.262774967242749513e-01,3.010764916119477608e+00,5.083368489453960137e+00,9.968543783090917376e-01
6.000000000000000000e+00,4.465192867897184392e+00,2.178393052980721478e+01,1.347360929444677335e+00,1.181257621806901081e+00
7.000000000000000000e+00,7.139688161693905855e+00,5.024617697782829850e+01,4.873872324824469970e+00,9.278263699568601863e-01
8.000000000000000000e+00,1.209585094970217511e+01,1.186558316846927141e+01,2.651491731240905647e+00,8.237412618531989583e-01
9.000000000000000000e+00,1.042634309081041266e+00,1.287614759597534864e+01,1.095975509530044256e+01,8.379414503726797525e-01
1.000000000000000000e+01,4.899884941787956194e+00,2.269530868818433333e+01,-1.316206981746582683e+00,1.376496183665692596e+00
1.100000000000000000e+01,8.909081269428247296e+00,3.656955315716917454e+01,1.608674442582646913e+00,1.041003901446332147e+00
1.200000000000000000e+01,8.304806447603015229e+00,2.712124859972364987e+01,6.526825552323614943e+00,1.140705351846715399e+00
1.300000000000000000e+01,-1.065828999327063098e+00,3.894908902115837179e+00,-1.336371511908106324e+00,9.269032542153137211e-01
1.400000000000000000e+01,-8.238354803038310248e-01,4.438694599527182483e+00,-1.077438216961645434e+00,1.100788480751947462e+00
1.500000000000000000e+01,-9.301505054496341796e-01,3.529516277419462611e+00,1.651206531682088696e-01,1.328426477334477385e+00
1.600000000000000000e+01,-2.166635584106682277e-01,-9.458786224268526110e-01,2.837572178635349385e+00,1.390155440086798144e+00
1.700000000000000000e+01,8.822986484988055267e+00,1.222755581430521232e+01,6.488014662491613294e+00,7.711692253060284941e-01
1.800000000000000000e+01,7.177325970809626199e+00,2.675235011714022804e+01,1.196625592972240071e+01,1.533067540431964249e+00
1.900000000000000000e+01,2.435882583307212634e+00,-1.333219854918533898e+00,-9.289546934681820467e-01,1.642280697293551084e+00
2.000000000000000000e+01,1.543192513526081378e+01,2.908304708725998333e-01,5.065433757380352731e+00,1.610128407199048262e+00
2.100000000000000000e+01,1.942905840518694527e+00,-5.705549776765072023e-01,6.684902811064056039e+00,1.172705713728055432e+00
2.200000000000000000e+01,-1.193535227016798927e+00,-1.337830113877925609e+00,3.656181105161999123e-01,1.456936402924732699e+00
2.300000000000000000e+01,1.480962428068848524e+01,-9.329994497285269972e-01,-1.318049441461818461e+00,1.174643465869599668e+00
2.400000000000000000e+01,4.440410085409992824e+00,-4.659362304481713679e-02,1.215280827323111712e+00,1.159078781491200916e+00
2.500000000000000000e+01,1.046440541149650016e+00,-1.172859662220262722e+00,4.643800444553231266e+00,9.631830092058852877e-01
2.600000000000000000e+01,-7.392579532638108297e-01,1.686602396227746548e+00,-1.364652016704125392e+00,1.057292789502185304e+00
2.700000000000000000e+01,1.796794044530042989e+00,3.509304465577792342e+01,6.392234578794233180e+00,1.022200750497306965e+00
2.800000000000000000e+01,3.317947161016714830e+00,-9.579949681822634844e-01,1.347686063117064670e+01,1.214455879839292152e+00
2.900000000000000000e+01,-1.999532891226049047e-01,-1.089681550463337256e+00,2.333328472353122507e+01,9.264893170113595033e-01
3.000000000000000000e+01,-8.783222369442988953e-02,1.853070965003270620e+00,9.263085056129012784e+00,8.965276759205297319e-01
3.100000000000000000e+01,1.308920932452194563e+01,-1.137973770533381002e+00,1.157091712587143384e+01,9.031014618810268013e-01
3.200000000000000000e+01,1.445012184617582573e-01,4.175909609142448353e+00,8.273182197438941898e+00,1.043872743121191604e+00
3.300000000000000000e+01,1.974630232959108511e+01,7.218332071496265101e+00,1.604958795565244856e+01,1.018918569643768590e+00
3.400000000000000000e+01,2.582650415271811273e+00,-1.825415074728969564e-02,2.531153097150712350e-01,1.336192836600401446e+00
3.500000000000000000e+01,6.605719309659412453e-01,-6.204434209203996131e-01,1.124689655503401475e+01,1.039765057246387459e+00
3.600000000000000000e+01,1.957696534323877691e+00,5.502864092078455371e+01,4.057073976054160092e+00,1.308356854106397904e+00
3.700000000000000000e+01,2.440097357680792456e+01,-2.742936701252391973e-01,1.309098002948489814e+01,9.305639134428770332e-01
3.800000000000000000e+01,3.662158161055504024e+01,-6.695442631968684388e-01,4.215779934725953915e+00,1.214077625355438839e+00
3.900000000000000000e+01,1.572393237457068826e+00,-1.161448582613528790e+00,1.647896330299082734e+01,1.062751402142138479e+00
4.000000000000000000e+01,4.034378381932175017e+01,2.315842556655645623e+01,1.238491954819278318e+00,9.254203517897364728e-01
4.100000000000000000e+01,-1.091264269916523588e+00,-8.396259600650728128e-02,1.814897553347324832e+00,1.242159472905707496e+00
4.200000000000000000e+01,4.888078243444818227e+00,-4.986863639574122820e-01,5.467873237867017622e+00,1.372280791687984225e+00
4.300000000000000000e+01,-4.448123736528695749e-01,6.183427543072161470e+00,1.802011415144665207e+01,1.231866689253662495e+00
4.400000000000000000e+01,1.103843070502973234e+01,5.248668896846898235e+01,-1.138115253136611660e+00,1.128923856549071347e+00
4.500000000000000000e+01,1.083626641044542316e+00,3.996625194588325769e+01,-1.169808790409151422e-01,1.274803873309582558e+00
4.600000000000000000e+01,-1.263768854627710103e-01,3.722114492773742001e+01,1.906740431919342171e+00,1.355688364724617623e+00
4.700000000000000000e+01,7.787796216734648169e+00,7.585388162774034981e+01,5.508689500872858247e+00,9.241281011489762554e-01
4.800000000000000000e+01,1.776529700826992197e+01,4.865091189742354061e+01,-9.782760775454376612e-01,9.948639410064910038e-01
4.900000000000000000e+01,-8.537190898143154349e-02,9.732773190080683534e+00,-1.363377098147225741e+00,1.234994807516556881e+00
5.000000000000000000e+01,-6.714117478617841195e-02,2.493551730633898700e+01,-2.070524573711849947e-01,1.533995498913785394e+00
5.100000000000000000e+01,6.245044086436927877e+00,1.730707859423117867e+01,2.751879191484686960e+00,1.388743720246304436e+00
5.200000000000000000e+01,-1.087859854516985969e+00,4.931933915680705383e+01,1.137746324641309537e+00,1.402902800380613657e+00
5.300000000000000000e+01,-6.626007709908361409e-01,8.481278985128727754e+01,1.026914988146660690e+01,1.229543347459217006e+00
5.400000000000000000e+01,1.686507842961414649e+00,5.649239441587466359e+01,4.417574835310660752e+00,9.937963889949220642e-01
5.500000000000000000e+01,3.300803547277494143e+00,5.746926942730822674e+01,-1.256541405363162722e+00,8.060683402849784240e-01
5.600000000000000000e+01,1.884312384624115655e+00,6.121952674108216286e+01,1.372497255046398301e+00,7.919469534764328467e-01
5.700000000000000000e+01,-1.162263547161857424e+00,4.030862902638934742e+01,5.939954424822571077e+00,1.017708627512613040e+00
5.800000000000000000e+01,-1.126049656291752132e+00,1.698333017518440791e+00,-1.308840850360916352e+00,9.362952628656801002e-01
5.900000000000000000e+01,-1.170325777245365240e+00,9.434432773845330189e+01,3.367621463743771248e-01,1.744394505687820507e+00
6.000000000000000000e+01,1.539752128062047731e+01,2.187130749454382439e+01,3.158881177154357456e+00,1.475125998490298906e+00
6.100000000000000000e+01,1.743624467297969938e+00,3.439083158410022634e+01,-1.297949114083720934e+00,6.969507302539388327e-01
6.200000000000000000e+01,7.190633818043334902e-02,3.906597724668002591e+00,2.427398632106045895e+00,1.124708012213522679e+00
6.300000000000000000e+01,7.891437854829537191e-01,-1.285686352089118190e+00,9.280230409144094028e-02,9.909531494936898444e-01
6.400000000000000000e+01,2.979902683064348246e-01,1.628613414040682050e+00,1.785543120082042856e+00,8.657412214203510370e-01
6.500000000000000000e+01,-8.475325132556713603e-01,-1.147378264212923327e+00,-8.184882044090190378e-01,9.828086793596612081e-01
6.600000000000000000e+01,5.710176477581795140e+00,2.908978976761768531e-01,-8.988019559735564989e-01,1.508688048153964845e+00
6.700000000000000000e+01,1.921336589325999711e+01,-1.344193164982498301e+00,-3.307981312153505660e-01,9.501717441979412593e-01
6.800000000000000000e+01,1.322177942865644873e+01,-1.370438360661651700e+00,-1.332383964747280158e+00,1.313197444246045009e+00
6.900000000000000000e+01,-9.511826266572706023e-01,1.087950196342996279e+01,1.387801472224195587e+00,1.148766668625784471e+00
7.000000000000000000e+01,1.249764386016636486e+01,2.411443215190020695e+01,1.206088943134668634e+00,8.424957114008637671e-01
7.100000000000000000e+01,-6.752184444035449484e-01,8.818606870196834535e+00,-1.361761447565668970e+00,1.054011305387082320e+00
7.200000000000000000e+01,1.165679094318604392e+01,-1.100088526688812518e+00,3.391134260787306065e+00,1.138240124041767887e+00
7.300000000000000000e+01,-1.163108171430172089e+00,-1.369565600590193499e+00,-3.247633758470337417e-01,1.005117051345121304e+00
7.400000000000000000e+01,2.860494787991324728e+00,3.076915392066277732e+00,-5.305759339669279262e-01,1.069223576879289483e+00
7.500000000000000000e+01,-1.091819336974764854e+00,1.030301438331232999e+00,1.725934602715584409e+00,9.963986030170698394e-01
7.600000000000000000e+01,-1.197352708171997238e+00,-1.172776398450640967e+00,-3.677364638783252593e-01,9.506903720465202934e-01
7.700000000000000000e+01,-4.083501967342874073e-01,2.846714637231287526e+01,3.221242935958880671e-01,1.245875148479347549e+00
7.800000000000000000e+01,6.748185577892490628e+00,-5.483872926589223873e-01,4.490042175744993536e+00,9.906770212159622391e-01
7.900000000000000000e+01,3.287476641675845634e+00,2.114133130078415945e+01,-8.434391557351113011e-01,8.936269475969014220e-01
8.000000000000000000e+01,7.975976007529801848e+00,7.179707596091721200e+01,-1.322944433558523869e+00,1.095058975081627084e+00
8.100000000000000000e+01,2.096696156784349174e+00,6.805354373363636356e+00,6.728681771138006473e-01,6.247530995279167998e-01
8.200000000000000000e+01,9.672890973880237553e+00,2.792443005750250951e+00,2.636899042500410670e-02,1.236269108306752962e+00
8.300000000000000000e+01,6.941688217222157231e-01,1.270050770576943044e+00,-8.335338114160220080e-01,1.067680798970091161e+00
8.400000000000000000e+01,2.159024196924155259e+00,3.919034058462551595e-01,-1.232058795077436431e+00,8.502683399814383591e-01
8.500000000000000000e+01,-8.263928666746830354e-01,8.698259388672308079e-01,-1.339118577449917691e+00,9.637120051473522242e-01
8.600000000000000000e+01,-2.648154689103692228e-01,3.694776711124280411e+01,3.596982870084041384e+00,1.394457938500004435e+00
8.700000000000000000e+01,7.787700064722224980e+00,1.163882249558556792e+00,-1.977058650129601691e-01,9.968776011344506749e-01
8.800000000000000000e+01,-1.170202723479351281e+00,8.393051001674875167e+00,-1.196104232584585259e-01,1.269061841538383195e+00
8.900000000000000000e+01,1.476551691410813660e+00,1.763656863950685993e+00,1.651899680221983147e+01,1.004030973907860558e+00
9.000000000000000000e+01,1.218754888520848034e+01,-1.195031426508112782e+00,2.199557503004978543e+01,1.292209145869169351e+00
9.100000000000000000e+01,4.606117466851434017e+01,3.162145611746684892e+01,9.956752105386460983e+01,1.189156787187503506e+00
9.200000000000000000e+01,4.276933359919878441e+00,8.484211859364052088e+00,1.019626589825227256e+02,9.011561607326760148e-01
9.300000000000000000e+01,6.906730811548223770e+00,2.086990212720966653e+01,8.287236546258536407e+01,6.473457415005544613e-01
9.400000000000000000e+01,-1.166869479116566355e+00,1.363292859441802136e+02,2.281865532753511161e+02,1.053002204087873261e+00
9.500000000000000000e+01,2.391082565867330256e+00,6.531883547087294062e+01,2.981403417275878951e+02,1.030696361237531944e+00
9.600000000000000000e+01,-1.215094595588246618e+00,1.475170570550716320e+02,3.889212865476833372e+02,1.508156982748457553e+00
9.700000000000000000e+01,1.084033819956904665e+01,3.414490977844757680e+01,2.566732501846370269e+02,1.071819342723058233e+00
9.800000000000000000e+01,-4.328113394610253462e-01,1.044966606462287046e+02,3.870844864355498203e+02,1.210204513915711599e+00
9.900000000000000000e+01,2.051514804292987293e+01,1.119262201783880357e+02,4.536891656944589499e+02,1.066635657772340151e+00
1.000000000000000000e+02,4.794599740586781955e+00,1.975178744236164903e+02,4.440530068829737047e+02,1.120845706610855697e+00
1.010000000000000000e+02,1.620954213382434839e+00,9.220906930552339986e+01,3.573844956953092833e+02,8.993467805566401907e-01
1.020000000000000000e+02,2.889361852423657950e+00,1.875514863342669400e+02,4.394648241944623237e+02,1.447422282264680504e+00
1.030000000000000000e+02,5.432142888073022391e+01,1.144386236535487598e+02,2.975333955863691244e+02,1.300186213990224049e+00
1.040000000000000000e+02,4.558595750743870667e+01,3.867164646445129250e+01,2.359041227023897136e+02,1.257033985630330308e+00
1.050000000000000000e+02,6.833542945654420109e+00,2.095784675402670771e+01,1.809425159170044424e+02,1.375377003525715125e+00
1.060000000000000000e+02,2.262094803230442963e+01,2.097364564861778291e+01,1.593873017367667728e+02,1.179368197401439611e+00
1.070000000000000000e+02,3.793247438782978431e+00,7.783630914384627886e+01,1.962059654119356935e+02,9.457899154866431513e-01
1.080000000000000000e+02,1.876193319976323082e+01,1.201290756314150521e+01,7.703725547234733995e+01,1.317904368511632729e+00
1.090000000000000000e+02,1.213694876360474950e+01,4.237197619103244506e+01,4.832517624311264370e+01,1.302706209783464519e+00
1.100000000000000000e+02,1.417633897495193196e+01,-1.210091338670411965e+00,8.785818653783076471e+00,8.424033645827534444e-01
1.110000000000000000e+02,2.239702353227105203e+00,-9.176015154504186810e-01,5.378066946652890579e+01,1.771261330876876094e+00
1.120000000000000000e+02,2.631350161215444317e+01,2.004445071505379428e+00,-8.982584565511708696e-01,7.908001180364789828e-01
1.130000000000000000e+02,2.801829360119402423e+00,-1.054341855189006472e+00,6.669145723301264539e+00,1.293689835926232323e+00
1.140000000000000000e+02,5.719094077127865106e+00,5.241105765967613195e+01,1.565661630602363807e+01,1.203860507868328877e+00
1.150000000000000000e+02,3.578599155928143372e+00,1.034600107280418069e+00,5.795805294310872569e+01,7.482744544499275730e-01
1.160000000000000000e+02,3.105140486859680848e+01,3.596433899515786958e+00,6.161302983433528624e+01,1.100769945890336166e+00
1.170000000000000000e+02,1.412480643708045847e+01,5.066211455454887158e+01,1.343211512063087127e+02,8.605624200224748499e-01
1.180000000000000000e+02,1.177072351641068337e+01,6.719330642781295637e+01,2.524825346560234323e+02,1.327824955459597778e+00
1.190000000000000000e+02,1.412875629758436169e+01,8.600325012918716538e+01,2.762790202229713827e+02,9.843948194617424541e-01
1.200000000000000000e+02,1.133667098203293833e+01,8.738336880707650778e+01,2.070739161335935137e+02,1.212138796483268388e+00
1.210000000000000000e+02,2.203642623778949527e+01,1.234815104524490437e+02,3.179767750646914806e+02,7.586044218608376521e-01
1.220000000000000000e+02,1.267538611882889521e+00,1.535247595490830861e+02,3.550499349316174289e+02,9.210791611327242556e-01
1.230000000000000000e+02,-9.768468859285432959e-01,6.280326074156000971e+01,3.621191801408877495e+02,9.776579624824278669e-01
1.240000000000000000e+02,-2.736399222645087836e-01,1.697235681656108284e+02,4.084761640459574323e+02,1.172251539071327953e+00
1.250000000000000000e+02,6.624858783469213641e+00,1.116002495252489410e+02,2.838970924551786084e+02,1.430329088688944372e+00
1.260000000000000000e+02,-1.147740489253191054e+00,1.992729814246230546e+02,4.581504597350319159e+02,1.170259343614675318e+00
1.270000000000000000e+02,5.816774568885977104e+00,9.930801238507844175e+01,3.046894854627832387e+02,1.046012821922170488e+00
1.280000000000000000e+02,1.639843875730682043e+01,2.180653781941935847e+02,1.857225097732410575e+02,9.612428398960886078e-01
1.290000000000000000e+02,-1.214298497398693888e+00,6.078174217033147642e+01,2.872025072825052234e+02,1.450566017601920388e+00
1.300000000000000000e+02,3.225468575255139569e+01,9.149014393999478045e+01,1.475302887461498074e+02,1.098827280819505647e+00
1.310000000000000000e+02,1.024601386432874861e+01,6.825759102476844475e+01,1.494193024395515579e+02,1.013922907463042478e+00
1.320000000000000000e+02,2.575718054973022930e+01,1.286362041237925169e+01,6.456963230651696506e+01,1.127471599904500188e+00
1.330000000000000000e+02,4.470263229123166759e+00,2.372645499575698835e+01,1.153528075586232831e+02,1.027791921274267439e+00
1.340000000000000000e+02,-7.744272810046954891e-01,8.554295072487915874e+00,5.838063086858358730e+01,1.131777955790835621e+00
1.350000000000000000e+02,1.322783307292053223e+01,2.112095256902620477e+01,2.967762038746903741e+01,1.471931949024794406e+00
1.360000000000000000e+02,1.229897723203898785e+01,-1.031489721335950183e+00,2.278889938381713520e+01,1.131227717586626103e+00
1.370000000000000000e+02,2.437049268029574378e+01,7.411314783533024197e+00,2.065810946998828967e+01,1.023428598226715946e+00
1.380000000000000000e+02,4.925100913334728325e+00,1.149299244816540666e+00,1.869927380552540930e+00,1.087078077884799487e+00
1.390000000000000000e+02,4.192950859941616315e+00,1.161156464652272291e+01,7.947763556082787062e+00,1.144400040781589079e+00
1.400000000000000000e+02,7.432828107725145017e+00,3.404662384403186332e-02,1.300773805159752960e+01,1.190538554266290294e+00
1.410000000000000000e+02,-1.137244305338404482e+00,4.354576034991033850e+01,5.448946968217923370e+01,1.058138446995626092e+00
1.420000000000000000e+02,2.292483609027121949e-01,-6.828489518118292523e-01,2.671245753139855594e+01,1.136059006962448326e+00
1.430000000000000000e+02,-1.172759230292026222e+00,6.458999323044788810e+01,1.172239979993040322e+02,1.264920790848074628e+00
1.440000000000000000e+02,1.186410470101330183e+01,4.402646058221299796e+01,9.687571755263631701e+01,6.858064292009272700e-01
1.450000000000000000e+02,-9.134022324516115621e-01,4.086836563133657307e+01,1.386766277400882359e+02,1.201365769107082260e+00
1.460000000000000000e+02,4.887494419850566985e+00,5.676304885719449800e+01,1.124644069500411376e+02,8.525370939089857991e-01
1.470000000000000000e+02,7.512012950204315587e+00,1.314605488293017004e+02,5.811255931146620668e+01,1.220223623347358011e+00
1.480000000000000000e+02,2.685596386338480102e+01,8.899112461165692878e+01,1.085274072909490428e+02,1.478325638706602607e+00
1.490000000000000000e+02,3.089485829676138806e+01,3.111877525232103636e+01,1.632327542555021864e+02,1.045143128147078437e+00
1.500000000000000000e+02,1.158330269236144261e+01,6.151461556145209641e+01,9.986882320968148008e+01,1.235566351181974998e+00
1.510000000000000000e+02,1.618500722188956331e+01,6.942900064027050178e+01,1.670296362781602397e+02,8.378054894963700150e-01
1.520000000000000000e+02,3.526992017171776350e+00,8.891669096113770365e+01,1.135511795482381956e+02,1.151879665516726270e+00
1.530000000000000000e+02,2.200662717593893092e+01,3.481027183255990565e+01,1.106973918548288509e+02,1.410724889946598504e+00
1.540000000000000000e+02,8.270058751844075573e+00,5.309488968527458752e+01,7.546197270639036958e+01,9.107384549661529105e-01
1.550000000000000000e+02,2.964892753613329290e+01,3.158229124369988128e+01,4.080421175812912793e+01,8.296332888987761889e-01
1.560000000000000000e+02,2.932635743224225067e+01,7.338374724208399869e+00,1.213405978040192679e+01,7.943390433518753291e-01
1.570000000000000000e+02,3.336124479226273198e+00,2.013453588315335807e+01,3.181203735722017534e+00,1.074046932193323700e+00
1.580000000000000000e+02,8.234469942805906939e+00,1.098542983047632760e+00,1.225510535800328427e+01,6.754408182191218302e-01
1.590000000000000000e+02,3.551396204070618978e+01,1.272119131426543959e+01,2.889631037661519297e+00,1.196597060929309952e+00
1.600000000000000000e+02,2.802329499794241130e+01,5.362764996305376997e+01,8.952654239432220606e+00,1.202012350757067249e+00
1.610000000000000000e+02,3.034847413062246702e+01,5.580220910494093634e-01,-1.331235858720800413e+00,1.198801183712240759e+00
1.620000000000000000e+02,6.806593833021193918e-01,2.255571980236204155e+01,-1.275650534068766051e+00,1.035005639810731903e+00
1.630000000000000000e+02,9.213345442764209636e+00,1.903458205879334386e+01,-1.254208415354412853e+00,1.233280800272198441e+00
1.640000000000000000e+02,1.432477419600489199e+01,4.230239796733486912e+01,2.610394153002579820e+00,1.114985905849926517e+00
1.650000000000000000e+02,1.034786561916783976e+00,6.469918268209159606e+00,9.023229757464428236e-01,1.011534741448780972e+00
1.660000000000000000e+02,6.172729095675536654e-02,4.686996504363860794e+01,3.130800615149295396e+01,1.180938711483700887e+00
1.670000000000000000e+02,8.000649175734118046e+00,1.341939532655803013e+00,6.938441965927084176e+00,1.181119802131562757e+00
1.680000000000000000e+02,9.918507466105952020e+00,3.488331275779738405e+01,3.216439421390477094e+01,1.253341327416655382e+00
1.690000000000000000e+02,-7.910240947238990072e-01,2.413402325209465715e+01,3.812503484006466437e+01,8.236509809020242656e-01
1.700000000000000000e+02,-1.088484078385961729e+00,1.228913284347241053e+01,8.630919463794982960e+01,1.638805359207616608e+00
1.710000000000000000e+02,1.420671432645920262e+01,1.053216468048077559e+01,1.152856854903021286e+02,7.689832870228634487e-01
1.720000000000000000e+02,-1.212475676697678528e+00,3.186660230055375820e+01,4.560581655793095734e+01,1.050743062620765444e+00
1.730000000000000000e+02,-1.116664571634665482e+00,1.168158508013305124e+02,7.955987088444189226e+01,1.198905430769102276e+00
1.740000000000000000e+02,4.703711384187297284e+00,2.735674639719755064e+01,5.531736370336889763e+01,1.036775210442609341e+00
1.750000000000000000e+02,3.497971455022476306e+00,5.081260420223222241e+01,3.395777392627406499e+01,1.022805754969144720e+00
1.760000000000000000e+02,-1.063496292005298827e+00,1.055932953652031259e+01,1.790769122067756669e+01,9.490755222587106132e-01
1.770000000000000000e+02,-1.192713239999874109e+00,4.437589702953913218e+01,3.215433831869040660e+01,1.045654557908802795e+00
1.780000000000000000e+02,-1.037123168298666798e+00,3.673852536839839900e+01,7.490400933665618766e+00,1.235757959918093452e+00
1.790000000000000000e+02,9.989674346069177702e+00,-7.597900047990317762e-02,1.154825433752152852e+00,1.393331571902104438e+00
1.800000000000000000e+02,-1.190337710820953854e+00,2.423479614436973861e+01,-2.868708941837401771e-01,1.040754805206492106e+00
1.810000000000000000e+02,-8.415456192259075374e-01,-1.380892850096542945e+00,3.947417518024855521e-01,9.366117449199130585e-01
1.820000000000000000e+02,2.279358555812966358e+01,3.638529244944501251e+00,-7.969113025843060916e-01,1.032938094700492027e+00
1.830000000000000000e+02,1.225161164329102448e+01,-5.242519648925764164e-01,-3.504745663181734749e-01,1.021200266647242616e+00
1.840000000000000000e+02,4.280804877854529344e+00,4.694305846946372185e+01,3.725797513693525631e-01,1.267797790930178303e+00
1.850000000000000000e+02,6.472313153399732677e+00,5.923169264611646834e-02,4.992274907193851696e+00,8.174250357596459793e-01
1.860000000000000000e+02,-1.172687024289361446e+00,7.462150139784518021e-01,3.370945196036142022e+01,8.107743822226051167e-01
1.870000000000000000e+02,-1.212674170591004019e+00,5.923468431203501083e+00,9.751169260115568704e+01,9.249130031528357554e-01
1.880000000000000000e+02,2.727044721801104288e+01,2.073891822024522547e-01,1.470409768308847731e+01,1.743451137300910503e+00
1.890000000000000000e+02,1.770582963255735498e+00,8.482715579611863177e+00,1.289435630030316418e+02,1.125307018510609769e+00
1.900000000000000000e+02,-1.174423692323991020e+00,2.033001027571484931e-01,6.659741802127149413e+01,9.902274630115396326e-01
1.910000000000000000e+02,5.715187483788521483e+00,1.574364043619618236e+01,1.178096121624757018e+02,8.292417769950398698e-01
1.920000000000000000e+02,1.108197862363514119e+01,1.852954183162005830e-01,5.325024900467995081e+01,9.705903238446100811e-01
1.930000000000000000e+02,2.899614989185084757e-01,-7.246794350908595250e-01,1.478647905200524235e+02,1.210426136381606455e+00
1.940000000000000000e+02,1.375146559508117372e+00,2.794929015809480610e+00,1.211684000262246741e+02,1.278334506468584264e+00
1.950000000000000000e+02,2.067619281938621256e+01,1.409240736420373841e+00,1.559996456869556880e+02,9.755612869360156258e-01
1.960000000000000000e+02,2.785501068168652505e+00,-5.532043525749122947e-01,8.736745960432934055e+01,1.249555122912447302e+00
1.970000000000000000e+02,2.134372630835502938e-01,-1.024671974616801595e+00,1.696336575805605946e+02,1.055091564204515553e+00
1.980000000000000000e+02,9.358891259259864981e+00,4.816637560519533068e+00,1.134288793908035586e+02,1.002022939322234851e+00
1.990000000000000000e+02,1.707469962341638281e+00,-1.381197933925202070e+00,1.108574116566331611e+02,1.270722825814425194e+00
2.000000000000000000e+02,1.042190027674576314e+01,7.636688498724860885e+00,1.366360550714524038e+02,1.536524731468833727e+00
2.010000000000000000e+02,-1.044401803319523259e+00,9.952143613656568855e-01,7.765711564064930883e+01,9.015540985688085263e-01
2.020000000000000000e+02,4.113325406401188822e+00,-8.811217841429700437e-01,5.877158947982962189e+01,9.938492609087898888e-01
2.030000000000000000e+02,8.097142311943709814e+00,3.253185671803552559e+00,9.733319665430474288e+01,1.440361064129789925e+00
2.040000000000000000e+02,2.223070697476916990e+00,6.097404577689760075e+00,9.726544316560020320e+01,1.139462100369004416e+00
2.050000000000000000e+02,5.896937231260630519e+00,1.476902145461780613e-01,3.248141296519896315e+01,8.756455253162885866e-01
2.060000000000000000e+02,1.422490974943295861e+01,7.222643300029212732e+00,1.523662325726088973e+01,1.111969829333319337e+00
2.070000000000000000e+02,5.822576383438868852e+00,5.297589301885567892e+01,5.627241277817084608e+01,1.572032134074744514e+00
2.080000000000000000e+02,1.887983258649492768e+01,-1.100881269882548086e+00,2.348579196799155255e+01,1.366409725039885892e+00
2.090000000000000000e+02,1.615733149561626947e+00,-8.476213365156719526e-01,1.691877719842390704e+01,9.242105963687783365e-01
2.100000000000000000e+02,-1.054767512103289562e+00,1.197822811160251799e+00,-1.227278088162407466e+00,1.030965853167668644e+00
2.110000000000000000e+02,5.292997123095476653e+00,-3.508273836118059874e-01,1.528029155982923104e+00,1.183057758939839887e+00
2.120000000000000000e+02,-3.050217928830195047e-01,6.507541089805381596e+00,3.306155693377531790e+00,1.133782088081522366e+00
2.130000000000000000e+02,-1.214633383655113308e+00,1.732776930790796044e+01,2.263079637369151342e+01,1.034204017337441384e+00
2.140000000000000000e+02,3.973939132489356485e+00,1.040711300235423664e+01,3.977547298264971687e+01,1.077875630743980295e+00
2.150000000000000000e+02,1.641037529816838925e+00,8.791409395473243293e+00,1.842506561307416391e+01,1.270044129270296640e+00
2.160000000000000000e+02,-5.997068361772577294e-01,3.138758590234205315e+01,1.029011156266730076e+01,1.189895354602786171e+00
2.170000000000000000e+02,-7.495716663310518779e-01,9.196213700877416741e+00,4.355414457093979053e+01,1.541531355085483224e+00
2.180000000000000000e+02,-2.911658053003282620e-01,1.926846947567223722e+01,3.698862178466506379e+01,5.669675869379000588e-01
2.190000000000000000e+02,3.615404863111598477e+00,1.807949272737826973e+01,2.150115645821630395e+01,9.298897438505828728e-01
2.200000000000000000e+02,1.240590134236811748e+00,1.502042181546925370e+01,5.002504014947000854e+01,1.011061354501074705e+00
2.210000000000000000e+02,2.645811194141193035e+00,1.765169525751268864e+01,6.097279132839815929e+01,6.438197532441541915e-01
2.220000000000000000e+02,1.792722404924927293e+00,2.125633576912466083e+01,9.113438650059785928e+00,1.117981019446445679e+00
2.230000000000000000e+02,1.097916570461643104e+01,-5.405059863922645480e-01,2.972626548928848678e+01,9.028031890013419325e-01
2.240000000000000000e+02,-9.077118775776105153e-01,2.050360057516085632e+01,1.764016050071329644e+01,1.166872002487489901e+00
2.250000000000000000e+02,8.174973660968538169e+00,2.007512349458010803e+01,5.524620169799955072e+00,1.081004241294587498e+00
2.260000000000000000e+02,1.423258536860518575e+01,1.075116986963225774e+00,-9.712153438712324560e-02,1.254464189362844539e+00
2.270000000000000000e+02,1.136282804151780113e+01,1.237346810871580854e-01,1.351816237109768970e+01,1.367438225078740022e+00
2.280000000000000000e+02,1.224766528567195811e+00,1.038273486107295582e+02,-6.906311844496109131e-01,1.558793272713311584e+00
2.290000000000000000e+02,5.770896400957243877e-01,4.722380127048341336e+01,-1.353491586267115743e+00,1.303085017704983750e+00
2.300000000000000000e+02,3.131852804895523867e+00,6.799067811335848255e-01,1.939427329842573400e+01,1.153052877943652410e+00
2.310000000000000000e+02,2.185901851981234500e+01,5.848088461488509804e-02,4.274320490001061179e-01,9.178392383360184370e-01
2.320000000000000000e+02,1.412216567455202920e+01,1.949600899308475022e+01,1.049343914422533608e+00,1.161717562562362138e+00
2.330000000000000000e+02,-1.210020346005697078e+00,-5.248157149470009664e-01,-1.375412714658905022e+00,7.316309995257300747e-01
2.340000000000000000e+02,-7.599786887128803237e-01,-8.698614120669941885e-01,4.306471031847849851e+00,6.347777930439860716e-01
2.350000000000000000e+02,4.832120046523638024e-01,4.907021337900172142e+00,1.811277456880189973e+01,1.138238962309793711e+00
2.360000000000000000e+02,-1.210787395162548963e+00,1.826655246874547833e+00,3.068212126895722491e+01,1.151407002205709462e+00
2.370000000000000000e+02,2.690780932897856914e+00,6.204528223278094501e+00,2.592371683613178845e+01,1.467263650615216131e+00
2.380000000000000000e+02,7.316649243002808944e+00,1.034541605342747062e+01,3.238258742049826822e+01,8.144681268996313284e-01
2.390000000000000000e+02,1.135503816911832864e+01,2.069017773520662740e+00,3.810367257964774979e+01,1.183770841120704631e+00
2.400000000000000000e+02,5.485134036263132451e+00,2.813659025579278161e+00,7.115297544584009870e+01,6.038353119961302751e-01
2.410000000000000000e+02,-1.215095014551283770e+00,1.401805301759017075e+00,2.748187734887654798e+01,7.869467228533622016e-01
2.420000000000000000e+02,7.876046221806624059e-01,-1.381413902725421305e+00,7.173315083130100334e+01,1.429750034362451405e+00
2.430000000000000000e+02,5.732562642451874524e+00,-1.175672141090464917e+00,5.013412766286695899e+01,1.651879403869148222e+00
2.440000000000000000e+02,2.297207889467292574e+01,2.526504066088004485e+00,5.949362537757092184e+01,8.461960183447144734e-01
2.450000000000000000e+02,-1.202828184774487053e+00,8.349998942812998592e+00,6.441994488632354887e+01,1.055602660239108204e+00
2.460000000000000000e+02,7.146245213912542915e-02,5.882504660633637172e+01,2.300618579230166105e+01,9.575196261476349724e-01
2.470000000000000000e+02,3.724241023245397741e+01,2.560569608697585320e+00,6.126246947220546701e+01,9.799084235038533208e-01
2.480000000000000000e+02,3.332175684432302720e+00,2.472562643843112085e+00,4.093936495087700678e+01,9.921022906650296402e-01
2.490000000000000000e+02,7.246529631373515024e-01,2.494947235883552494e+01,3.529929057461004049e+01,9.407874966792599825e-01
2.500000000000000000e+02,-3.779628305687371403e-01,7.278149843279487108e+00,2.367459079350815543e+01,1.353379913090975828e+00
2.510000000000000000e+02,2.818845084142439728e+00,1.793528493980145466e+00,3.847167223303539885e+01,9.912108651780520141e-01
2.520000000000000000e+02,-1.121924354176565108e+00,4.714500176995072067e+00,1.398152120318611047e+01,1.130400908771103330e+00
2.530000000000000000e+02,2.110420170658748873e+01,8.766093294150436588e-01,2.764544374817635930e+00,1.168479770890953784e+00
2.540000000000000000e+02,-1.152094352810988820e+00,2.503087901348523658e+00,3.519455479995638125e+00,8.515986953840163354e-01
2.550000000000000000e+02,7.172502872778436789e+00,1.618340435113396936e+01,4.140345481981301923e+00,1.214058879864076790e+00
2.560000000000000000e+02,1.732102247863108291e+00,5.530587252477963123e-01,6.365043661078331194e-01,1.060190320187435198e+00
2.570000000000000000e+02,8.973201755292398829e+00,-1.352840109960390169e+00,-1.125166076462449594e+00,9.057226272564399272e-01
2.580000000000000000e+02,9.050056213619813716e-01,-1.379286635218602619e+00,-6.357843975927215396e-01,1.257922493972470690e+00
2.590000000000000000e+02,-9.280127849806978357e-01,-1.346246583054889978e+00,6.743903860959266083e+00,7.481546729547439156e-01
2.600000000000000000e+02,2.682881374086532489e+00,1.843326241689480582e+01,2.323396494199650775e+01,9.307392372242035972e-01
2.610000000000000000e+02,-5.291378131196159407e-01,1.475885587116981368e+00,1.583189438907749214e+01,9.032779211678739761e-01
2.620000000000000000e+02,2.036969733513090408e-01,6.789844510674718947e+01,1.757270879483094905e+00,1.680238236283731368e+00
2.630000000000000000e+02,-1.213395638566217016e+00,3.159860166290932071e+01,4.893907309584271559e+01,1.078453961087605384e+00
2.640000000000000000e+02,3.267519838591233405e+00,2.165917100305716936e+00,6.414069590184034553e+01,7.786523586101100625e-01
2.650000000000000000e+02,2.055757735609161863e+00,5.132128501185608371e+00,1.031676281239394797e+02,1.247617939592840397e+00
2.660000000000000000e+02,-9.436151970170766345e-01,-3.476212587255610997e-01,4.018128240575476440e+01,1.160431427063054910e+00
2.670000000000000000e+02,-4.119853251257296067e-01,1.899943129382572815e+00,5.196520194416837057e+01,7.348047782658563287e-01
2.680000000000000000e+02,5.542214991870082486e+00,5.832452980388317343e+01,1.527402000997815179e+01,9.738100137515620647e-01
2.690000000000000000e+02,1.083877296582085092e+00,3.217758428823960770e+01,5.772999634823173665e+01,9.266070405511713792e-01
2.700000000000000000e+02,1.821018458210532209e+00,2.222732620349839650e+01,5.912419424236045273e+01,1.364115585677480258e+00
2.710000000000000000e+02,1.188840256103367565e+01,6.532527072239115995e+00,5.805693640526862964e+01,8.816113730432469930e-01
2.720000000000000000e+02,8.608479435503843646e+00,2.841376970487499154e+00,6.623825869794677601e+01,1.477889719124506396e+00
2.730000000000000000e+02,9.145935557595790133e-01,6.404472640701528974e+01,7.852095503157205059e+00,1.165275091771460936e+00
2.740000000000000000e+02,-1.138605577015042947e+00,9.507556411160635434e+00,3.032185333487857903e+01,8.679640895677421808e-01
2.750000000000000000e+02,4.791232388147840915e+00,1.105673493455934775e+01,6.612160896690922662e+00,1.378119687994381781e+00
2.760000000000000000e+02,1.561021547519379604e+00,2.117364267323325056e+00,5.539275882348456470e+00,8.892531840914572605e-01
2.770000000000000000e+02,7.783988547305510153e+00,9.315980133502582916e+00,1.791337039385147767e+00,1.008111017136483989e+00
2.780000000000000000e+02,1.378250697982755568e+01,1.347759347390303297e+01,-1.256153487485523135e+00,1.207108201348724874e+00
2.790000000000000000e+02,3.061177947193024274e+00,-1.316075144453423773e+00,8.347672689825554215e+00,8.834472124145729133e-01
2.800000000000000000e+02,7.559736547127656081e+00,6.231956455209235024e+00,8.851678363100846880e+00,8.467901528322547833e-01
2.810000000000000000e+02,1.737581736682473021e+01,1.186351737843041576e+01,9.025558230843792273e+00,1.153803940704624109e+00
2.820000000000000000e+02,1.884814673199650903e+00,-1.114003641560880498e+00,4.756807440419580923e-01,1.078325785347131971e+00
2.830000000000000000e+02,5.888115603218847804e-02,-1.047492331569512158e+00,1.852161507620192182e+01,1.317479383276336069e+00
2.840000000000000000e+02,-6.062949677568844065e-01,2.074870484384573999e+01,8.023151091855238448e+00,9.900872966191092139e-01
2.850000000000000000e+02,6.605087407273144251e+00,3.565200152339051698e+01,2.292914523884886790e+01,1.200825502056115601e+00
2.860000000000000000e+02,-1.037304564784254035e+00,1.687804399300585700e+01,3.924480584298829910e+01,1.274767702382016088e+00
2.870000000000000000e+02,1.562733088276807569e+00,-1.257488709550721007e+00,4.056378882615747017e+01,1.406708917664053482e+00
2.880000000000000000e+02,1.184692834387502502e+00,9.882223967958841726e+00,2.139804092667840218e-01,9.840103789594868422e-01
2.890000000000000000e+02,7.732142980231134111e+00,6.191096705503768227e+00,1.952519135017337959e+01,1.168042270786787462e+00
2.900000000000000000e+02,-1.023518033726552590e+00,5.446310691011225202e+01,3.344250689993582881e+01,8.886990536387693318e-01
2.910000000000000000e+02,3.075593912621814030e-01,8.653244663788100866e+00,1.208203974713210371e+01,7.999306908939706195e-01
2.920000000000000000e+02,-7.095969489398165631e-02,4.383922653407203285e+01,3.056271256085050680e+01,9.864780473849014131e-01
2.930000000000000000e+02,3.312826754683420027e+00,2.202339982344524716e-01,2.793190881270485537e+00,1.105662470880678372e+00
2.940000000000000000e+02,1.184510261361013939e+01,3.339449793891380125e+01,2.600797700332447349e+01,1.405677486734326020e+00
2.950000000000000000e+02,9.025999046938252945e+00,1.173135041570325576e+01,-1.025086235215291852e+00,1.154486895456116269e+00
2.960000000000000000e+02,-1.657051278643273950e-01,2.598180865992693001e+01,9.353330892610040692e+00,8.159981942551928213e-01
2.970000000000000000e+02,3.094389136507924663e-03,1.197949227626727975e+01,9.150538007041336686e-01,1.104505394780584737e+00
2.980000000000000000e+02,-8.032685995143602764e-02,1.716266493458583753e+01,7.121861129934654144e+00,1.370257355191648374e+00
2.990000000000000000e+02,1.281083147045297466e+00,5.190529975740399493e+01,1.519113334786423852e+00,1.063866178325477696e+00
3.000000000000000000e+02,2.666981973787718285e+00,-3.314936170567447382e-01,-1.075759929872092568e+00,9.623972441709538472e-01
3.010000000000000000e+02,-1.147611331558531678e+00,3.571190542768734133e+01,4.061941024013632884e+00,1.079133756806363920e+00
3.020000000000000000e+02,-8.432404613326696108e-01,-1.376694399398005197e+00,-1.373240937394076822e+00,9.838601769922752371e-01
3.030000000000000000e+02,1.267799294192965576e+01,1.762829471598498010e+00,4.405322993559191325e+00,1.133699154083810168e+00
3.040000000000000000e+02,3.149558938643046146e-01,-1.133414285513211883e+00,3.849119145463648639e+00,1.293472565686041298e+00
3.050000000000000000e+02,7.825996578325538522e+00,3.572033597346496031e-02,5.293523584331946176e-03,1.405812060370619898e+00
3.060000000000000000e+02,2.245309981998353077e+00,-1.007001692606996679e+00,3.254703590067869357e+00,9.097224710878866194e-01
3.070000000000000000e+02,-6.994695637375880626e-01,-8.289154886886779261e-01,3.164414624697496237e+00,1.246009036974807360e+00
3.080000000000000000e+02,2.427779592451137169e+00,-1.180252825315553311e+00,4.069332861192558681e+01,9.914230792882464671e-01
3.090000000000000000e+02,-8.090155692505015539e-01,1.081591302247105091e+00,2.784910942632801323e+01,1.113175392185798751e+00
3.100000000000000000e+02,2.130475667315966959e+01,7.346921125767194027e+00,3.645199129387066961e+01,7.251926789088146696e-01
3.110000000000000000e+02,-1.496001641573371510e-01,-1.022529425401368652e-01,3.731578426393195258e+01,1.047590102200148365e+00
3.120000000000000000e+02,-1.284040999614012024e-01,2.378336763633814144e+01,7.379524896380880250e+01,1.230768030273012181e+00
3.130000000000000000e+02,7.618850486531741240e+00,-1.266580863073123897e+00,6.920861458776074926e+01,8.741861493788906090e-01
3.140000000000000000e+02,-1.922139608942493444e-02,8.160248767010646276e+00,6.053782519566055242e+01,1.034946995788134316e+00
3.150000000000000000e+02,-6.382852313051058657e-02,7.125772203745424349e+01,8.525841723485443424e+01,1.246551000958333377e+00
3.160000000000000000e+02,3.166187853079685866e+01,4.910245086690007810e+01,3.033936888048055280e+01,1.162998999534633260e+00
3.170000000000000000e+02,1.196799663236260791e+01,1.372893597847796743e+00,4.759459196950433579e+01,1.317358519802559247e+00
3.180000000000000000e+02,7.539132824879177797e+00,1.806480293132461767e+01,5.892111893352783625e+01,1.385846127381178405e+00
3.190000000000000000e+02,5.256036632282864218e+01,1.388036118502081173e+01,3.566519749164533692e+01,1.273585088233193829e+00
3.200000000000000000e+02,2.758107137826233313e+01,-4.646107718079435234e-01,7.826036579744580024e+01,8.626250513318736157e-01
3.210000000000000000e+02,7.082820284557475254e+00,1.995126534822552244e+01,2.412786759779920942e+01,1.207481499205807607e+00
3.220000000000000000e+02,-5.746768312869038331e-01,-1.042337069823066287e+00,6.544674456699064535e+01,1.088511978908698552e+00
3.230000000000000000e+02,1.765052395094044613e+01,5.530940133466332398e+00,2.751241747764315804e+01,1.521832958036881456e+00
3.240000000000000000e+02,-7.238997827500860405e-01,-8.323806657560135491e-01,6.072261763578423910e+01,6.651908478472277064e-01
3.250000000000000000e+02,3.555046126178641686e+01,-9.594211628433592098e-01,4.540137578326872703e-01,1.159452444315893338e+00
3.260000000000000000e+02,1.316304272643258955e+01,-1.380074418397937652e+00,4.336918044329221011e-01,1.072223543788763056e+00
3.270000000000000000e+02,7.595215926314003774e+00,4.930884737587111211e+00,5.023823790254622423e+01,1.107903360747462429e+00
3.280000000000000000e+02,2.229920017063266258e+01,-1.371209207745349490e+00,2.342290131637922102e+00,1.378852663881391383e+00
3.290000000000000000e+02,-9.764761687816754243e-01,-6.162052721514080789e-01,-4.963475742014074599e-01,1.106044106920837100e+00
3.300000000000000000e+02,8.530367675495707402e+00,1.116589818365370412e+01,2.340989565873841549e+00,1.016112153490823733e+00
3.310000000000000000e+02,4.654015543513068565e+00,-4.351006780695167442e-01,2.421300691737855892e+00,8.475764894696935503e-01
3.320000000000000000e+02,2.115195114749304217e+00,1.002132935211102449e+02,2.071696055018401150e+00,1.521459974700688278e+00
3.330000000000000000e+02,3.966166682849414116e+01,3.628113025829087235e+01,5.685012403094711786e+00,1.253025071855979666e+00
3.340000000000000000e+02,5.141946313114845957e+00,1.461242593685641644e+01,3.844658536988559971e-01,1.081508103845860713e+00
3.350000000000000000e+02,-7.721918223066110976e-01,1.013857488276304730e+00,-1.215115014783181735e+00,1.075429383035102493e+00
3.360000000000000000e+02,-5.041338418388887632e-01,2.989697094880046890e+01,-1.375144935167038396e+00,1.088271353425114052e+00
3.370000000000000000e+02,8.541394443883042698e+00,3.933498993918234987e+01,-1.372546270736043850e+00,1.364316708969034231e+00
3.380000000000000000e+02,1.509584086061437125e+00,2.223061165444283915e+01,-9.221839056196159401e-01,1.468600599126185013e+00
3.390000000000000000e+02,-1.320288492919136081e-01,4.533252932313234851e+01,9.641052112096360815e+00,1.169290084508657568e+00
3.400000000000000000e+02,1.933280703766990238e-01,3.444810230968072773e+01,3.735473743930015189e+00,1.081834236725790488e+00
3.410000000000000000e+02,1.330487917513767659e-01,6.732313736666219484e+01,8.544295575407634402e+00,1.036815084583426527e+00
3.420000000000000000e+02,-1.085879480518306517e+00,2.751636820163598074e+01,-4.351569159185924573e-01,7.670792324273466578e-01
3.430000000000000000e+02,4.204945839081162262e+00,5.348379523898610444e+01,3.208602672619597307e+00,1.056194904856623706e+00
3.440000000000000000e+02,2.026675161958051419e-01,4.497579616097964106e+01,1.804221181630522253e+01,7.623870579793323721e-01
3.450000000000000000e+02,1.932869402393491365e+00,1.231405730609962745e+01,7.028731333002197212e-01,1.062192397299036806e+00
3.460000000000000000e+02,1.597820132483589228e+00,1.467978013826149031e+01,-1.289622852383609963e+00,1.172288255700692616e+00
3.470000000000000000e+02,1.052856121897758257e+01,2.616493146978016426e+01,2.574885317058919210e-01,1.132355072828294285e+00
3.480000000000000000e+02,-1.142438480733563022e+00,1.073110903987031683e+01,-1.151806341351644392e+00,1.353132889141947626e+00
3.490000000000000000e+02,2.232004932820370158e+01,3.081116106112140685e+01,1.335996415244609103e+00,9.081317005877996840e-01
3.500000000000000000e+02,1.828440388021361551e+00,2.724458884059582253e+00,-1.158448930412646627e+00,1.096087017279506970e+00
3.510000000000000000e+02,5.175560594320608665e+00,6.992530321666992954e+00,1.144242628328325218e+01,1.060986379540944435e+00
3.520000000000000000e+02,-1.213798659680945802e+00,8.026173541021302427e+00,-1.140509256562196816e+00,7.060311777956961299e-01
3.530000000000000000e+02,6.515727135812242921e+01,-8.886708188913246265e-02,-1.010725092431173477e+00,1.536858384685557910e+00
3.540000000000000000e+02,1.138590185370803454e+01,5.184141593799683756e-01,2.932233820657131673e+01,1.035871398107487185e+00
3.550000000000000000e+02,3.127486424864683645e+00,4.493104107660489888e+01,3.155699106726530090e+00,1.528265396344518079e+00
3.560000000000000000e+02,3.287419494897059735e+01,-1.112207987194739234e+00,9.156618049084096711e+00,9.193606730160961416e-01
3.570000000000000000e+02,-1.002551242864032632e+00,2.545469822257375725e-01,3.870879429306332753e+01,8.963686468482423564e-01
3.580000000000000000e+02,4.895906885365419736e-01,-1.088496285697323263e+00,3.046292131247822610e+01,1.528605955244366932e+00
3.590000000000000000e+02,4.260187947133986519e+00,4.471007974740914825e-01,1.529339746944726386e+01,1.155740697025885000e+00
3.600000000000000000e+02,1.476631800617455959e+01,7.741408423965139285e+00,4.969213924173708818e+01,1.346857082317970189e+00
3.610000000000000000e+02,-1.183159933972184330e+00,9.002119052875345417e+00,1.868090952730403842e+01,8.812518453034856591e-01
3.620000000000000000e+02,5.703812279765414672e+01,4.155518505819807729e+01,2.236745618674877889e+01,1.054705687204551934e+00
3.630000000000000000e+02,5.397589135716565956e+00,5.221994387814922334e+01,4.733205927186439510e+00,1.253901885520336767e+00
3.640000000000000000e+02,4.843395392581568260e+00,-1.236414406676000999e+00,2.448155580452251812e+01,1.099317099967675793e+00
3.650000000000000000e+02,6.973983858724584373e+00,4.172974658281111004e+01,4.097272152599601469e+01,1.384506911209099078e+00
3.660000000000000000e+02,-8.239240444082158721e-01,1.853269060454329065e+01,2.445179353779331777e+01,1.173420592960673137e+00
3.670000000000000000e+02,3.117173594439677675e+00,-3.799157213723131088e-01,2.087338784890842547e+01,1.161796045520195442e+00
3.680000000000000000e+02,-1.172792724448143975e+00,2.042463550673803141e+00,1.734541298430766787e+01,7.187657782650963556e-01
3.690000000000000000e+02,1.918975304618989597e+01,7.112620981165543199e+00,2.478448419897786081e+01,7.359590329233661743e-01
3.700000000000000000e+02,9.994541902851198145e+00,8.667738019445433428e-01,6.342208763555626128e+00,9.588922906378298805e-01
3.710000000000000000e+02,9.861060193830297749e+00,-1.344403507335247383e+00,6.365010052312952915e+00,1.148695422672810995e+00
3.720000000000000000e+02,1.260305853332401149e+01,7.106593338340362997e+00,7.100503423709215944e+00,8.780189820590846850e-01
3.730000000000000000e+02,5.740513481367155890e+00,1.333330421957077938e+01,9.465983980289955468e+00,9.491318175803504786e-01
3.740000000000000000e+02,1.967962927817338681e+01,2.321985535066109918e+01,-4.442576422224700505e-01,8.805239969891847096e-01
3.750000000000000000e+02,3.470167174052811720e+00,2.146132944558463862e+01,-3.167412433307674746e-01,9.040206821075306154e-01
3.760000000000000000e+02,2.025680404427552972e+01,3.778058755451215722e-01,-1.054745355196769818e+00,9.264887687440680475e-01
3.770000000000000000e+02,4.563155819485137243e+01,6.320011222964613928e+00,6.057487207596621737e+00,1.415528570349830595e+00
3.780000000000000000e+02,1.021919891754804155e+01,2.879345655829068562e+01,4.996204116787587024e-01,1.417176211223453386e+00
3.790000000000000000e+02,3.538908781091522826e+01,-1.363836385045813948e+00,-4.560447444184823618e-01,1.060553874712354627e+00
3.800000000000000000e+02,-1.206520924674605810e+00,2.089593989106683480e+01,8.152520796210671605e+00,8.799727768279640427e-01
3.810000000000000000e+02,6.141754321379517378e+00,1.177800082170330320e+01,5.503414584185242653e+00,9.743583963535485948e-01
3.820000000000000000e+02,-1.004748048672741589e+00,3.324677312399073514e+01,1.857920643904655833e+01,9.532425602599582382e-01
3.830000000000000000e+02,-5.084148374059299647e-01,6.881188904479887469e+01,-4.352327928286540693e-01,9.483711693597387526e-01
3.840000000000000000e+02,1.923253587848406809e+01,1.383146321773300542e+02,9.197507093187265781e+00,1.591531189727287687e+00
3.850000000000000000e+02,-9.659945978580419812e-01,7.171893890574354558e+00,5.582160647851909019e+00,1.223601018260156215e+00
3.860000000000000000e+02,1.107747300049493733e+00,4.860084206150541775e+01,2.025717094658562090e+01,1.059377539840336002e+00
3.870000000000000000e+02,3.977184960587675011e+00,6.118120443071723003e+01,1.325130830837694518e+01,1.230956826918124580e+00
3.880000000000000000e+02,-1.183872865626589554e+00,-4.990930703157050452e-01,2.146621858761291080e+01,1.265228306970249683e+00
3.890000000000000000e+02,3.636185866286914870e+00,3.693681479443829829e+01,8.708558771040808111e+00,1.108783062709896239e+00
3.900000000000000000e+02,2.395550449648790092e+01,1.640628879699399434e+01,1.369531075191561698e+01,1.171344783738192508e+00
3.910000000000000000e+02,3.562067274543932349e+00,3.131755125863332267e+01,5.223344952153231802e+00,8.442943715484061418e-01
3.920000000000000000e+02,-1.201981053217451523e+00,3.736522744356901171e+01,5.752098930926391773e+01,1.230875725885314687e+00
3.930000000000000000e+02,2.203430514753415004e+00,3.073205080722408944e+00,7.256853618470376688e+00,1.233584901892696761e+00
3.940000000000000000e+02,-1.067545366986641486e+00,-1.381477269331599533e+00,3.536708279186399295e+00,9.467698274778193479e-01
3.950000000000000000e+02,1.765479323226681219e+00,1.103342058485761168e+00,8.544332860972959409e+00,8.273583027874185092e-01
3.960000000000000000e+02,6.972086400365784087e+00,3.477358507643172558e+00,3.147316521267237821e+00,1.245853914298184373e+00
3.970000000000000000e+02,4.161087674538669345e-01,-1.382430085730529168e+00,1.456362313076609682e+00,7.988942629345961999e-01
3.980000000000000000e+02,7.857011692687240201e-01,1.293495544856279444e+01,1.626879700074348989e+01,1.536992394237642001e+00
3.990000000000000000e+02,-1.212227001811881033e+00,4.506801072414684306e+00,1.651697130569539151e+00,1.166471736144829130e+00
4.000000000000000000e+02,2.726890677807869423e+01,5.648039148104825813e+01,1.161769568817270670e+00,9.740774843279178530e-01
4.010000000000000000e+02,2.135760309979017446e+00,3.235450116851090030e+01,3.005646257399544830e+00,1.318747555444488739e+00
4.020000000000000000e+02,2.684838843573865486e+00,4.732639158600790097e+01,6.803364488608666605e+00,8.102813670286785896e-01
4.030000000000000000e+02,9.966935530701302781e+00,4.528052924343654695e+01,-9.772714074579609278e-01,7.799329989313796840e-01
4.040000000000000000e+02,-7.784332095904691329e-01,3.370852637830294896e+01,3.377128357454969176e+01,9.365502074729897819e-01
4.050000000000000000e+02,4.819171764033595373e+00,2.871405756605367543e+01,2.079063298959707140e+01,7.554118806873287850e-01
4.060000000000000000e+02,2.596397819611278912e+00,5.993320196098959229e+01,3.423838051223673773e+01,7.790474676803094134e-01
4.070000000000000000e+02,9.634873075119697594e-01,7.248286491826670286e+00,3.823999578241282649e+01,1.271787230125248858e+00
4.080000000000000000e+02,2.148084979013550111e+01,-5.036311271152581481e-01,2.001048868795749769e+01,9.477867596850164666e-01
4.090000000000000000e+02,1.911881472244606917e+00,8.175127847998160391e+00,4.195586537138519923e+00,9.969204613711757368e-01
4.100000000000000000e+02,-1.132654389265676409e+00,3.831106253234642711e+00,1.880635219362102983e+00,1.482641591940772052e+00
4.110000000000000000e+02,1.260766606153309688e+01,1.366961103963334345e+01,3.692049324784158415e+01,1.027903220127314166e+00
4.120000000000000000e+02,1.062809851341254275e+00,-3.559271664433830695e-01,1.228068084679764738e+01,1.337645488816143979e+00
4.130000000000000000e+02,2.672965689136141521e+00,-4.792858732117375453e-01,2.360433066043541572e+01,1.548553348900200133e+00
4.140000000000000000e+02,6.185520844004495089e+00,1.073277450599024618e+01,9.833333732348121359e+00,9.000757879844218934e-01
4.150000000000000000e+02,-3.620956962508390387e-01,7.655855544151267011e+00,2.150959267641304606e+01,6.459122551621740982e-01
4.160000000000000000e+02,1.058980526302793024e+01,3.539478263521570689e+00,2.416541665526485616e+01,8.873427273599721055e-01
4.170000000000000000e+02,-4.108607280207291629e-02,6.481113880602551092e+01,2.502610582615675483e+00,1.121536171475079113e+00
4.180000000000000000e+02,9.902714452572963566e+00,1.677556610975932117e+01,-7.609062067396301643e-01,1.913046489686811569e+00
4.190000000000000000e+02,4.138819098390714935e+00,9.005016844148367738e+01,3.739763424379789036e+00,1.242634434261488119e+00
4.200000000000000000e+02,-2.128241183511178081e-01,1.184923893860019888e+02,1.041139095832429362e+01,1.142745648676249282e+00
4.210000000000000000e+02,-8.783595825753229835e-01,8.499078961276181587e+01,4.339262821057381814e+00,1.225275673450620939e+00
4.220000000000000000e+02,7.601880760347208277e-01,6.856872776762305932e+01,4.776128775426585094e+00,1.483969766645905519e+00
4.230000000000000000e+02,4.685713734722145030e-01,3.708997049249644817e+01,9.638346106853351358e+00,6.253973537930566096e-01
4.240000000000000000e+02,4.063645938887157527e+00,1.157221528951721297e+02,-9.997354465685170943e-01,9.907101530349093910e-01
4.250000000000000000e+02,-9.905600315650870957e-01,8.100499205854735862e+01,1.625154398212473694e+01,1.268813696264106339e+00
4.260000000000000000e+02,1.262873705948048553e+01,9.366946626571932200e+01,-3.616990401056466298e-01,1.111981768037743734e+00
4.270000000000000000e+02,-1.135617101822310016e+00,2.779364152293773031e+02,-8.443025271009991783e-01,1.642268550117196302e+00
4.280000000000000000e+02,2.519029948897318238e+00,7.207788295328106187e+01,-1.375424232812090031e+00,1.120315170089851042e+00
4.290000000000000000e+02,-9.370659389986252252e-01,1.632749059890221304e+02,1.289934880983884646e+00,1.075214334448068465e+00
4.300000000000000000e+02,4.195654230183395228e+00,7.590075341837258804e+01,4.733814399551823371e+00,1.338386216444461763e+00
4.310000000000000000e+02,-1.107282427489966414e+00,1.591118582584012415e+02,1.906399039702964426e+00,7.728491149256035975e-01
4.320000000000000000e+02,-1.157888893679157594e+00,1.295647683872499556e+02,1.538827372709721253e+00,9.211006186211714297e-01
4.330000000000000000e+02,-2.691461823275281828e-01,8.164369706186171527e+01,-1.314031793145582938e+00,1.108852086216496335e+00
4.340000000000000000e+02,1.836279381930487631e+01,3.457948884720155434e+02,-1.164173372341597901e+00,1.270933842958172910e+00
4.350000000000000000e+02,1.126578924434584073e+00,1.265674204160592069e+02,1.436908594467801503e+00,9.453546361777979135e-01
4.360000000000000000e+02,1.215399797018480399e+01,1.563230193800918073e+02,-1.285161557199059335e+00,1.326614948780324932e+00
4.370000000000000000e+02,-3.502000889535827888e-01,1.862934080284814229e+02,2.110273036837777116e+00,1.320993064082960355e+00
4.380000000000000000e+02,5.053434094778819219e-01,1.676961069952837704e+02,2.816900118482225324e+01,1.092951998120792023e+00
4.390000000000000000e+02,-1.058222762877954803e+00,1.470593790281614588e+02,4.098295870998776458e+00,1.319337109380834372e+00
4.400000000000000000e+02,3.510634741284557325e-01,2.695205123209095177e+02,-1.377583561822278257e+00,6.035216535923352277e-01
4.410000000000000000e+02,-3.968306279667052072e-01,1.555222814662597841e+02,8.561654708541762915e+00,1.105666566521187777e+00
4.420000000000000000e+02,1.688725535743899897e+01,1.984328702325512950e+02,2.563546500619940938e-01,1.154349611068994808e+00
4.430000000000000000e+02,9.289939131974309205e+00,1.436489807082997743e+02,-5.221912715420813367e-01,9.616612526596055588e-01
4.440000000000000000e+02,3.171268617002726486e+01,2.003804616896779009e+02,-7.207447168313833030e-01,1.252110556839731270e+00
4.450000000000000000e+02,1.197017423564153749e+00,1.968837782712960802e+02,-5.753725217583461893e-01,9.780398084966703820e-01
4.460000000000000000e+02,6.781317723683911503e+00,1.679967891796300421e+02,-4.222473999830377855e-01,1.342571916127758280e+00
4.470000000000000000e+02,6.573495840074834895e+00,1.986287910942855888e+02,4.496642534572478311e+00,1.194976762606572374e+00
4.480000000000000000e+02,2.328966752817163410e+01,2.470004815434281298e+01,3.203458614094014223e+00,1.188217938871107160e+00
4.490000000000000000e+02,2.275046996496383311e+00,1.217883984097422996e+02,-1.360073322700931175e+00,8.951746363283096253e-01
4.500000000000000000e+02,-1.077096934624188540e+00,1.234248298641875152e+02,2.682004817398045748e+00,8.515923298422090060e-01
4.510000000000000000e+02,-1.011544578212412171e+00,4.998614130195106497e+01,5.594791870657999100e-01,9.522021113278252846e-01
4.520000000000000000e+02,1.447369852047318162e+01,3.665722380210588227e+01,1.087257567661472990e+01,1.111862907484239882e+00
4.530000000000000000e+02,2.395416784793482634e+00,4.772594361158692777e+01,4.354876398142471317e+01,1.070018499027934000e+00
4.540000000000000000e+02,6.930115876604739933e-01,2.209711720893905706e+01,2.080074311142941212e+01,9.874624298798290178e-01
4.550000000000000000e+02,-1.027772819122932946e+00,5.924720307031156352e+01,1.655443317211758369e+01,8.940513575270078173e-01
4.560000000000000000e+02,-1.122918475026949192e+00,7.551655438507791018e+01,1.856885160908332821e+01,1.031928439522868501e+00
4.570000000000000000e+02,-1.063017847049961828e+00,3.214875105960882706e+01,5.415501848206351276e+00,1.275062649230625400e+00
4.580000000000000000e+02,-8.912586344635577140e-02,1.332199147813381899e+02,1.300203132541542494e+01,1.365221832131723767e+00
4.590000000000000000e+02,-1.078182154408011240e+00,1.816283411670941206e+01,4.637973696933552503e+01,1.145307380918001439e+00
4.600000000000000000e+02,5.304632519416215608e+00,2.404371251130174514e+01,2.718372367817979196e+01,1.326575636542864922e+00
4.610000000000000000e+02,3.744211698534498201e+00,4.708012222216418508e+01,2.193468413746318291e+01,1.353383468433945858e+00
4.620000000000000000e+02,-1.214352480833642334e+00,1.206384899546888789e+02,2.788056684336178037e+01,1.281004289658698392e+00
4.630000000000000000e+02,-6.111933472286730229e-01,4.426146191565262455e+01,3.591440319755442090e+01,1.198389107964113354e+00
4.640000000000000000e+02,-1.017466729002961756e+00,3.468135239229300026e+01,2.091217921831825066e+01,1.051013236277796192e+00
4.650000000000000000e+02,1.375281567930065130e+01,1.412276252240875181e+02,1.365454094959033782e+01,1.021166107005490487e+00
4.660000000000000000e+02,1.885954324625511491e+00,3.154027437853700988e+01,2.314566026515388064e-01,1.483812438167497527e+00
4.670000000000000000e+02,1.117034843219956919e+01,1.110979623409056387e+02,-1.361589371707602858e+00,1.135573061645373194e+00
4.680000000000000000e+02,1.518707417871124044e+01,1.153225093368119474e+02,1.258282396666211866e+01,1.035478802409753429e+00
4.690000000000000000e+02,3.318138361506144918e+01,9.498959336291308375e+01,7.352030262950586703e+00,8.349629212658503663e-01
4.700000000000000000e+02,3.280206946437975546e+01,1.054293824882367119e+02,-2.551486373858359302e-01,8.349634928306167714e-01
4.710000000000000000e+02,1.034985431162940550e+01,1.411315345362363587e+02,-9.618078438439204847e-01,9.976405683830501525e-01
4.720000000000000000e+02,1.724786966591280546e+01,1.119985608023299193e+02,-1.064873119634249354e+00,9.080221135561143964e-01
4.730000000000000000e+02,7.345695635698020531e+00,2.034852274658317128e+02,-1.019048538533404713e+00,1.183087069848870909e+00
4.740000000000000000e+02,1.367691045737027045e+00,1.381149381371615732e+02,-9.779453648830680468e-01,7.575684580312069816e-01
4.750000000000000000e+02,-1.044389068626108363e+00,1.300554459649561920e+02,8.377152257763411658e-01,6.479774257912316315e-01
4.760000000000000000e+02,-1.151853847058433411e+00,2.447629739880991337e+02,1.423254497210471925e+01,6.295657950085561394e-01
4.770000000000000000e+02,-1.201709013153774430e+00,2.323818459491089357e+02,3.866629223109180913e+01,1.198244998478964485e+00
4.780000000000000000e+02,1.390983363323208089e+01,2.152765455995142077e+02,2.527225729710843538e+01,1.092465682325718612e+00
4.790000000000000000e+02,-1.200373372089704072e+00,1.028633078208962530e+02,1.150569871151557777e+01,1.389725642267913619e+00
4.800000000000000000e+02,4.020981442711186182e-01,2.009523544312683896e+02,1.290686430049126621e+01,1.352000938836089627e+00
4.810000000000000000e+02,5.553420560159286090e+00,2.040611178806400687e+02,-1.022350693423560442e+00,8.446543148957784686e-01
4.820000000000000000e+02,1.003352801625242874e+00,2.186522142924986269e+02,1.356212749588214805e+01,1.467207376747889702e+00
4.830000000000000000e+02,5.834118254013309190e+00,8.854569339295650821e+01,2.171427429865110170e+01,1.335835983829783968e+00
4.840000000000000000e+02,9.561245875865434840e+00,2.315206909036527065e+02,1.919145110233997542e+01,1.296722094865968788e+00
4.850000000000000000e+02,-9.767945597842255800e-01,2.659836383781279210e+02,7.290553560131389332e+00,7.023521064643656331e-01
4.860000000000000000e+02,-1.064708800565417945e+00,2.027911526116664049e+02,6.243310134158578606e+00,9.808090896664275471e-01
4.870000000000000000e+02,8.035785461266147678e+00,2.092886793482882979e+02,9.902461794805766715e+00,8.093098663904584322e-01
4.880000000000000000e+02,4.970334160453939720e-01,1.819037615321526005e+02,2.467656536433059244e+01,9.363813274369189310e-01
4.890000000000000000e+02,1.757934249630925150e+00,1.727454077811206901e+02,1.438258719256639928e+01,8.091010888426959369e-01
4.900000000000000000e+02,6.118892033715283674e+00,2.471115034692897723e+02,9.151637949271028694e-01,1.067721250094928465e+00
4.910000000000000000e+02,-1.092479565447167289e+00,1.804924308500568202e+02,4.463821441334203111e-01,9.557526244857004194e-01
4.920000000000000000e+02,4.685824962883534006e+00,1.976389197692111281e+02,1.018927085548385669e+01,1.271874421722133386e+00
4.930000000000000000e+02,1.348340026921087187e+01,1.295129372343218392e+02,5.497055184603380162e+00,8.801299814465074478e-01
4.940000000000000000e+02,-1.193836151071042018e+00,1.381688383432112346e+02,3.638006742520760728e+00,1.280839106688453466e+00
4.950000000000000000e+02,1.213340755302901819e+01,2.027743256540149162e+02,2.380231031393481023e-01,1.033966753161988494e+00
4.960000000000000000e+02,-1.110110733535109917e+00,1.367211208494666153e+02,3.463256974154092838e+00,8.318856369229080672e-01
4.970000000000000000e+02,7.881492685795172370e+00,1.694558310976374287e+02,-9.604565562416353952e-01,1.095186745786261406e+00
4.980000000000000000e+02,-1.081250699849199970e+00,1.444977495130638943e+02,-6.850958844832003569e-01,9.912290933121928882e-01
4.990000000000000000e+02,1.892853080219578743e+01,1.560212790613632592e+02,1.088831972301708895e+01,1.090264973735436627e+00
5.000000000000000000e+02,1.772911975514182892e+00,1.153358645302823646e+02,-3.256948517009269350e-01,1.152580287782094315e+00
5.010000000000000000e+02,3.730289621104851516e+00,7.045771327473060808e+01,3.148635513049702794e+01,7.421179233578890644e-01
5.020000000000000000e+02,4.377933790625063160e-01,5.734729025737552632e+01,-7.058755813651820255e-01,1.306139749113842230e+00
5.030000000000000000e+02,1.374500400374867048e+01,7.385455354207846312e+01,2.490019234147775151e+01,9.063666712120823643e-01
5.040000000000000000e+02,7.039883210117896084e+00,1.307419882113296694e+02,9.492004730838923265e+00,7.657092319814112757e-01
5.050000000000000000e+02,-9.259778148485275917e-02,6.738546845851041667e+01,-1.187345555388577889e+00,8.825985372398685858e-01
5.060000000000000000e+02,-7.434830484740476142e-02,9.699319806440560399e+01,7.693545245538208066e-01,8.861473622254072424e-01
5.070000000000000000e+02,3.124116217561769340e-02,9.103238661512259000e+01,7.274508523716675112e-01,1.101985756114542081e+00
5.080000000000000000e+02,3.649833545576788296e-01,9.708033667605477035e+01,1.185417226448308092e+01,1.583242749615278333e+00
5.090000000000000000e+02,9.488632926021086433e+00,8.231244781267851351e+01,-4.994494380015140345e-01,1.241707438282602549e+00
5.100000000000000000e+02,1.112258885375057460e+01,7.076812741469859702e+01,2.218007272079474390e+01,9.389442970011588896e-01
5.110000000000000000e+02,4.518483601666122951e+00,6.984908819392552459e+01,3.390866509315025468e+01,8.911423303544863117e-01
5.120000000000000000e+02,9.279812875301096664e-01,6.943319075683156427e+01,7.321784833276052673e+00,8.283647567337654172e-01
5.130000000000000000e+02,-7.333835149946414944e-01,8.666962830316781208e+01,-4.161954313779908099e-01,9.620665210922825228e-01
5.140000000000000000e+02,-7.466524479298932704e-01,9.699250301634421589e+01,-8.719509539582597224e-01,1.371702048357393400e+00
5.150000000000000000e+02,1.434621917934832735e+00,8.218616420997118155e+01,-1.853848552713253384e-01,1.641257943855296775e+00
5.160000000000000000e+02,5.775429385059431375e+00,1.039899760454813844e+02,3.617523195920460122e+00,1.153956137431795481e+00
5.170000000000000000e+02,-9.542461475006080995e-01,2.153259887786597062e+02,-1.540738840321886349e-01,1.052241223610673737e+00
5.180000000000000000e+02,2.871168407035179282e+00,1.915346996052669226e+02,-1.088558233870156267e+00,8.737625152623428315e-01
5.190000000000000000e+02,6.850723737080226527e+00,1.936784101263737625e+02,-4.398554192756271575e-01,1.289219903878692453e+00
5.200000000000000000e+02,8.671768268900454046e+00,1.508116477331560077e+02,-1.176348413153576855e+00,9.923198427721703352e-01
5.210000000000000000e+02,2.064436640675481716e+00,1.307332649050534883e+02,1.438515087722380947e+01,9.451790309408006907e-01
5.220000000000000000e+02,1.959442138752772511e+00,1.769478578480739088e+02,-5.365189232224505389e-01,1.263955484950871844e+00
5.230000000000000000e+02,-2.193893926548257933e-01,1.400234367010342282e+02,8.181054889392227025e+00,9.492030156201948232e-01
5.240000000000000000e+02,2.554932194157286318e+01,3.182922051551785216e+02,1.194923522192064880e+01,1.012669676905314065e+00
5.250000000000000000e+02,-1.210118103198003503e+00,2.194031932596768684e+02,6.524063526205061692e+00,1.288344941480451089e+00
5.260000000000000000e+02,-6.152777670350135786e-01,1.463399984966216323e+02,2.080969036644008785e+00,1.240579369083557593e+00
5.270000000000000000e+02,-1.145457374865559430e+00,1.549414131436293474e+02,8.556884945519266594e+00,8.353572057775910942e-01
5.280000000000000000e+02,1.762241006278620858e+01,2.405858927486004859e+02,1.777106567096447876e+00,1.185384236350196296e+00
5.290000000000000000e+02,2.482778797847283059e+00,3.454083024266465713e+02,3.601183752892969103e+00,9.931900116050580429e-01
5.300000000000000000e+02,2.621382625595661153e+00,1.961231397173559401e+02,1.926326032250968767e+00,9.884216440803120785e-01
5.310000000000000000e+02,-1.157362516025312038e+00,3.224459374201197193e+02,2.326512810567704204e+00,1.316768296560308249e+00
5.320000000000000000e+02,7.743403177058848286e+00,2.347638474664047976e+02,-2.885324159846378578e-01,9.090528836842770577e-01
5.330000000000000000e+02,9.235488980746374699e-01,1.764071263731930230e+02,4.864668010662835940e+00,1.199233287752005772e+00
5.340000000000000000e+02,-1.191311318471282160e-01,1.989218829531155848e+02,5.229173215929499463e+00,7.006377938598730148e-01
5.350000000000000000e+02,1.155554833931270453e+00,2.647548605041801011e+02,5.086906531865658998e+00,1.030540518262003102e+00
5.360000000000000000e+02,3.075409267675989877e+00,3.282443980752752282e+02,8.899282990643104796e-01,8.777537330358824441e-01
5.370000000000000000e+02,-1.155211240851762522e+00,1.471631026674442921e+02,1.589170232817352435e+01,1.093917518243440412e+00
5.380000000000000000e+02,-7.653214279693332234e-01,1.534090664755864282e+02,5.403134268983096788e+00,7.539944920225998271e-01
5.390000000000000000e+02,-1.011371914204451050e+00,1.414497122121978521e+02,2.149100142359719001e+01,1.082769280849296578e+00
5.400000000000000000e+02,-1.082616167604060431e+00,2.384760667941306167e+02,8.318272206683524628e-01,1.142730223700665126e+00
5.410000000000000000e+02,-1.208985660935969264e+00,8.148566882218240437e+01,2.858334565261935634e+00,9.390358811234138514e-01
5.420000000000000000e+02,1.141485109894099653e-01,1.465788170400518027e+02,-1.325131948975186269e+00,7.472288202813911484e-01
5.430000000000000000e+02,3.185345346956679791e+01,1.058978938496835127e+02,-1.045984174276674450e+00,1.260602648926770764e+00
5.440000000000000000e+02,-4.472322032665834723e-01,7.657152204145080532e+01,6.470614281192429429e-01,9.595325187353804797e-01
5.450000000000000000e+02,4.803414911149078037e+00,1.181322679248340251e+02,8.948333423956384536e+00,1.131515056610958858e+00
5.460000000000000000e+02,-1.152567830218197864e+00,8.537153754857824595e+01,4.420578503095673462e+00,6.839347285847789948e-01
5.470000000000000000e+02,6.242572061554196861e-01,8.897778282882909195e+01,3.367686316216959241e+00,1.059513433841507535e+00
5.480000000000000000e+02,5.418425112022287604e-02,3.454849199146691063e+01,7.440973899446524875e+00,1.181562924343763310e+00
5.490000000000000000e+02,3.101261263526494005e+01,3.671455052896353521e+01,9.078245119161334031e+00,1.062655159308079522e+00
5.500000000000000000e+02,-1.186334273725536903e+00,7.882182471326451889e+01,1.817619152033176277e+01,1.144776024403326264e+00
5.510000000000000000e+02,-7.143354761506910400e-01,4.957288683852517863e+01,6.695651332720260918e+00,1.171852635149535971e+00
5.520000000000000000e+02,-2.156882527798544003e-01,1.078774599212545553e+02,9.469274653906513350e+00,9.337959935802798705e-01
5.530000000000000000e+02,7.620431822402053967e+00,7.081999424638681262e+01,5.368705435265557924e+01,1.483710502198552605e+00
5.540000000000000000e+02,-1.199601060653479490e+00,7.651979427827878055e+01,1.132353885567906460e+01,1.257284182456092747e+00
5.550000000000000000e+02,2.917458927420827575e+00,8.344056908367792857e+01,3.141211569006777182e+01,9.835843146213051336e-01
5.560000000000000000e+02,5.942995872463744611e+00,2.425377777883947417e+01,4.516108566947844594e+01,1.195565915624224651e+00
5.570000000000000000e+02,7.889306755948124916e+00,4.352338349454549160e+01,2.946106133794684112e+01,8.804595795674085013e-01
5.580000000000000000e+02,-1.102485620564630509e+00,7.391406502231291142e+01,5.704194520387095224e+01,1.044329579764889049e+00
5.590000000000000000e+02,-1.067094289638178539e+00,4.891953611271890168e+01,5.665528376131195643e+01,9.684708313700647331e-01
5.600000000000000000e+02,6.117778784573523865e+00,5.926238303785897443e+01,2.901719106859702180e+01,1.077941563273885572e+00
5.610000000000000000e+02,7.814551409227694201e+00,2.861209651289246736e+01,8.153487118963781199e+00,1.028302576598252527e+00
5.620000000000000000e+02,4.511276491516716725e+00,8.925487431631026425e+01,2.610042325509246552e+01,9.817837271833850243e-01
5.630000000000000000e+02,2.876642594829662336e+00,4.413264640404565853e+01,3.224942248777337372e+00,8.845326943336941916e-01
5.640000000000000000e+02,1.098127761879481312e+01,1.633875467500330956e+02,1.593121237206604057e+01,9.982170083462971188e-01
5.650000000000000000e+02,2.029308164270472048e+01,1.210598883091056877e+02,-1.247379067985961099e+00,1.147328140352580128e+00
5.660000000000000000e+02,4.419211480170184103e+01,5.724923254836998154e+01,6.616892138032661741e+00,1.231312522053294334e+00
5.670000000000000000e+02,1.720149610216783387e+01,1.097776476146771216e+02,3.793992985270913110e+00,1.129349643402616898e+00
5.680000000000000000e+02,1.374177553659230711e+01,1.140376149600871258e+02,-1.374475521771991726e+00,9.904676850586304759e-01
5.690000000000000000e+02,2.713822824559548152e+00,6.729805998795291089e+01,-1.373848572344069430e+00,1.466837125850647849e+00
5.700000000000000000e+02,1.471739688609871921e+00,7.846307763418768388e+01,-1.269475404407358621e+00,1.148370146055424756e+00
5.710000000000000000e+02,2.115491931065995868e+00,9.871318272424626628e+01,2.893773605166521934e-01,1.288870564073849367e+00
5.720000000000000000e+02,4.862013546695814092e+00,1.411873815251240671e+02,-1.293958290087608098e+00,1.015043346180395378e+00
5.730000000000000000e+02,-7.973072234788032286e-01,2.412406124454053042e+02,4.513117251949054776e+00,9.390995621581268438e-01
5.740000000000000000e+02,-8.693921328311067231e-01,1.244196952971758208e+02,3.977314654787528880e+00,1.060370104144363168e+00
5.750000000000000000e+02,7.316643493200681192e+00,1.959572541548019444e+02,6.700604840910416193e+00,1.134196214559626714e+00
5.760000000000000000e+02,-7.166181262212596437e-01,9.741555131079732632e+01,1.202808868958490374e+00,9.780718483079913206e-01
5.770000000000000000e+02,4.003238778635129336e+00,1.541460907937767786e+02,9.465510335158842992e+00,9.703094429364079732e-01
5.780000000000000000e+02,2.508870091643050859e+00,1.781361683596420278e+02,-1.076336495662904902e+00,1.090213850943430485e+00
5.790000000000000000e+02,-6.993575667383443717e-01,1.337335669515807695e+02,5.193545951925161219e+00,1.255438074799462900e+00
5.800000000000000000e+02,-2.162245976445202611e-01,1.901413187985608317e+02,8.652309615619545369e+00,1.387935265350569880e+00
5.810000000000000000e+02,4.015391226636309874e+00,8.213829068733848260e+01,5.188285665799300533e-02,1.830734156866897777e+00
5.820000000000000000e+02,6.764796466257381180e-01,1.120403679451457180e+02,-1.310429355691795861e+00,8.528609510197786570e-01
5.830000000000000000e+02,4.759380442275168654e+00,1.428106272491749849e+02,-9.179811730835015782e-01,9.224563928157160086e-01
5.840000000000000000e+02,-1.214964788823078345e+00,2.074957856540908097e+02,-1.383001277134338736e+00,7.584248427646742563e-01
5.850000000000000000e+02,-7.793770946553132406e-01,4.137205226912445966e+01,1.528701436711769723e+00,8.943082295555501160e-01
5.860000000000000000e+02,1.052541340985599305e+01,1.269602472959039972e+02,3.929873109511432983e+00,1.070212632657278951e+00
5.870000000000000000e+02,3.340120682621116277e+00,1.450850111247021061e+02,-6.362294601283883244e-01,1.112799266962496869e+00
5.880000000000000000e+02,3.524626423292332777e+00,7.124599030137785860e+01,1.097313875596739541e+00,1.056067941689939671e+00
5.890000000000000000e+02,-4.409011437621955243e-01,5.015796833532913723e+01,8.866198778896350330e-01,7.088803371503229478e-01
5.900000000000000000e+02,-5.262962777964445005e-01,8.011324943242011898e+01,4.690745745906059749e-01,8.782276555333262680e-01
5.910000000000000000e+02,-9.535318448551870496e-01,3.549782672683980422e+01,1.989545484505757145e+01,1.069771031037666464e+00
5.920000000000000000e+02,4.367641256373724801e+00,9.246873392350585164e+01,1.561090176346703728e+01,9.324444961681016553e-01
5.930000000000000000e+02,-1.076660531569263224e+00,5.241524467861195546e+01,-1.093721356519169019e+00,1.101815386820510501e+00
5.940000000000000000e+02,2.292100320559339366e+01,9.711369235262075961e+01,1.369753642749710121e+00,9.951027191172385766e-01
5.950000000000000000e+02,1.250952077597750467e+01,7.718529118062962269e+00,2.330365100408657852e+01,1.094003764322260652e+00
5.960000000000000000e+02,-3.028550856410708314e-01,2.713996303909076246e+01,1.527664593012640815e+01,1.413207500436624908e+00
5.970000000000000000e+02,7.795344936472934805e+00,5.438689871522283426e+01,3.732462574007570311e+00,1.258877524286681426e+00
5.980000000000000000e+02,-5.076966877636968078e-01,6.241449868310370874e+01,1.983721662244077066e+01,1.041143860799776943e+00
5.990000000000000000e+02,7.900083685424454938e-01,8.512081648052580363e+01,4.049133137867769250e+01,9.324340541031799212e-01
6.000000000000000000e+02,-1.181977034772285329e+00,4.303314596533001435e+01,3.019056528852090082e+01,1.463847583213847559e+00
6.010000000000000000e+02,8.934450067791713579e+00,-1.349181301573876057e+00,2.160165991187033185e+01,1.602508374209752784e+00
6.020000000000000000e+02,6.450348880703227206e-01,6.399634001488026414e+00,2.429788650740690503e+00,9.206179597821239069e-01
6.030000000000000000e+02,4.407165424138230314e+00,1.208155720233441777e+01,6.196974809689129060e+00,1.020558221666822307e+00
6.040000000000000000e+02,9.699402205159500800e-01,4.712137464595053338e+00,2.664082208248199635e+01,1.160696776890377757e+00
6.050000000000000000e+02,-7.428787256895859059e-01,5.975650374949694310e+00,2.840133770563728177e+00,1.458046766917082904e+00
6.060000000000000000e+02,1.105578103944158030e+01,1.273885079150969979e+01,2.352354966781386114e+00,1.128774190580587478e+00
6.070000000000000000e+02,-3.580158033846603804e-01,5.173420677036563120e+01,1.254180105100072495e+01,1.255897142147449852e+00
6.080000000000000000e+02,-9.007095902540383781e-02,4.856198330217738857e+01,3.175209032415919341e-01,1.147187642273715502e+00
6.090000000000000000e+02,9.665867402913098871e+00,-1.338877436768729501e+00,2.576662411771758698e+00,9.682794001200799583e-01
6.100000000000000000e+02,9.080784054613076250e+00,1.683022620250681456e+01,1.330770364637095193e+00,1.194819707789890995e+00
6.110000000000000000e+02,9.184415171360242880e+00,1.691150740222176196e+01,2.735967678115470036e+00,6.280957880059896414e-01
6.120000000000000000e+02,7.748618604415654643e-01,3.754211449396986211e+01,1.073916060030278175e+00,9.972452569743751605e-01
6.130000000000000000e+02,2.221734640530664828e-01,3.304728949068029209e+01,1.848550032226901729e+00,1.139159362647080398e+00
6.140000000000000000e+02,5.620139079729487008e+00,6.064790809797560200e+01,6.179307104184795785e-01,1.200152697284739167e+00
6.150000000000000000e+02,9.634035445610459547e+00,3.135422044700208488e+01,2.766154425646654147e+00,8.924544516876025124e-01
6.160000000000000000e+02,-4.773481550074551993e-01,4.594973118667348899e+01,1.105085644707451298e+00,9.915184771674973030e-01
6.170000000000000000e+02,-1.159816879800815492e+00,3.617005712422935204e+01,4.283506024604220919e+00,9.533431279849532425e-01
6.180000000000000000e+02,-7.494549651248633149e-01,5.494957901725929617e+01,-5.445934049845694291e-01,1.138746420924252822e+00
6.190000000000000000e+02,1.284475150084930029e+01,1.117981581236441144e+02,4.173577954692924585e+00,9.785241736164210780e-01
6.200000000000000000e+02,1.833800486470588709e+01,6.376778061041800072e+01,-1.176301749187410595e+00,1.357289230781219880e+00
6.210000000000000000e+02,1.938002357984526247e+00,4.591730588304086069e+01,4.191354693430656475e+00,1.224881451935723842e+00
6.220000000000000000e+02,7.672123830258923860e+00,1.043292401696227927e+02,-6.356563796543507339e-01,6.910651051984113558e-01
6.230000000000000000e+02,4.694949617506974704e+00,1.448521205160473890e+01,2.285938977697233199e+01,1.355230480933897752e+00
6.240000000000000000e+02,2.314694655209551044e+01,8.758443202968548746e+01,6.442867447141676251e+00,8.423599979665586934e-01
6.250000000000000000e+02,7.593497735364335810e+00,1.291687338400682563e+02,3.061214590262993251e+00,1.408835393853737239e+00
6.260000000000000000e+02,2.062493509889991472e+01,1.058945799673366679e+02,1.502051915334000576e+01,1.293137502844339926e+00
6.270000000000000000e+02,8.418199527272218763e-01,1.786896877693034469e+01,4.176741625672643621e-01,8.603023425131215429e-01
6.280000000000000000e+02,9.874886185309621922e+00,3.678190317632702744e+01,-1.380955132080559089e+00,8.283289504917296098e-01
6.290000000000000000e+02,-5.596438616917974729e-01,2.806234489869856930e+01,1.590646387999622036e+01,1.220042397780627397e+00
6.300000000000000000e+02,-1.161043851146443595e+00,9.881153983262379370e+01,2.062237027306259129e+00,1.256376142318151201e+00
6.310000000000000000e+02,1.025758883698674140e+01,4.184841229316785416e+01,-5.758302065640242828e-01,7.530106898407464833e-01
6.320000000000000000e+02,2.814929832205002036e+00,7.979979476555246087e+00,-1.157016866607456063e+00,1.087899839582284978e+00
6.330000000000000000e+02,9.030210108953989234e+00,2.188860530632860346e+01,-1.335764467208021111e+00,1.197738919293769522e+00
6.340000000000000000e+02,2.478447232959738233e+00,5.087189114583478755e+01,3.487400845459701082e-01,8.870639343031471169e-01
6.350000000000000000e+02,-1.191585100861562774e+00,4.999449428776152615e+01,2.801062703318760172e-01,7.936565384777055643e-01
6.360000000000000000e+02,-1.047045567727058923e+00,1.358567857726513672e+01,-1.023368090057582780e+00,9.697716977740672428e-01
6.370000000000000000e+02,-9.651018948682152931e-01,6.423248123409040033e+01,2.779015388271400155e+00,1.145214538513416702e+00
6.380000000000000000e+02,1.598591118735106287e+00,1.595123218182645530e+01,1.133221945157972144e+00,8.389653695621535068e-01
6.390000000000000000e+02,-6.556896640572675850e-01,1.334109776562790017e+01,2.022513248190111579e+00,1.476906154826367112e+00
6.400000000000000000e+02,1.884394892626804485e-01,1.901269615378271283e+01,1.317562378948211332e+01,1.125149028098377357e+00
6.410000000000000000e+02,5.920207529022271098e-01,2.964139182326574229e+01,-9.431377014245835300e-01,1.242207396136757902e+00
6.420000000000000000e+02,2.234448680438929191e+00,7.394125028138283540e+01,4.541137169854855671e+01,1.221333809068078979e+00
6.430000000000000000e+02,-1.211316767114588799e+00,1.171879063880426841e+01,4.285850887741723625e+00,9.833365553235628997e-01
6.440000000000000000e+02,9.248691813212689405e-01,2.025124952530627809e+01,1.711576686521901891e+01,1.060170882070859966e+00
6.450000000000000000e+02,6.177447324846868648e-01,1.596029776289924129e+01,3.010832249977489283e+01,9.859966108311110089e-01
6.460000000000000000e+02,-8.041640963040772028e-02,9.588806822245190986e+00,2.984464091082051240e+01,9.942944885913403974e-01
6.470000000000000000e+02,3.911470342390866328e+00,1.452960416762046414e+01,9.157546952371902194e+01,1.474142612316069467e+00
6.480000000000000000e+02,-6.427545260144612582e-01,1.179445432031156216e+01,3.265206714394509646e+01,1.318287656804201013e+00
6.490000000000000000e+02,5.573334329505885698e+00,1.391033151864689721e+01,3.332030119789452272e+01,9.015329761479847770e-01
6.500000000000000000e+02,-5.187294675717490922e-01,3.205308033874376239e+00,3.301307504321198394e+01,1.091688953267218265e+00
6.510000000000000000e+02,-1.019776956567578940e+00,8.369985540330588947e+00,4.721662547111499464e+01,9.546665333121515662e-01
6.520000000000000000e+02,8.348804894943349098e+00,2.821843245431429614e-01,3.301652303634407559e+01,7.090527183292325564e-01
6.530000000000000000e+02,2.467612483510896126e+00,1.870471606295119926e+01,3.093256266333605708e+01,1.176808792792710001e+00
6.540000000000000000e+02,5.566042553075602584e+00,-6.910643517908771072e-01,2.770453743629901311e+01,1.176031409235712033e+00
6.550000000000000000e+02,1.655074346229983462e+01,2.473803589545858728e+01,1.721956882573379133e+01,7.537963589721967672e-01
6.560000000000000000e+02,4.158363853950874045e+00,3.954395107365789919e+00,1.125407192827447922e+01,1.211851003952914674e+00
6.570000000000000000e+02,6.114533097342910395e+00,8.749105414258559676e+01,1.715750233209787012e+01,1.168942530359499576e+00
6.580000000000000000e+02,8.646726914712624890e+00,8.651802854959315781e+00,5.361906870373291945e+00,7.613824755241566100e-01
6.590000000000000000e+02,2.291447276972142788e+00,1.906452332464358745e+00,5.936783810014613749e+00,1.157090913336158433e+00
6.600000000000000000e+02,3.457332289187102226e-01,5.860750530746503273e+01,1.912726395131689827e+01,1.262904178917282794e+00
6.610000000000000000e+02,7.643183825074750359e+00,9.425923986343003946e+01,-1.357283420886820524e+00,1.731360695981030373e+00
6.620000000000000000e+02,4.332640786213935336e+00,8.984673532548548280e+00,3.701224356058240517e+00,9.714461690351503531e-01
6.630000000000000000e+02,-6.776538046119178205e-01,3.169760583741608428e+01,-8.491306777576134168e-01,1.168211474332765176e+00
6.640000000000000000e+02,5.169274215174784359e+00,5.367903302267735199e+01,2.019163912125513249e+01,7.788466394319265573e-01
6.650000000000000000e+02,2.797924676307447900e+00,1.213730149475660047e+00,1.370118902743967482e+01,1.160347150238074443e+00
6.660000000000000000e+02,3.932140454794295081e+00,7.058269712564552378e+01,3.112151880105040291e+01,1.303006220974712859e+00
6.670000000000000000e+02,3.835782207414164091e+00,1.210353166187957612e+02,2.491649395673828948e+01,1.156579515601765973e+00
6.680000000000000000e+02,1.178118543311664324e+00,9.434096407014615693e+01,8.958894015347231843e+00,1.381016328822702643e+00
6.690000000000000000e+02,2.126505945065586545e+01,1.437400156984417947e+02,8.933776716259140827e+00,9.771466448590364617e-01
6.700000000000000000e+02,9.936926743075528146e-01,3.970675750669010284e+01,4.394609176713118792e+00,1.055211284303524177e+00
6.710000000000000000e+02,-5.804395428954753910e-01,1.485860233615761956e+02,2.383633437884946638e+00,1.236639154850708744e+00
6.720000000000000000e+02,1.906044390196046656e-01,7.590861893290482953e+01,2.224868264920099925e+00,9.944110728320438852e-01
6.730000000000000000e+02,2.006014609011292471e+00,1.082470941593925318e+02,-3.491806434593432151e-02,1.142005364344906404e+00
6.740000000000000000e+02,4.185681214595478039e+00,7.713337225482185033e+00,4.501338276890597179e+00,1.459617278250495476e+00
6.750000000000000000e+02,-1.214630801196391330e+00,1.235847699985809385e+02,1.620458750520545665e+00,1.276623476434122662e+00
6.760000000000000000e+02,8.814394746502703271e+00,9.725742980505427226e+01,1.855252212552124913e+00,9.094685719711875782e-01
6.770000000000000000e+02,1.409315548204649549e+00,1.271441624343949712e+02,-1.329272972233700889e+00,1.046358844469370331e+00
6.780000000000000000e+02,-8.796491203799720882e-02,6.007553729240218132e+01,-9.502093975106594703e-01,7.728019166494172199e-01
6.790000000000000000e+02,1.023179146680357121e+01,7.044952589148253708e+01,-4.446006132306597469e-01,1.085814842912661282e+00
6.800000000000000000e+02,2.419441830068478794e+01,1.649039359402133869e+02,-8.292254425916556482e-01,1.593510788347588525e+00
6.810000000000000000e+02,5.728546857503268308e-01,1.202319121437235481e+02,1.558633328809830187e+00,1.275456149573645837e+00
6.820000000000000000e+02,-1.008624258703799459e+00,7.307233009899397835e+00,-1.373815593857107498e+00,1.230403046013912594e+00
6.830000000000000000e+02,2.920917587304306284e+00,8.470188001515792564e+01,-1.217177775830651898e+00,1.465036944690017107e+00
6.840000000000000000e+02,-1.087357677995671734e+00,1.462757477070012726e+02,1.665099639345593729e+01,1.169480323425263757e+00
6.850000000000000000e+02,-1.215002185494906239e+00,4.734165119793582477e+01,-5.008921071944318903e-01,8.390897643271814088e-01
6.860000000000000000e+02,-8.470564335875051531e-01,1.847531789442422578e+01,3.395953679114262158e+00,1.146672710881552204e+00
6.870000000000000000e+02,1.256308519479009433e+01,5.016361662372173669e+01,1.411323432816331369e+01,1.087708259104394060e+00
6.880000000000000000e+02,-1.182775598952316320e+00,3.155928901899180516e+01,2.854048541094396541e+00,1.126000199335629892e+00
6.890000000000000000e+02,6.658556607770835356e+00,1.405951077639427815e+01,2.298442363052502824e+00,1.106301621281550407e+00
6.900000000000000000e+02,-9.259080319112930058e-01,1.728914210827419495e+01,2.422972895105628766e+01,1.300454362280927256e+00
6.910000000000000000e+02,-7.311102970187820516e-01,-1.341977397468811395e+00,2.437875393566996340e+00,8.199971472489910873e-01
6.920000000000000000e+02,3.726253911659763052e+00,7.791238870553036122e+01,2.404103921478215611e+01,8.692217385968556975e-01
6.930000000000000000e+02,3.003097423498882201e-01,1.678794298612473312e+01,1.595891795708836547e+01,1.289591438341294749e+00
6.940000000000000000e+02,4.653193348857223910e+00,3.159204705657681345e+01,5.562147375063798904e+01,1.401858623356683209e+00
6.950000000000000000e+02,1.936748873511536928e+01,2.898749151862195728e+00,1.271403511710721190e+00,9.906228863730811574e-01
6.960000000000000000e+02,1.009625088214084165e+01,7.767000332439237376e+00,9.458826388705636745e+00,1.489147320607089542e+00
6.970000000000000000e+02,4.178581333644739715e+00,1.642226719693426062e+01,2.356228172249001318e+01,1.015413094395525961e+00
6.980000000000000000e+02,-1.030014786305122554e+00,2.023622800256559984e+01,6.115001478256888134e+01,1.049521523175654725e+00
6.990000000000000000e+02,-9.401730242845908192e-01,1.522176123504233036e+00,6.212250257539373877e+00,8.303048546897596749e-01
7.000000000000000000e+02,-1.016811892333442380e+00,2.483183617645119412e+00,3.000019036702263975e+01,8.835881063318177242e-01
7.010000000000000000e+02,1.808280090251213057e-01,1.981196253647768746e+00,8.169493236920095214e+00,1.334758519251408426e+00
7.020000000000000000e+02,1.562593957291824864e+01,3.579762112475565061e+01,2.125503931674035840e+01,1.225568156007625920e+00
7.030000000000000000e+02,7.700559292734586947e+00,-1.372181240492537313e+00,3.877447147245570136e+01,1.469006785584612729e+00
7.040000000000000000e+02,1.127541693033077275e+00,1.425489450349922915e+00,2.026864198172391340e+01,1.158457979227025758e+00
7.050000000000000000e+02,2.347551899725374369e+00,5.068547344668127508e+00,1.171060824265634714e+01,6.916339668529384310e-01
7.060000000000000000e+02,2.093147983700691483e+01,2.795928582660161510e+01,1.824544377242397530e+01,1.101717924023817963e+00
7.070000000000000000e+02,3.801487324020377812e-01,4.516398246781038495e+01,2.809333808459777426e+00,1.285044196110445958e+00
7.080000000000000000e+02,6.502169807835780357e-01,7.309805168798281727e+01,-1.311354240446900521e+00,1.134485900190244312e+00
7.090000000000000000e+02,1.765017355460576587e+00,5.081601966128442882e+01,-5.929428303005197520e-01,1.057389234034977532e+00
7.100000000000000000e+02,4.514327255657855531e+00,2.350167989439255223e+01,2.049141720265889077e+01,1.034034719557333393e+00
7.110000000000000000e+02,7.125379099414829831e+00,1.952059332211540621e+01,-1.382400995252411890e+00,7.847091699159998157e-01
7.120000000000000000e+02,-1.131044662750752661e+00,5.747767539063077891e+01,1.063573101408675470e+01,7.386260941294975346e-01
7.130000000000000000e+02,2.581866032494074314e+00,3.649002057046732972e+01,1.404505713676438639e+01,8.843497765872128102e-01
7.140000000000000000e+02,-7.643884238360657557e-01,6.608643000379917964e+01,1.943652276187226846e+01,1.254124016511848350e+00
7.150000000000000000e+02,7.043890654495223558e+00,2.092331560942077573e+01,-2.186015577311440916e-01,1.288528170884261748e+00
7.160000000000000000e+02,-2.899996746409733150e-01,3.059793427181907077e+01,-8.142224322348939891e-01,1.140015205675654952e+00
7.170000000000000000e+02,2.775506986460719361e+00,2.991584202818399874e+01,-1.270749053907459514e+00,1.582165455438282686e+00
7.180000000000000000e+02,7.507760170716907266e-01,4.375707405795559168e+01,-1.382785595225667130e+00,1.027098837618666494e+00
7.190000000000000000e+02,5.355816619372380849e+00,3.383048747116313137e+01,-1.347589331235186316e+00,9.939947915538298595e-01
7.200000000000000000e+02,3.563223310325414062e+00,1.877877047683793776e+01,1.265800868251816924e+00,1.455291760678750990e+00
7.210000000000000000e+02,-3.806076062374785240e-01,4.103865114052568686e+01,2.237397482599634113e+00,9.035080123497378768e-01
7.220000000000000000e+02,-3.208213092729644278e-01,5.888278205578149738e+01,-1.336737865500887246e+00,8.062100218722502154e-01
7.230000000000000000e+02,-4.017049296861507912e-01,6.473938837253304257e+01,-6.303070457018145056e-01,1.142121459191399513e+00
7.240000000000000000e+02,-1.001027150260136223e+00,3.895068908834695520e+01,-1.074176885872947240e+00,8.586116064088059607e-01
7.250000000000000000e+02,1.646629673238313663e+00,7.170682251912839433e+01,-4.933053264202858501e-01,7.334871335621129251e-01
7.260000000000000000e+02,4.525538732698763056e+00,2.629931514305379991e+01,2.658455567523049234e-01,7.443411699501458756e-01
7.270000000000000000e+02,2.260799116976167422e+00,2.347436861745888947e+01,2.383628233682407949e+00,9.839292355378389532e-01
7.280000000000000000e+02,-1.437408371029319509e-01,6.317117218896796338e+00,-1.122289052460425429e+00,1.250913407333609006e+00
7.290000000000000000e+02,-6.004756786216722819e-01,2.040891488224966110e+01,-1.333681334167946764e+00,1.104588995579860677e+00
7.300000000000000000e+02,8.922172435972733906e-01,6.993216776142283209e+01,4.580008895404995783e+00,1.224573781409183937e+00
7.310000000000000000e+02,2.572771035000454631e+01,6.494906303697574401e+01,4.961678923694686993e+00,1.173288381360652943e+00
7.320000000000000000e+02,8.282286611597038828e+00,3.070857990605963650e+01,5.231118637648431990e-01,1.292682569681845139e+00
7.330000000000000000e+02,2.795745474880402259e-01,2.332384415207291184e+01,-1.073548655317569045e+00,1.253727193259499328e+00
7.340000000000000000e+02,-1.124026205191589245e+00,2.290187446010977790e-01,-8.709588894945864412e-01,1.173218986381534545e+00
7.350000000000000000e+02,1.469549300491215904e+00,1.117375557692180443e+01,-1.368822813500305768e+00,1.110489480106844562e+00
7.360000000000000000e+02,-1.156982553994550189e+00,-1.186991184330047355e+00,-9.960545387140057327e-01,1.231689073277928426e+00
7.370000000000000000e+02,1.386646940648909032e+00,-1.265770356303980604e+00,1.042232529336013158e+01,1.203041869871119829e+00
7.380000000000000000e+02,-5.831305999427314202e-01,-1.086861136326330524e+00,1.354054703448751873e+01,1.074447796414575995e+00
7.390000000000000000e+02,-4.161605529019357652e-01,9.523884074748391271e+00,5.631855935099397747e+00,9.915627360678523905e-01
7.400000000000000000e+02,5.962623398054336388e-01,1.247519659214394316e+01,1.326351493294982298e+01,9.004142732339609490e-01
7.410000000000000000e+02,1.083350622391052731e+01,6.513665778510357995e+00,1.761527409489731610e+01,1.284025439632432652e+00
7.420000000000000000e+02,-9.069117029141438024e-01,1.923319752476320232e+01,3.039483083978890665e+00,1.277095325089503186e+00
7.430000000000000000e+02,-4.268208251627634287e-01,-1.376270466759068167e+00,6.124926987400693079e+00,8.306268408468371334e-01
7.440000000000000000e+02,4.942493839225947205e+00,3.423235315797279910e+00,2.471258724370981152e+00,1.018861024272426530e+00
7.450000000000000000e+02,9.783383472151351512e+00,-1.279343322065373156e+00,2.680265506508294848e+01,1.239759539038686853e+00
7.460000000000000000e+02,-4.987646373420871471e-01,3.037698262757272261e+01,6.007485327047139556e+00,9.493620450542054057e-01
7.470000000000000000e+02,4.172801224191904801e+00,4.581919886824297805e+01,-6.034379290965989906e-01,1.343150595885582943e+00
7.480000000000000000e+02,5.220482949327370115e+00,-3.638507019320533775e-01,2.187814168326537256e+01,1.115021199590763290e+00
7.490000000000000000e+02,9.868574853920879519e+00,4.980758935597544124e+00,-6.723213245760280010e-01,5.872391532045271312e-01
7.500000000000000000e+02,2.356514659949882351e-01,-1.320898247809824122e+00,4.624804295877260607e+00,1.009640625455626273e+00
7.510000000000000000e+02,5.302110004356426209e+00,3.608991865163094559e+00,1.027873631588789971e+00,9.128698106019685898e-01
7.520000000000000000e+02,-3.012637612428334388e-01,1.525552567152654504e+01,4.595864574068874830e+00,9.702038551821193790e-01
7.530000000000000000e+02,8.504231586829877343e-02,7.269446253421120163e-01,1.178531706145502858e-02,7.961605425158879701e-01
7.540000000000000000e+02,1.273652160774483511e+00,-9.440764320795698161e-01,-1.373345838296886334e-01,9.141480883546018177e-01
7.550000000000000000e+02,1.227815434401036576e+00,2.557720956939521884e+01,-1.019232914037773163e+00,1.080055048358483871e+00
7.560000000000000000e+02,3.248142457321905763e+00,3.859366828230413216e+00,5.461285871626993860e+00,1.413170226148811048e+00
7.570000000000000000e+02,-1.187869534779721903e+00,-1.118009500533523104e+00,-1.381166557939578654e+00,1.135051347167519431e+00
7.580000000000000000e+02,-4.887874076919909161e-01,4.839747880084704690e+00,1.108144305578937727e+00,5.670881301432754151e-01
7.590000000000000000e+02,2.158862990797337389e+01,7.766685000939218320e+00,9.413493167762776892e+00,1.128726837734641331e+00
7.600000000000000000e+02,3.773824443258609218e+00,5.967990581696399621e-01,-1.333938088873126926e+00,9.625013680065707122e-01
7.610000000000000000e+02,7.034194231075757031e+00,4.686352547388885070e-01,2.719565899276891940e+01,1.104014931256108278e+00
7.620000000000000000e+02,1.581839439138473224e+01,2.433473807407806166e+00,4.002095448251668408e+00,8.978660816409956835e-01
7.630000000000000000e+02,1.333177300420282130e+01,3.706086320549956792e+00,-5.411829601044964022e-01,9.370022230830118426e-01
7.640000000000000000e+02,1.295393629964511906e+00,9.700852194237834070e+00,1.101527845173729814e+00,1.004537086115098843e+00
7.650000000000000000e+02,1.388106396381825203e-01,1.143766719440874979e+01,1.969869541687686265e+01,9.929049089890765734e-01
7.660000000000000000e+02,1.246780396583796069e+01,-9.841698407873049614e-01,1.258929064299157119e+01,9.423539995783249967e-01
7.670000000000000000e+02,-1.182531713174687749e+00,1.238199934185323414e+01,-1.161562546284085506e+00,1.162386858813164947e+00
7.680000000000000000e+02,-7.636687792154440713e-01,4.415568356226816427e+00,5.652949590886137132e-01,1.100791977628237106e+00
7.690000000000000000e+02,2.910389174056034634e+01,-1.126890499523596628e-01,3.449979403734299677e+00,1.373392850159125933e+00
7.700000000000000000e+02,3.501461577541112646e+00,3.937741578765038497e+01,7.132933428355821448e+00,6.997174538566014457e-01
7.710000000000000000e+02,1.988104640816675595e+00,4.347535635378125818e+00,6.630170783779238519e+00,8.022178090189318045e-01
7.720000000000000000e+02,-1.120206779607195280e+00,1.212624748654978823e+01,2.023590757023044162e+01,9.152362301099918884e-01
7.730000000000000000e+02,1.062505440494048869e+01,2.152278511308993458e+01,6.586158740991891136e+01,9.165893422709905369e-01
7.740000000000000000e+02,-9.766242764937749232e-01,-1.363385288854184418e+00,1.981497107000553015e+01,1.255297384597338084e+00
7.750000000000000000e+02,7.129553644683435998e+00,1.067460588143608113e+01,2.877950435259822370e+01,1.464295514839927481e+00
7.760000000000000000e+02,6.968182254336995063e-02,1.219352959294207395e+00,2.989723163933079420e+01,1.224716565670945334e+00
7.770000000000000000e+02,3.768633538913579173e+01,6.201162082474694914e-01,2.109215598448732720e+01,7.647313222440120795e-01
7.780000000000000000e+02,1.745891827980977640e+00,7.406229467839741190e-03,1.196415809081675219e+00,9.003150269917674642e-01
7.790000000000000000e+02,1.481640603270073875e+01,9.907800011345237579e+00,-3.041560702390067594e-01,1.045424384234580506e+00
7.800000000000000000e+02,3.388485611342334725e+00,6.750402303677021543e+00,2.438395107516112859e+01,9.722119102072275254e-01
7.810000000000000000e+02,1.162531915166020902e+01,-1.364713213997950980e+00,-1.121659656164981644e+00,1.482319407308221315e+00
7.820000000000000000e+02,8.606513328939632501e+00,8.795642334405090468e-02,2.538102195810366890e+00,7.151575613454730362e-01
7.830000000000000000e+02,8.295349550908094338e-01,1.236692817548337509e+01,2.079786651679436549e+00,1.029773346831732939e+00
7.840000000000000000e+02,3.696381471770956662e+00,1.863832830838524579e+00,1.255600583712748453e+01,1.017080675654592925e+00
7.850000000000000000e+02,5.013301215613909179e+00,2.620698299313831026e+00,-1.190793588125738767e+00,1.393281261404660132e+00
7.860000000000000000e+02,1.083556318493384518e+00,2.100159764623435876e+01,-1.362273678556526146e+00,1.057981215668142738e+00
7.870000000000000000e+02,2.282821977034389960e+01,-1.174754008530532801e+00,-8.985103384723797104e-02,8.040104425390944831e-01
7.880000000000000000e+02,-9.851682042597094124e-01,1.848885513331099517e+01,-7.389529705027303441e-01,9.296194220122301344e-01
7.890000000000000000e+02,4.583919729007460475e+00,2.297623452209484540e+01,-5.189315117425350454e-01,1.145621850990400814e+00
7.900000000000000000e+02,-1.180229318247791426e+00,3.855200781600270910e-01,1.650784374099591556e+00,1.278140185527772532e+00
7.910000000000000000e+02,2.197259670893798145e+00,2.791333865454351937e+01,-1.365251541936091773e+00,8.882189268703051255e-01
7.920000000000000000e+02,1.742671337183740343e+00,5.363847928413778732e+01,4.863100841998521773e+00,1.048484388285694235e+00
7.930000000000000000e+02,1.859727100284592893e+01,1.109018324811202092e+02,9.741875959517534156e+00,8.182810295260223299e-01
7.940000000000000000e+02,3.798719124134924385e+01,5.945488064308737108e+01,1.965633055712620036e-01,9.370190110506962933e-01
7.950000000000000000e+02,3.352245483321650621e+00,3.449053829619289502e+01,-1.315876195344971133e+00,1.066295642044532199e+00
7.960000000000000000e+02,-2.676028489186766390e-01,6.197670354496848688e+01,-1.174020050988087371e+00,9.605888515660602200e-01
7.970000000000000000e+02,2.176090582710709764e+00,4.862045188853846867e+01,-1.341472218403962469e+00,7.803886080988252649e-01
7.980000000000000000e+02,-6.365143291716161000e-01,3.698425466673221962e+01,7.028471805906130188e-01,8.831278326904311582e-01
7.990000000000000000e+02,3.645522175645546525e+01,7.731754193031078159e+01,-1.378721207979702212e+00,9.152283529223180780e-01
8.000000000000000000e+02,2.430578609201278883e+00,1.380246156547019964e+01,-9.477003690569631988e-01,7.382451697237049082e-01
8.010000000000000000e+02,-2.531900063231436876e-02,7.156766698634676516e+01,3.345829241418412536e+00,9.223372018639276471e-01
8.020000000000000000e+02,-1.159655354862367593e+00,6.044753480863392703e+00,-8.671786445359118689e-01,8.878672473189606063e-01
8.030000000000000000e+02,9.447150322610105011e-01,1.637653774144389374e+01,-1.257366114972162885e+00,1.384025596810801950e+00
8.040000000000000000e+02,3.867289582392941849e+00,4.790387056397333509e+01,-1.380209018065394533e+00,1.118450139078863925e+00
8.050000000000000000e+02,-6.178089722216169033e-01,4.253978048183932259e+01,-8.191751032288905332e-01,1.162271439609593449e+00
8.060000000000000000e+02,-9.758684561343016206e-01,2.902206114114894575e+01,1.259199055208175366e+01,8.927663504414614648e-01
8.070000000000000000e+02,4.029632955860364518e+00,8.267106063400071037e+01,3.130709889538469071e+00,1.195262458017310570e+00
8.080000000000000000e+02,2.158709665321140392e+00,1.851930417693299580e+00,1.228182124230117900e+01,1.158772333844911184e+00
8.090000000000000000e+02,5.872488005813697454e-01,1.725624908677341196e+01,2.637165653905777063e+00,9.458971164199797554e-01
8.100000000000000000e+02,5.830523403265052140e-01,3.248499011615231691e+00,4.453562933950675706e+00,8.724357328227879682e-01
8.110000000000000000e+02,-1.143139192153204586e+00,4.357088494799383227e+01,3.595192778047573867e+00,1.119095344882668153e+00
8.120000000000000000e+02,-7.928488803672024687e-01,4.858079533555031304e+00,2.864198742151915766e+01,9.527089654905652738e-01
8.130000000000000000e+02,6.032784994027550418e+00,1.859742296752824231e+01,8.749396460406996257e-01,1.046576318857507015e+00
8.140000000000000000e+02,1.262133355832041204e+01,5.041433094178384700e+00,5.817204936234403156e+00,1.506917695992880502e+00
8.150000000000000000e+02,1.557353070300648623e+00,6.573306470425310799e+00,3.130820834315546008e+01,8.194925926588000342e-01
8.160000000000000000e+02,3.008191666529319619e+01,-1.253728571657714674e+00,2.090406102756581319e+01,7.553872750122700985e-01
8.170000000000000000e+02,4.449113543681689542e+00,6.510769272832709120e+00,8.860128118582924373e+00,1.100141876865290635e+00
8.180000000000000000e+02,4.984825452579329408e+00,-5.591331840811227805e-01,7.885433235435800725e+01,1.203354836723465215e+00
8.190000000000000000e+02,3.342569505897221660e+01,4.418350748366045799e+00,1.251424654763000177e+01,1.359793435718975374e+00
8.200000000000000000e+02,2.783209091914547457e+02,6.888335808323663656e+00,6.770311996188576131e+01,4.054984466703484003e+00
8.210000000000000000e+02,2.242164312021778727e+01,-1.303562695929188164e+00,8.341938842616984573e+01,4.077181320411697563e+00
8.220000000000000000e+02,-8.409351953752035591e-01,3.768119511194217353e+01,5.736371051036088886e+01,4.117522485998559745e+00
8.230000000000000000e+02,-3.548547473331006841e-01,1.958767229890014860e+01,6.733175920308478624e+01,4.473274197666681218e+00
8.240000000000000000e+02,6.778471669897174756e+00,1.494055486234209518e+01,3.172632788582925656e+01,4.502453353149020288e+00
8.250000000000000000e+02,3.063067429285136534e+00,7.096002277445826678e+01,6.572503650586656931e+01,5.081498930244029211e+00
8.260000000000000000e+02,1.010829705871696182e+00,5.207860257493953071e+01,2.058460771560779534e+01,4.191750543064064694e+00
8.270000000000000000e+02,1.201629107949362840e+01,2.875399477702969264e+01,3.078940657364486100e+01,3.974273071802580493e+00
8.280000000000000000e+02,2.549793536283162254e+01,6.309422886664503949e+01,3.537986499384367534e+01,4.268785131661918086e+00
8.290000000000000000e+02,1.193779485046077005e+00,1.849220847510282040e+00,1.711634269163709199e+00,3.999546693857114921e+00
8.300000000000000000e+02,-1.142765822355956917e+00,3.483873649470726974e+01,3.221145824253484591e+01,4.138107263639401623e+00
8.310000000000000000e+02,3.024724435495948605e+00,7.227423193774725085e+00,-1.373287659200683297e+00,4.288567260650112622e+00
8.320000000000000000e+02,-1.213872712455897007e+00,-5.887810505608026546e-01,4.819001291198390824e+00,3.915239691945840761e+00
8.330000000000000000e+02,9.468453874558092620e-01,8.686642432537563963e+00,-4.768360182690023485e-01,4.117891954453258840e+00
8.340000000000000000e+02,-2.325091655840781299e-02,3.243696298011237822e+00,2.871048782231073560e+01,4.196992714818414072e+00
8.350000000000000000e+02,3.325684027822263023e+00,5.300765735488841557e-01,1.281580626366066689e+01,3.687054417948446794e+00
8.360000000000000000e+02,1.803559775527947195e+01,-1.601775301973333843e-01,3.608535619964876595e+00,4.396942411777043702e+00
8.370000000000000000e+02,2.504656498248972962e+00,-4.035398777456794539e-01,1.703295672857465748e+00,4.147305455030984689e+00
8.380000000000000000e+02,-4.088426794395006586e-02,4.374617262686768981e+00,4.279885686129736300e+00,4.279688026414267377e+00
8.390000000000000000e+02,9.142213557515675992e-01,-1.326558707408789006e+00,-1.154166869736036993e+00,4.040107235048446377e+00
8.400000000000000000e+02,3.486398920813224667e+00,7.225847635955030768e+00,7.113701369366405292e-01,3.936472804236573531e+00
8.410000000000000000e+02,2.133275265824244649e+00,-1.381738208273360691e+00,4.078748752643194919e+00,4.474646591866523693e+00
8.420000000000000000e+02,9.367662446981842805e+00,5.224676849600886491e-02,1.645614256265536479e+00,3.858366432969742021e+00
8.430000000000000000e+02,2.208110831159553644e+00,-8.602274853902502905e-01,2.482537396119850026e+00,4.196462077726786255e+00
8.440000000000000000e+02,2.464164488559364319e+00,1.300792269383740929e-01,-1.583893331008545680e-01,4.301376928588087623e+00
8.450000000000000000e+02,-1.196776614180950604e+00,8.079316270535256805e+00,-6.320871448109519619e-01,4.094448720912701845e+00
8.460000000000000000e+02,8.040914331981138474e+00,3.562796632232926974e+00,-1.379471127095758476e+00,4.634722250245677522e+00
8.470000000000000000e+02,6.370686848125133306e-01,-1.348892574699851021e+00,2.185964626776804032e+00,4.433702362526784846e+00
8.480000000000000000e+02,2.133586524959523167e+00,-1.164440136432501660e+00,7.605666004826711069e-01,3.863887275656221920e+00
8.490000000000000000e+02,1.568491062972399375e+00,5.241854532997399119e+00,9.506922211618821450e+00,4.721849236733337563e+00
8.500000000000000000e+02,2.289487970565731985e+02,3.010730461392789437e+01,-9.659271269324856135e-01,8.480658220278790571e-01
8.510000000000000000e+02,4.484661965062839784e+01,3.380140381354250678e+01,-2.387943537788751458e-01,1.146296519081826393e+00
8.520000000000000000e+02,-2.251238329457913578e-01,7.779096762247726282e+00,3.124331239040222030e+00,1.088289399107623456e+00
8.530000000000000000e+02,8.759190175801705891e+00,5.413662018655911368e+01,-1.383211950980282046e+00,1.115727753536026157e+00
8.540000000000000000e+02,2.066220456021841656e+01,1.394182288477554010e+01,2.321791668157259014e+00,1.235342761893664099e+00
8.550000000000000000e+02,1.590624542847143807e+01,2.723696883532198143e+01,-9.131607045871585615e-02,9.987493261133211231e-01
8.560000000000000000e+02,1.321803201706471320e+01,4.250468676055025696e+01,9.370346943699404463e+00,1.276367650272169696e+00
8.570000000000000000e+02,9.011183715867916888e+00,2.730866668196766156e+01,1.073207008664531337e+01,8.148433351632595745e-01
8.580000000000000000e+02,-1.193751508217647972e+00,3.000218708008183910e+00,2.626392022385729419e+01,1.462838137193634314e+00
8.590000000000000000e+02,1.534177267983477577e+01,7.487277786851575456e+01,1.101653818993971079e+01,1.438806369047802569e+00
8.600000000000000000e+02,2.327926401088298569e-01,1.581297028477444933e+01,1.304549543552995061e+01,8.901793537278850366e-01
8.610000000000000000e+02,8.404038326900511890e+00,1.777952388168989728e+01,1.463903115786302678e+01,1.304518088579591284e+00
8.620000000000000000e+02,-1.170977594007525546e+00,8.180929486394104444e+00,2.377355969320599627e+01,1.507875370264215142e+00
8.630000000000000000e+02,4.115555414814428659e+00,2.680477152590163836e+00,3.044984920581792931e+00,9.898403925217172938e-01
8.640000000000000000e+02,-1.215008854765632584e+00,-9.070249066455106091e-01,2.056561318837367480e+01,8.915742383104685587e-01
8.650000000000000000e+02,1.719775070736594813e+01,5.834063077640530537e+01,2.551785209762795148e+01,1.288354972178296975e+00
8.660000000000000000e+02,-7.242766541640708322e-01,5.108544044975762422e-01,4.280929039334462516e+01,1.268345550803870792e+00
8.670000000000000000e+02,1.773010304072982768e+00,1.297018832995441739e+00,1.965531744148313109e+01,1.029083802175529749e+00
8.680000000000000000e+02,5.099414088994240757e+01,-1.267632948274503235e+00,2.481843098518317348e+01,8.830099597792364641e-01
8.690000000000000000e+02,1.255069601731192108e+01,4.396189496723518886e+00,1.783630776121682970e+00,1.283401769994479968e+00
8.700000000000000000e+02,6.621603150456315312e+00,1.220596139270504032e+00,2.084741225759210792e+01,9.562681693176695585e-01
8.710000000000000000e+02,5.264429280134080846e-01,-4.820715935972952337e-01,5.145933871463055809e+00,8.393073635241404817e-01
8.720000000000000000e+02,1.089653414244115126e+01,-6.001694960497683251e-01,7.605604319414277725e+00,8.812796392485590102e-01
8.730000000000000000e+02,3.226031362682779502e+01,4.386810450488288637e+01,2.035384396986969335e+01,1.568183411243919023e+00
8.740000000000000000e+02,-9.906129612199119361e-01,7.734090059984943366e+01,8.080010073730862885e+00,1.076364248506231691e+00
8.750000000000000000e+02,9.603797393673772831e+00,6.610986786427363704e+00,2.550763689232055320e+00,9.099178531821547899e-01
8.760000000000000000e+02,1.567874766901110883e-01,4.623048119885680052e+01,1.865794771920240125e+00,1.081826063778642322e+00
8.770000000000000000e+02,1.660856483371486902e+01,9.672013923018159431e+00,5.682081937671201288e+00,1.150454572696266498e+00
8.780000000000000000e+02,4.437365836349504988e+00,3.231554597283341934e+01,1.198054078822190682e+01,8.170620187542754209e-01
8.790000000000000000e+02,3.706167671687861986e+00,4.900875832272782162e+01,1.761861156871189271e+00,9.475483654768012132e-01
8.800000000000000000e+02,2.356547705883416910e+01,3.529347425762361468e+01,3.717234475456479004e-01,7.630781721609767310e-01
8.810000000000000000e+02,9.781474124470479481e+00,3.011811008038493753e+01,-7.733343208574107175e-01,1.055692614814724095e+00
8.820000000000000000e+02,-1.203164553700046824e+00,8.030905101706402149e+00,8.523524283672045954e-01,1.275194515683699903e+00
8.830000000000000000e+02,8.452197981655755477e-02,4.766349902459934640e+01,2.932786830832012193e+00,1.281985785334727401e+00
8.840000000000000000e+02,1.191851545768304454e+01,6.679117754950415531e+01,1.308443798617246134e+00,1.009359184644046614e+00
8.850000000000000000e+02,1.125079904768136352e+01,1.656199058051003874e+02,4.125793072468983969e-01,1.129277076290846615e+00
8.860000000000000000e+02,6.629646567231192833e+00,6.142474047546136973e+01,-1.338215953958991289e+00,1.027199692245623908e+00
8.870000000000000000e+02,-1.214046477619741715e+00,6.541801436704071193e+01,-1.002276552345793270e+00,9.812135240850381468e-01
8.880000000000000000e+02,-6.393609529291556237e-01,2.201293225254502062e+01,-1.360839563733158952e+00,1.060576685293916688e+00
8.890000000000000000e+02,3.106861996588338726e-01,3.991361638915174836e+01,-1.359588958469019504e+00,1.026949230027185189e+00
8.900000000000000000e+02,5.250512793541555201e-01,3.129377424029527432e+01,-1.097417628906876552e-01,9.536176022765647797e-01
8.910000000000000000e+02,-2.647799844265673608e-01,5.609973657568296090e+01,-1.364657301102575770e+00,1.174486219450247448e+00
8.920000000000000000e+02,1.254857082293404202e+00,8.535601034256544040e+01,9.808760129811377126e+00,1.230416009175363090e+00
8.930000000000000000e+02,6.099898044530368324e+00,3.409889510223760567e+01,-1.321344832840661621e+00,7.518444424905426082e-01
8.940000000000000000e+02,-1.021151646911173660e+00,4.623413823637364573e+01,-1.339773272872763821e+00,7.805188682375019393e-01
8.950000000000000000e+02,-1.209918510354570209e+00,5.733070574634347594e+01,-1.373699072553353995e+00,9.472921845131226926e-01
8.960000000000000000e+02,5.345474300253530764e+00,2.449440496316305271e+01,-3.302781748126465411e-01,1.385497347518255484e+00
8.970000000000000000e+02,2.652746104891400059e+00,2.791159920380897574e+01,4.906371681566928267e+00,1.130439832712957005e+00
8.980000000000000000e+02,8.716841044610756484e+00,1.057952557002996485e+01,5.056353789408401411e+00,1.119501875954967307e+00
8.990000000000000000e+02,-9.858365423272584804e-01,4.002494464532126273e+01,-1.368007382160827845e+00,1.118077307093636508e+00
9.000000000000000000e+02,2.278506091644801224e+00,1.242540473384520006e+01,-1.051370704032250636e+00,1.296727837947462048e+00
9.010000000000000000e+02,6.176512145872888659e+00,1.647448848509023733e+00,1.537859303879088202e+00,1.009664378506522686e+00
9.020000000000000000e+02,6.985591236576773611e+00,2.258207096266930947e+00,1.961290731352264727e+00,9.920344540665335664e-01
9.030000000000000000e+02,-2.654029733908249700e-01,4.682231071160528835e+00,6.742894108738870962e+00,8.793514955011167977e-01
9.040000000000000000e+02,3.857429842918783880e+00,3.957175766750036683e+00,9.218368408549670878e-01,1.332303380128717851e+00
9.050000000000000000e+02,4.602056624450523437e+00,-2.662344631691048180e-01,-1.341735317325154941e+00,9.350459269132724849e-01
9.060000000000000000e+02,8.712059278958503850e-01,2.248415200478509346e-01,9.875834562502067371e+00,1.251020998852388599e+00
9.070000000000000000e+02,1.731259528775942158e+01,7.933078978352169131e+00,1.349989428300503214e+01,8.698534738036765024e-01
9.080000000000000000e+02,2.328331647934462900e+00,2.003962070169827214e+01,2.627024304312090552e-01,8.570087131621846321e-01
9.090000000000000000e+02,1.272695987030453146e+01,4.059794495684269755e+00,3.204448170002699436e-01,9.455865323074948980e-01
9.100000000000000000e+02,-9.920367905126448171e-01,1.661890086086537011e+01,-1.293530267230483810e+00,1.141593300056407134e+00
9.110000000000000000e+02,2.070872562478133005e+01,-1.297272700572015047e+00,-1.013282959023623198e+00,1.128190858086801640e+00
9.120000000000000000e+02,3.329182368271603565e+01,-1.351366791898130026e+00,2.129726921342409707e+00,8.113144598898004434e-01
9.130000000000000000e+02,1.390170167122642830e+01,1.118629454188661398e+01,1.444404589348013168e+01,1.065664912046618840e+00
9.140000000000000000e+02,-6.243170204708384796e-01,8.637071652413700562e+00,2.677398885805113871e+00,1.190279990626485818e+00
9.150000000000000000e+02,-1.051261811515782130e+00,1.794544730441748115e+01,-9.514451207351680706e-01,1.004935936311152078e+00
9.160000000000000000e+02,7.557644502505961981e+00,7.595377567890120751e+00,-1.340043484693185238e+00,1.318072195058740625e+00
9.170000000000000000e+02,4.334798439572428386e+00,-1.068902599637168382e+00,-9.465798944830455808e-01,1.254289154752918023e+00
9.180000000000000000e+02,5.930549990677401739e-01,2.395100300042437524e+01,2.875294042769051117e+01,1.167908010756143922e+00
9.190000000000000000e+02,9.965149979500800281e-01,-1.186685032460758960e+00,2.388864187031534669e+01,1.239959665724718274e+00
9.200000000000000000e+02,5.504720779233466921e+00,2.726806200638518263e+01,1.788609908233159018e+00,1.179706437533482033e+00
9.210000000000000000e+02,-8.892053390447693939e-01,-1.236703574748912349e+00,1.314754453043713633e+00,1.517934437564022465e+00
9.220000000000000000e+02,-1.189604359888795981e+00,-2.262321128237998191e-01,3.104878628507565708e+01,9.176806495182108225e-01
9.230000000000000000e+02,-5.101519506652230085e-01,1.578578514119639209e+01,8.706349496091780438e+00,8.815086374995789731e-01
9.240000000000000000e+02,3.905718001481192747e+00,3.470544054213790530e-01,-2.749295744236897043e-01,9.867839312710160460e-01
9.250000000000000000e+02,5.617049634658719093e+00,1.665872267610078172e-01,-7.481405320161751415e-01,9.078793641024053285e-01
9.260000000000000000e+02,-1.105330967121938235e+00,9.018217160677821642e-01,1.213475126751627053e+00,1.081146488890805779e+00
9.270000000000000000e+02,-8.395548367552357893e-01,2.955326923687772167e-01,-1.382356509788729815e+00,8.793620380559554750e-01
9.280000000000000000e+02,-1.215150466784169048e+00,5.008204455421417123e+00,2.111530051155304122e+01,1.366170497053526889e+00
9.290000000000000000e+02,2.176903698213947891e+01,2.492769330386182602e+01,1.124243832382948227e+00,1.165366971837626497e+00
9.300000000000000000e+02,3.430390722419827654e+01,7.315290173090687631e+00,-1.304200319925528984e+00,1.431377155246012389e+00
9.310000000000000000e+02,1.675198470540998075e-01,-1.377887120590678194e+00,2.988002408981303759e+00,8.560380357206575086e-01
9.320000000000000000e+02,3.121656173629997699e+00,1.090400742083704744e+00,-1.359538454373842464e+00,9.961777781346510263e-01
9.330000000000000000e+02,2.207023647923176313e+01,-1.243151403121950827e+00,1.175664897610088389e+01,7.371374903245958565e-01
9.340000000000000000e+02,4.704561363391377427e+00,3.920406007511593849e+00,4.632421086693974566e+00,1.280305649620183006e+00
9.350000000000000000e+02,1.685904553824985896e+01,1.011653739289462806e+01,-1.018004139162171473e+00,8.470801236603555662e-01
9.360000000000000000e+02,1.466155592482211167e+00,1.451758952596191143e+00,3.184959502396939590e-01,9.110792574393156151e-01
9.370000000000000000e+02,-1.215152631644748293e+00,-5.319022530931756254e-01,-5.733252181760277733e-01,8.297347885302130965e-01
9.380000000000000000e+02,5.899253159678318426e+00,3.257953157811093092e+01,8.324203230894735128e+00,1.194935912189072136e+00
9.390000000000000000e+02,-5.408846939714189173e-01,1.820249259565847666e+01,1.458091103706146718e+01,9.084176602153083424e-01
9.400000000000000000e+02,2.296328672839939600e+01,8.927120579630409836e+00,1.110624365662336288e+01,1.072427441116558633e+00
9.410000000000000000e+02,-8.671199640253614005e-01,3.893011368166828134e+01,4.910745448788550682e+00,1.471845259737640133e+00
9.420000000000000000e+02,-1.211065231359150562e+00,1.482473551094304476e+01,2.761485044248535026e+00,9.727903897382260689e-01
9.430000000000000000e+02,1.963944390766477710e+01,-4.352989034015076197e-01,9.563208210868456405e+00,9.753724645857364539e-01
9.440000000000000000e+02,-1.211878234784498076e+00,1.206977774756556165e+01,4.029429993098554874e+00,9.447102490513017425e-01
9.450000000000000000e+02,-1.142702732497339335e+00,-1.143852087389565453e+00,9.628418711572917843e+00,1.315431932541038407e+00
9.460000000000000000e+02,-9.267434577440688548e-01,-1.343778167908197929e+00,1.233524771103843420e+01,8.678459051300611016e-01
9.470000000000000000e+02,1.437962323061675596e+00,-6.210350776382881355e-01,-1.226860478035317392e+00,9.388201961434283760e-01
9.480000000000000000e+02,-9.943165939520942631e-02,-9.776053830805198075e-01,2.235243029674591853e+01,1.140551953910393879e+00
9.490000000000000000e+02,-3.007747620245464493e-01,-2.001550002466326653e-02,-1.355201481190438706e+00,8.249757807196452797e-01
9.500000000000000000e+02,8.223401720600093112e-02,1.967353532314128373e+01,2.144190848967872043e+00,9.925120831672160637e-01
9.510000000000000000e+02,2.012515676011260801e+00,1.579735678683043654e+00,2.045856829161339263e+00,1.288389690393580533e+00
9.520000000000000000e+02,4.425048236454419914e+00,6.444831479361539550e+00,1.609844811686422617e+01,9.199099744840166792e-01
9.530000000000000000e+02,7.971222691010870776e+00,9.736797167365148553e+00,8.796181030336081008e+00,9.406096649723186820e-01
9.540000000000000000e+02,1.544642642987772518e+01,1.011779919564427210e+01,-1.157245117407000867e+00,6.236094480031624254e-01
9.550000000000000000e+02,7.085077231951613541e+00,1.342277019407975303e+01,3.888570280796903145e+00,9.254521851364879703e-01
9.560000000000000000e+02,-1.214273431924227431e+00,2.684099211412869224e+01,2.129658441903201194e+00,9.250983910212563499e-01
9.570000000000000000e+02,9.587501561242302017e+00,1.285433754317547184e+01,-6.298383561405580533e-01,1.122837573943984646e+00
9.580000000000000000e+02,-1.035364177073444969e+00,7.683603955813038056e+01,1.526238883462384521e+01,1.320168929506042588e+00
9.590000000000000000e+02,-9.197598910599285027e-01,-3.662070068530016154e-01,-8.671101341536090468e-01,1.442205435471070496e+00
9.600000000000000000e+02,4.027428462457680070e+01,1.058901652723259872e+02,5.291019363062605674e-01,9.289493531706457530e-01
9.610000000000000000e+02,2.343001816170051654e+01,4.147400189366452139e+01,-1.381268379711376282e+00,7.062710676311382274e-01
9.620000000000000000e+02,3.225693999217280350e+01,1.595657526665015880e+01,-2.158855080509260727e-01,1.116904341736169037e+00
9.630000000000000000e+02,-1.214972452257731650e+00,7.935875424000309408e+01,-6.245334567912730339e-01,1.167728627005534925e+00
9.640000000000000000e+02,-1.158127894597508201e+00,4.039144550058852445e+01,-1.380865106578779367e+00,1.545258034509054745e+00
9.650000000000000000e+02,3.047347252910996218e+01,7.093945727506130083e+01,3.860360430543206434e+00,1.091661200777859220e+00
9.660000000000000000e+02,-2.510879114705023563e-01,4.147854230140180931e+01,1.148002981765597896e+00,8.725581411456241332e-01
9.670000000000000000e+02,3.435730545242604794e+00,4.968077458266159141e+01,8.086893222071226406e-01,8.492239651915365339e-01
9.680000000000000000e+02,-6.770919908616013227e-01,3.540611736173602253e+01,-1.374583098752256927e+00,9.270032205351060872e-01
9.690000000000000000e+02,1.305215158503779271e+01,3.611268011107310372e+01,8.722165220569337407e+00,9.737356946677557801e-01
9.700000000000000000e+02,-2.348614248215870337e-01,6.345236553153622339e+01,-1.256738230724603056e-01,1.336838106466267551e+00
9.710000000000000000e+02,8.558819127919372605e+00,4.066687814364276399e+00,-3.062507673166992572e-01,1.311411678787760327e+00
9.720000000000000000e+02,1.061419633697055076e+01,6.277370314808951690e+00,-2.656280329293206899e-01,9.495843302722132284e-01
9.730000000000000000e+02,3.347024333244414951e+00,8.296219239722002214e+01,-1.273917764270813935e+00,1.038831344027487003e+00
9.740000000000000000e+02,2.070767434282792152e+01,1.220534385117882259e+00,-6.345122120238902985e-01,9.127605765191718623e-01
9.750000000000000000e+02,-1.212831380480257293e+00,1.034246142823429082e+00,2.355386536389459273e+00,7.032304237630510046e-01
9.760000000000000000e+02,8.030074421454258982e+00,3.523949582673656433e+00,4.670118190800360836e+00,7.778360941238985360e-01
9.770000000000000000e+02,8.531006569028904973e-01,1.247344435603680424e+01,1.477287133764805738e+01,1.136159329308225496e+00
9.780000000000000000e+02,7.295311102679673532e-01,2.459550986206917145e+00,3.444839178592689510e+00,9.914237609078275781e-01
9.790000000000000000e+02,6.018567394726961894e-02,-1.306470088412060360e+00,-2.552199222138530448e-03,9.054721507389152935e-01
9.800000000000000000e+02,1.070067344496197848e+01,2.814782234113236026e+00,1.321235159571081219e+01,8.228036200374758691e-01
9.810000000000000000e+02,8.955290427954976096e-02,4.807729741057281458e+00,1.995816291305568768e+01,1.051798991008954909e+00
9.820000000000000000e+02,4.212696163086143919e+00,5.682874167584193614e+00,-1.028169879539081011e+00,1.748824291436957612e+00
9.830000000000000000e+02,-1.167287067201014050e+00,-1.318546901865029541e+00,4.556091461611132587e+01,1.286865284888054628e+00
9.840000000000000000e+02,-8.472616851536044491e-01,6.501628892737339349e+00,3.758743592162634428e+01,1.469841359479928666e+00
9.850000000000000000e+02,1.891367209156313622e+00,3.278795378118266601e+00,3.052829869278544717e+00,7.372802148820580825e-01
9.860000000000000000e+02,1.783961779122194224e+00,1.727540870037320486e+00,2.877590138207063575e+01,1.024925555789672371e+00
9.870000000000000000e+02,2.200257293038400164e+01,8.942716518558114558e+00,2.324164556166904561e+01,9.679777133332586603e-01
9.880000000000000000e+02,-2.857290212670259844e-01,1.214475601394124693e+00,2.501925804645048768e+00,9.552893258257521003e-01
9.890000000000000000e+02,8.039439126435402372e+00,-1.377440599188846981e+00,4.680046374200980352e+01,1.148633685283309447e+00
9.900000000000000000e+02,1.723956194791011365e+00,1.012010556492326785e+01,-5.303438194382065207e-01,1.234668352623150112e+00
9.910000000000000000e+02,-4.733377809384237689e-01,8.905777880213451070e+00,4.393394890048504209e+01,8.189217807523561099e-01
9.920000000000000000e+02,3.341068171895543060e+00,2.473578416159562110e+01,8.077403434779110825e+00,9.723863352435493379e-01
9.930000000000000000e+02,8.735453962389723159e+00,1.892058064604309475e+00,1.238412906596014729e+01,9.445559183450458196e-01
9.940000000000000000e+02,2.469301372136892425e+01,-4.956466484407016093e-01,2.833905406412880978e+01,1.035843729499269505e+00
9.950000000000000000e+02,2.073750705677383177e+00,1.363590624403604457e+00,1.761794906665058225e+00,9.918507230923995222e-01
9.960000000000000000e+02,1.945399653313392463e+01,4.984724927440279174e+01,5.631772916658511541e+00,1.101353924986007815e+00
9.970000000000000000e+02,2.207716939220424379e+01,2.028099959526738871e+01,5.957505676484737833e+00,1.337742071585784620e+00
9.980000000000000000e+02,-9.017514235045727133e-01,3.671518449268074136e+01,6.196366857889567648e+00,8.692858731766081037e-01
9.990000000000000000e+02,1.031255158183054688e+00,4.110071131551107726e+01,8.869656937389112983e+00,5.579488154988424542e-01


==> data/synthetic_interpret_obs.csv <==
X,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
0.000000000000000000e+00,5.550894683350456660e+00,1.051277544193087721e+00,-5.178399955621051376e+00,-3.559704524413721760e+00,3.806144355299688975e+00,-1.677725754964942473e+00,1.772863280669981112e+00,-6.514329086549371262e+00,-3.194614853563093604e-01,4.298620441937963221e+00,-1.129524565226083244e+00,5.579679998634623495e+00,-1.212270226070178536e+00,6.737872434533505484e+00,-5.526490251965634037e+00,3.271668045182406726e+00,-5.842889766514780092e+00,-2.138299035556103234e-01,2.359919954738895154e+00,-4.156099544813875113e+00
1.000000000000000000e+00,5.714480784461228424e+00,1.302974340695931321e+00,-4.708487621933668876e+00,-3.804821875364155837e+00,3.623386408565825167e+00,-2.094591723876713107e+00,1.466038363021973989e+00,-6.300297411150631355e+00,-7.331004634308622148e-01,3.883459754384928075e+00,-1.181322847763107475e+00,5.716451415744954190e+00,-1.369264578277774369e+00,7.136268010218388191e+00,-5.779127786373011055e+00,4.004361320319210549e+00,-5.963281323710853954e+00,9.228198818275565318e-02,2.468310245367946187e+00,-4.365060552808956551e+00
2.000000000000000000e+00,5.876226822359727819e+00,8.300660504988136568e-01,-5.186021073323813013e+00,-3.624475771006099745e+00,4.409192327709296144e+00,-1.902969160127436776e+00,1.755831154087891477e+00,-6.743887658587865985e+00,-6.470957830197301419e-01,3.708432700672307902e+00,-8.281102400682562870e-01,5.580319095141477170e+00,-1.462172678655456082e+00,7.382138563768705808e+00,-5.678756332064457624e+00,2.940471207464512737e+00,-5.706733360187902449e+00,-8.769195832624804288e-02,2.377676651391754437e+00,-4.052826559641800053e+00
3.000000000000000000e+00,5.907800949628790654e+00,1.029791523448371660e+00,-5.166100236113888577e+00,-3.789110557272101332e+00,3.681877991327148436e+00,-1.807450316721403105e+00,1.461248146880004484e+00,-6.520744121600047016e+00,-3.255232763410746410e-01,4.111218732010391896e+00,-9.241657342641326212e-01,5.711299780917945768e+00,-1.414723637163751713e+00,7.294225426122568301e+00,-5.465504610492266657e+00,3.378531907153345504e+00,-5.387450673674108792e+00,1.584416512712744363e-01,2.623435025710561419e+00,-3.977394797419381067e+00
4.000000000000000000e+00,6.014163911456368083e+00,1.132243652897363839e+00,-5.141453698629744551e+00,-3.365410151643946080e+00,4.844489737766064508e+00,-1.559493775365175861e+00,2.020497172689941223e+00,-7.086843452403216226e+00,-2.040147629030528709e-01,4.277936638592264806e+00,-1.021720414587435011e+00,5.782488159678815798e+00,-1.630856116615559959e+00,7.126182146420019237e+00,-5.505981908825718030e+00,2.797886350935350208e+00,-5.169764890708320237e+00,-4.311371140055449414e-01,2.558313612631045064e+00,-4.037230372818385149e+00
5.000000000000000000e+00,6.073300025297879046e+00,9.105513082774181477e-01,-5.266490826431205363e+00,-3.920740449573253628e+00,3.701669514368717717e+00,-1.645563477958325027e+00,2.254731900818923940e+00,-6.408521127074548573e+00,-9.273118825623444250e-02,4.292012520895266192e+00,-9.189061943861871473e-01,5.918059057113197241e+00,-1.548464248918288710e+00,6.962121833443022823e+00,-5.805559308285620723e+00,3.224061835014926825e+00,-5.161159201463273227e+00,-5.416158919956504114e-01,2.363612977069241339e+00,-4.138615400324461291e+00
6.000000000000000000e+00,5.897390380989493863e+00,7.090096428010798091e-01,-4.820325179184018261e+00,-4.086813944727728298e+00,3.476831925976092474e+00,-1.410867584670500996e+00,1.849286153740043348e+00,-6.381967012558666497e+00,-8.993588440264325135e-01,4.842777276266986064e+00,-1.333941287116079399e+00,5.876563415905908805e+00,-1.774119709134452050e+00,7.106477668479403320e+00,-5.645828420925815827e+00,3.458517086475433544e+00,-5.818856291544140191e+00,-2.240427422494864484e-01,2.431464269177665560e+00,-4.150633379965147363e+00
7.000000000000000000e+00,6.258552789755199797e+00,1.226108556559885709e+00,-5.241271987749610339e+00,-3.902875814516737041e+00,3.986403493967078493e+00,-1.218240249009247655e+00,1.534738860594262011e+00,-6.097907918856464882e+00,-4.000322528062648098e-01,4.586698019230739831e+00,-8.200367121125288206e-01,5.807896417003676426e+00,-1.703029740739663733e+00,7.109048996588123615e+00,-5.933408426163389038e+00,3.688863294069281373e+00,-5.364913608477552387e+00,-2.092050953263607238e-01,2.526029416723376553e+00,-4.029570700413510842e+00
8.000000000000000000e+00,5.803136170039160824e+00,1.319146462835659728e+00,-4.765594022568144794e+00,-3.297711448086240171e+00,4.044545388061008495e+00,-1.507111721887048672e+00,2.163216613603768934e+00,-6.514654802902399844e+00,9.508725194636580280e-02,4.357045706713841504e+00,-1.064653065728980108e+00,5.891281021632111425e+00,-1.541347069017537708e+00,7.167298596688415735e+00,-5.617994884539439404e+00,3.472695998601071921e+00,-5.622525760055738786e+00,-3.911260996002615536e-02,2.739962756037039426e+00,-4.343957730392870253e+00
9.000000000000000000e+00,5.972337380218304403e+00,1.310766507809475234e+00,-4.965380998391465184e+00,-4.038588843373028148e+00,3.793342250545998162e+00,-1.702273269936955380e+00,1.910421387078085287e+00,-6.620964762641604828e+00,-2.852547213798519721e-01,3.615818297986053143e+00,-1.104545808902697601e+00,5.617830908243135468e+00,-1.510195378999713345e+00,7.067950823510016356e+00,-5.512660089707686062e+00,3.137501018733390712e+00,-5.341777363577112858e+00,-3.088631328077381388e-01,2.607559487378423135e+00,-4.235645261092181535e+00
1.000000000000000000e+01,5.407860290033749351e+00,1.792577994304659361e+00,-5.407263733826102481e+00,-4.170708038801160811e+00,3.815096689901094074e+00,-1.382590018495842399e+00,2.023995438841034833e+00,-6.835908170635788039e+00,-6.998231965038245184e-01,3.962902416959730001e+00,-1.295708040413709794e+00,5.641936484778637073e+00,-2.418785434794677336e+00,6.805192161530608352e+00,-5.628271796151755879e+00,4.012842174145614393e+00,-5.797263757148424013e+00,1.413511337961192993e-02,2.369425446575272431e+00,-4.199717592399618837e+00
1.100000000000000000e+01,5.460474515144667862e+00,9.040206515267643628e-01,-5.402029015740398954e+00,-4.311441251759218218e+00,4.125906900280220668e+00,-1.240453377544422420e+00,1.638831796583262612e+00,-6.543341786566821305e+00,-6.131080775058582732e-01,3.498979545613758457e+00,-1.194479329166219461e+00,5.600510557894296859e+00,-2.022058710581302599e+00,6.715523125331096743e+00,-5.659917895956330547e+00,3.191681222515572625e+00,-5.943099596810547780e+00,-7.937446848834628366e-02,2.141525430244634265e+00,-4.409975027117247315e+00
1.200000000000000000e+01,5.605984392859542531e+00,1.032795253087375187e+00,-4.886187205171908410e+00,-3.248963216553223621e+00,3.137132899747026471e+00,-1.784393964083341722e+00,1.811613439293725536e+00,-6.718353349469494695e+00,-7.784440554234262066e-01,3.867702265161603759e+00,-1.177020133273339431e+00,5.533257465549271892e+00,-1.743575868940310247e+00,6.846030744872884988e+00,-5.721576996300204776e+00,3.665104586591684921e+00,-5.730699052602740373e+00,3.079568632307219667e-01,2.175903859868816070e+00,-4.091117203709560002e+00
1.300000000000000000e+01,5.363851397457037429e+00,1.097348510676795286e+00,-5.321017994990141275e+00,-3.769948857492455563e+00,3.666623417099676985e+00,-1.194460255581518249e+00,1.691110192369333687e+00,-6.560931150611336804e+00,-5.837942196790432137e-01,4.168721983432558176e+00,-1.388791563852785238e+00,5.553953723073070670e+00,-2.364698732188182717e+00,7.004519470138986570e+00,-5.712049368414927386e+00,2.868349713616422214e+00,-6.563927748596043443e+00,-2.040355601208805325e-01,2.212139293025955578e+00,-4.573976889180006999e+00
1.400000000000000000e+01,5.384178690288941915e+00,9.745321509707693952e-01,-5.421787016328432962e+00,-3.913581738220762496e+00,3.221598595435407386e+00,-1.299951850173107770e+00,1.537446584442685893e+00,-6.121378271181286301e+00,-5.039604120719687330e-01,4.521005820747567405e+00,-1.541896966278384795e+00,4.981768631074062981e+00,-2.385807379607537193e+00,6.802743647836299701e+00,-5.859233206160912921e+00,3.077580662703526926e+00,-6.348957260928312252e+00,-2.218752055512088206e-01,1.941497390907966913e+00,-4.655150215730150087e+00
1.500000000000000000e+01,5.187008920720098892e+00,1.214826650909593742e+00,-5.181169988401772564e+00,-4.003696164860130580e+00,2.908155934909065099e+00,-1.300556466643911113e+00,1.560667299490758664e+00,-6.365673250269513694e+00,-1.606778189545403190e+00,4.157075830742411604e+00,-1.657843746140695185e+00,4.961673496997061505e+00,-2.340778758624240119e+00,6.567396106188623683e+00,-5.690717432946596155e+00,2.467668285643661363e+00,-6.482520741407784115e+00,2.791250219612207428e-01,1.854299067218030839e+00,-4.616649915142751581e+00
1.600000000000000000e+01,5.001524280768108177e+00,1.152863658914246692e+00,-5.691658461090898236e+00,-4.120519774425655868e+00,2.935377080721061738e+00,-2.593730918386767392e+00,1.230109981282449194e+00,-7.458296771117948865e+00,-1.204748768677201376e+00,4.795559035991074026e+00,-1.565266132945574595e+00,5.214372986781074637e+00,-2.424729086590730720e+00,6.843386057779969889e+00,-5.722313672363465109e+00,3.066309153979261737e+00,-6.278743675402099989e+00,-1.546871257416003176e-01,1.664866839663836640e+00,-4.797731607232993412e+00
1.700000000000000000e+01,5.346148967725664392e+00,7.897229598083157498e-01,-5.532887137648291542e+00,-3.685527181882672032e+00,3.419790458433286329e+00,-1.548322539824992461e+00,1.359687900690444096e+00,-7.025279466857264232e+00,-7.318786515854129870e-01,4.148906371336128274e+00,-1.836745015679275062e+00,5.273367644932677401e+00,-1.904084166692895597e+00,6.171818120905284033e+00,-5.606478645921279202e+00,2.684986476791864529e+00,-6.116874292916512523e+00,-3.012204350789015050e-01,1.684031271195792767e+00,-4.905701523225971528e+00
1.800000000000000000e+01,5.139884184369896580e+00,8.369945111248887626e-01,-5.312204762831052030e+00,-3.892080216728460051e+00,4.503354860778521207e+00,-1.255697622730077789e+00,1.339181750829075090e+00,-6.372411524312737718e+00,-6.843151251192951534e-01,4.327989307094340710e+00,-1.915174007041363202e+00,5.275547772042830097e+00,-2.330947141391698452e+00,6.527242346182598354e+00,-5.682944284425323289e+00,2.330316392543406057e+00,-6.482710812686029556e+00,-4.438047445500460375e-01,1.411977105876287109e+00,-4.992015233218779713e+00
1.900000000000000000e+01,5.137398127473831622e+00,1.166954480961433172e+00,-5.258079640947837419e+00,-3.676224429512437109e+00,2.591738745197881499e+00,-8.339606979093073802e-01,1.261903939664432928e+00,-8.348363430656272399e+00,-1.122225471251736995e+00,4.265847109896139244e+00,-2.044701064833478910e+00,5.204169982992264742e+00,-2.699246518165658415e+00,6.480996337582775269e+00,-5.575583016614503507e+00,2.593665051307154190e+00,-6.153306078227308795e+00,-8.039892570541565253e-03,1.392082075603421565e+00,-5.045777287586681759e+00
2.000000000000000000e+01,4.990219349621349387e+00,6.858736154842358657e-01,-5.646950671966092905e+00,-3.297680838236205503e+00,3.602366883984101875e+00,-1.562069507016748071e+00,1.466904012322309603e+00,-7.636201520771523477e+00,-4.050139334089510879e-01,5.250832102870006679e+00,-2.050616101186458984e+00,5.234349461260351610e+00,-2.553449915166094542e+00,6.808845165533115917e+00,-5.449458865317595269e+00,2.960963185867268255e+00,-6.859826602084116765e+00,-3.147854554418733075e-01,1.388917976042914226e+00,-4.986126672694898510e+00
2.100000000000000000e+01,5.085155166619069966e+00,9.246618538065490833e-01,-5.858566563895260870e+00,-3.421400851521628983e+00,2.774788033722686897e+00,-1.292506159614994932e+00,1.129164303701395200e+00,-6.887294785440778000e+00,-1.026741315928277221e+00,3.941856800270507222e+00,-2.314711620174343842e+00,5.068612535117964057e+00,-3.377193761160028451e+00,6.798379900397194753e+00,-5.480098329434070159e+00,2.625479627308227926e+00,-6.406291337618116088e+00,-4.772123605584936978e-01,1.289052232730082181e+00,-5.048498845682060754e+00
2.200000000000000000e+01,5.023530118920366050e+00,1.713084970533095275e+00,-5.455440451286157177e+00,-3.303367378157912260e+00,2.677651703140471184e+00,-1.569243394121168977e+00,9.876729444796054080e-01,-8.058892029360910314e+00,-1.292531033420801334e+00,4.335804461161112400e+00,-2.399909027278989804e+00,4.838398469633383492e+00,-2.732588778535982588e+00,6.625616476480797878e+00,-5.491242083939459562e+00,2.957009163180766009e+00,-6.959050217577662956e+00,-1.723957806362460266e-01,9.877116787320893154e-01,-5.127562811732314429e+00
2.300000000000000000e+01,4.861758999159387251e+00,1.306160673223915492e+00,-5.372618244002702603e+00,-3.297217468541515650e+00,2.824347829702113177e+00,-1.211636435909122067e+00,1.315895835311982953e+00,-7.878953065410907897e+00,-9.385272388877620164e-01,4.978247942442166618e+00,-2.226805329571676761e+00,5.201545322977050745e+00,-3.384375287276867539e+00,6.203288734831861717e+00,-5.336748387274336203e+00,2.531984357663224383e+00,-6.341678896084485650e+00,1.299702611001824770e-01,8.454395023435605783e-01,-5.279793618254911003e+00
2.400000000000000000e+01,4.762774759631306587e+00,9.125298567536891392e-01,-5.661134064915670727e+00,-3.522591417384193235e+00,2.901877934696170502e+00,-1.517455561212180948e+00,8.925098711182670730e-01,-7.481044389300461006e+00,-1.022611518633526950e+00,4.054582541670585627e+00,-2.393742407108524706e+00,4.838775926244567316e+00,-3.800450450587878670e+00,6.246010694844171596e+00,-5.391061176692292456e+00,2.067282679441726057e+00,-6.199531994606335417e+00,-1.162263698916337212e-01,8.408524357817942496e-01,-5.142278320615354836e+00
2.500000000000000000e+01,4.845283173385308118e+00,1.532507694823731059e+00,-5.899300263934237343e+00,-3.788539987830655598e+00,3.241659494305026534e+00,-1.754017959285425921e+00,8.941224877903258816e-01,-7.632984879776836706e+00,-9.047036893366411370e-01,4.921661471634035223e+00,-2.510540644046033609e+00,4.788012794643819348e+00,-2.921395768666195547e+00,6.236511405333356350e+00,-5.507740311165615132e+00,2.123904058414053608e+00,-6.476027325900987286e+00,-1.390437471961328830e-01,9.056346425237984388e-01,-5.544902537477687687e+00
2.600000000000000000e+01,4.648493894116201730e+00,1.156184894155168674e+00,-5.799869523792356318e+00,-3.700717411961057746e+00,2.693739472305096694e+00,-1.304669933764807777e+00,9.388388588369057652e-01,-8.125673979408402303e+00,-1.178990751093020650e+00,4.600369697213967157e+00,-2.676229068031426017e+00,4.750719475805666114e+00,-3.335957352792528141e+00,6.321525392489306228e+00,-5.413080674450364782e+00,1.677822375587003201e+00,-6.526778980335183000e+00,1.455472342126424290e-01,8.729159593702582320e-01,-5.483498849117805385e+00
2.700000000000000000e+01,4.628371044170752846e+00,1.609884333488059260e+00,-6.238639271434204936e+00,-3.703479836084921928e+00,1.853559727215536634e+00,-1.381056688687039902e+00,1.097677114407429544e+00,-6.744794245598793481e+00,-1.142741878642839604e+00,4.430214242016058179e+00,-2.534420536501604815e+00,5.101492307645697721e+00,-3.169176806738704943e+00,6.074666318977911317e+00,-5.482317327353956493e+00,2.101097874964791501e+00,-6.775550177977160082e+00,-2.055491768390032559e-01,6.673664276044080079e-01,-5.542448175186289738e+00
2.800000000000000000e+01,4.762518005622795592e+00,1.136627216497999360e+00,-6.280614027579199288e+00,-3.583528142081597423e+00,3.594438456825531425e+00,-1.696660120124154458e+00,1.092235007944105440e+00,-7.402509230253693673e+00,-9.785917396087455700e-01,4.248676714562977352e+00,-2.462717523418796350e+00,5.060611038649095228e+00,-3.429106643902997575e+00,6.407338124622211417e+00,-5.292153969824706650e+00,2.004688829281151996e+00,-6.946036507700698692e+00,-4.244574307087266296e-02,5.768568050011602111e-01,-5.444869789217073652e+00
2.900000000000000000e+01,4.784469301888328197e+00,1.209925646194651039e+00,-6.076183168069164253e+00,-3.788225878379085643e+00,2.334322059209739120e+00,-1.510504976422087475e+00,1.087807452687687304e+00,-7.385035585946789105e+00,-1.363999514138630076e+00,4.364167747965361777e+00,-2.411331792287031650e+00,4.648900925878342250e+00,-2.747339846341574354e+00,6.140113390147721617e+00,-5.510816053039551576e+00,2.658971103899212540e+00,-6.861595988318543782e+00,2.703058661282615738e-01,7.395774590741925891e-01,-5.471214052819099116e+00
3.000000000000000000e+01,4.906369652367911449e+00,9.965165127394971512e-01,-5.790141392121068264e+00,-3.818556089286550215e+00,2.544472419292157284e+00,-1.743680316595396906e+00,9.193262375301753941e-01,-7.899693349078768634e+00,-9.990364842003774948e-01,4.551878143276566036e+00,-2.422036373110330931e+00,5.023444190636645601e+00,-2.929592827973262370e+00,5.889458995332079283e+00,-5.317645803568698426e+00,1.751274679146488378e+00,-6.602443188373233518e+00,-4.969279717773873728e-02,7.785139653332250331e-01,-5.572744937468217863e+00
3.100000000000000000e+01,4.940435166441716319e+00,1.498765973594926360e+00,-6.054957364188960689e+00,-3.441857726437764331e+00,2.898783627040400379e+00,-1.680490909577950553e+00,9.648681160537179169e-01,-6.872305216598874722e+00,-7.157614159044733970e-01,4.396311891744801414e+00,-2.412081343099860664e+00,4.977610739354473957e+00,-3.052934975886625768e+00,5.813614445399840847e+00,-5.379819644246631505e+00,1.837288115155232271e+00,-6.463627128862698967e+00,1.403925511845187657e-01,9.220674928959904371e-01,-5.342459363520529081e+00
3.200000000000000000e+01,5.227897266479477167e+00,9.952794975753381790e-01,-5.648312414367838485e+00,-3.587157666273810719e+00,2.718501755086167648e+00,-1.923653734034290741e+00,1.175598096828879502e+00,-7.852649687546286117e+00,-9.071213662677551914e-01,4.633563179059144055e+00,-2.301184225829775887e+00,5.082993147041519499e+00,-3.042264895603392638e+00,6.338013840044378178e+00,-5.117555304480526424e+00,1.737767427745477988e+00,-6.907197154791590243e+00,-7.388263044349130393e-02,7.368297550928570860e-01,-5.426808415039024780e+00
3.300000000000000000e+01,4.974804007956636021e+00,1.537665127354600481e+00,-5.914294501413325911e+00,-3.792630165067623960e+00,2.743715854245819763e+00,-1.706135337831552468e+00,1.495193081629703880e+00,-6.511222878115045631e+00,-3.938819969391545994e-01,5.031027078222725102e+00,-2.272817529528357472e+00,5.054365096815972791e+00,-3.034172592106151978e+00,6.462611442645937565e+00,-5.143686559929443014e+00,2.115717411526303326e+00,-6.565080347136487582e+00,3.342898282768384521e-01,8.312573359868571377e-01,-5.165056540334955315e+00
3.400000000000000000e+01,4.974944161969549583e+00,1.531487828465313061e+00,-6.360695805695904426e+00,-3.738762567647393009e+00,3.380243623435370104e+00,-6.442986962764972736e-01,1.167476425937626017e+00,-6.969645786729028458e+00,-2.553660595051573945e-01,4.633164349458924747e+00,-2.395459074977822844e+00,4.911199123732550298e+00,-3.030312923357005861e+00,6.601051708511165295e+00,-5.235408837254619030e+00,2.235389254955975069e+00,-6.431090149584437476e+00,6.168351846143366873e-02,7.333178257134514988e-01,-5.238224200049870660e+00
3.500000000000000000e+01,5.023895600204530076e+00,1.656395739001733647e+00,-5.848164685382029049e+00,-3.396756444683273202e+00,3.106836500708076709e+00,-1.352531262060916450e+00,1.062278313984156286e+00,-7.517309302160252393e+00,-5.946669924609508939e-01,4.560423285060497101e+00,-2.409487319675129857e+00,4.970085154991974008e+00,-2.525082734379505922e+00,6.996400615325251593e+00,-5.242740472907914118e+00,2.026307996009729884e+00,-6.238475529789957896e+00,-3.124025515266440900e-01,1.129547673989400591e+00,-4.954771013914007760e+00
3.600000000000000000e+01,5.119805109678431165e+00,1.422230831968791076e+00,-6.185332600738376208e+00,-2.853049254588004846e+00,3.847292805464283205e+00,-1.265264571848619735e+00,1.594959745855266675e+00,-7.566853318963907782e+00,-1.411133821563386626e+00,4.679281107162145403e+00,-2.192718111223200594e+00,5.070909277027846329e+00,-2.439687453309003384e+00,6.489103673498344271e+00,-5.283996560372911766e+00,2.751945964910278875e+00,-6.450326850041329330e+00,1.213067721392870751e-01,1.185697880755722577e+00,-4.969812030411164372e+00
3.700000000000000000e+01,5.357241355812956130e+00,1.226811415200950162e+00,-5.343423699863983245e+00,-2.995959358927561489e+00,2.567257189920292060e+00,-9.542217838657547357e-01,1.712727007025959924e+00,-6.642216529114032042e+00,-6.243808930437652061e-01,4.698307261891892850e+00,-2.006873314942582365e+00,5.196338048136210475e+00,-2.106927796437410461e+00,6.751557551243580590e+00,-5.128066939261653800e+00,2.491761050058249882e+00,-6.261947828122099935e+00,1.180301074119542715e-01,1.219955316499318654e+00,-4.786721875983700691e+00
3.800000000000000000e+01,5.422508778842607846e+00,1.456151014128834520e+00,-5.640002455148145799e+00,-3.407575599853232440e+00,3.019196253438217514e+00,-8.602431619405238594e-01,1.623547212895751546e+00,-6.122762012716072455e+00,-1.905074769418764746e-01,5.490671209186881896e+00,-1.741283698274215253e+00,5.286930574281591966e+00,-1.955958182612834273e+00,6.832457866595021301e+00,-5.161391224457720028e+00,2.142567549537262916e+00,-6.152448730242513264e+00,5.943060433920358543e-01,1.375122182702602558e+00,-4.732616312054634733e+00
3.900000000000000000e+01,5.426528171283570678e+00,2.263306263217435443e+00,-5.322694084811405268e+00,-3.592316688627181342e+00,3.218838470460285706e+00,-1.124899171283578303e+00,1.745241207229709657e+00,-6.496205741242008891e+00,-1.807194901762982087e-01,4.768887501115157690e+00,-1.729592699016921920e+00,5.453424262013925272e+00,-2.154597737462363050e+00,6.747056753854480782e+00,-5.049350116881601735e+00,2.529611086523706476e+00,-5.836480490656972719e+00,-5.788832264520002990e-01,1.250728335163535876e+00,-4.546250728385691886e+00
4.000000000000000000e+01,5.842160295865674868e+00,2.329865728614457510e+00,-5.067457524426944637e+00,-2.734192160160905161e+00,3.365231428200641695e+00,-9.553638261170719348e-01,2.127875639125079488e+00,-6.985926167611649085e+00,-4.198315136696537664e-01,5.148160124482330957e+00,-1.558506973681115015e+00,5.019970482909137388e+00,-1.843221583136258612e+00,7.020995627866629896e+00,-5.031476431968154195e+00,2.926115600287935159e+00,-5.591185349565638063e+00,4.642911048285689457e-01,1.586047997114528263e+00,-4.444231688967418492e+00
4.100000000000000000e+01,5.895583459949679472e+00,1.993069488286545177e+00,-5.663807950174565953e+00,-2.853932439797854048e+00,2.504105278122910505e+00,-1.368364045246255101e+00,1.812640693192694386e+00,-6.806544675280837176e+00,-6.836479288259162956e-01,5.266811896355464206e+00,-1.489354084022094238e+00,5.444914545862013178e+00,-2.531579912828741286e+00,6.917868215871155080e+00,-4.975564580504818757e+00,2.269011752853642427e+00,-5.251137042242771003e+00,-1.556832023155108047e-02,1.608183954119726256e+00,-4.355013431048945449e+00
4.200000000000000000e+01,5.676092622947630062e+00,1.890449814247752824e+00,-5.772252016231373517e+00,-3.263357292368428642e+00,2.838033191162681046e+00,-1.521800087236515386e+00,2.494114140162497328e+00,-6.709023838449568622e+00,-3.920908395751201425e-01,4.371178416398439737e+00,-1.326098935827809022e+00,5.524473590895986774e+00,-2.618419278268062644e+00,7.215906064641636419e+00,-4.997345814447697876e+00,3.001292065974308088e+00,-5.552187027169580347e+00,7.243997843280940430e-01,1.851340016445472303e+00,-4.539812170660910695e+00
4.300000000000000000e+01,5.689062540677383595e+00,1.466566036798582218e+00,-4.918323106385368071e+00,-3.383509830741620483e+00,3.310512767455256355e+00,-1.866345078941141322e+00,2.138009917927895298e+00,-6.221027142582846281e+00,3.466646133858893863e-01,4.893978966274249665e+00,-1.094669862913263181e+00,5.583282177025982840e+00,-2.461768362246281150e+00,7.096037601421873120e+00,-5.064932036026172923e+00,2.731371208064471201e+00,-5.283582138450770849e+00,-6.677798233489237734e-02,2.009386741767408502e+00,-4.393834742222967549e+00
4.400000000000000000e+01,6.052469655637023216e+00,1.694920523813658431e+00,-4.928824089613650372e+00,-2.881063019305809547e+00,3.639401003110766197e+00,-9.153068899398656422e-01,2.448380120355184264e+00,-7.334320780634185688e+00,1.523611886065723842e-01,5.102157198386366055e+00,-1.323411148744143340e+00,5.307933623794439448e+00,-1.964291099238542060e+00,7.101446081557069689e+00,-5.161743897732213426e+00,3.278941606739106174e+00,-5.266658386051920715e+00,1.448296016342247861e-01,1.871309786286812882e+00,-4.176357671642241698e+00
4.500000000000000000e+01,5.778451770552620381e+00,1.224567079779390166e+00,-5.008693447692501799e+00,-3.171563032484694844e+00,3.700935928223519689e+00,-1.457427324651842326e+00,2.172203845610301887e+00,-6.437260306054136905e+00,-4.523985639947625259e-01,4.666610336246607815e+00,-8.549408154691118256e-01,5.519958237581169769e+00,-1.637278069318345741e+00,7.137768561492249475e+00,-5.056670077479632042e+00,2.095151426184761689e+00,-5.289064948389121668e+00,3.225689741407012923e-01,2.004249278527212574e+00,-4.180236649909984337e+00
4.600000000000000000e+01,5.819791325315658348e+00,2.132908042920878877e+00,-4.866570701253453812e+00,-3.390641382437080686e+00,4.100706056323251580e+00,-1.323980232506418497e+00,2.405665793333957136e+00,-7.376668941467769969e+00,-3.935108026428978945e-01,4.703103754272024872e+00,-9.188755046165968388e-01,5.752419706265655464e+00,-1.747421514652608865e+00,7.651062108149888630e+00,-4.962875311207487705e+00,2.884242742581159646e+00,-5.316256860015216468e+00,1.576759358139231404e-01,2.166768440276122032e+00,-4.193354224718534695e+00
4.700000000000000000e+01,5.642786466878276563e+00,1.561168967734132274e+00,-5.135431280313667912e+00,-3.368191677575248733e+00,3.908851947754119927e+00,-1.435736596931452835e+00,2.442560810306551922e+00,-6.327818406054815270e+00,-1.441928306290390649e-01,4.343812916521024192e+00,-8.909795588129242327e-01,5.549790888347049922e+00,-1.782773142339453276e+00,6.762935143997876430e+00,-5.358231659073859454e+00,3.244544362880207089e+00,-5.263436968084159950e+00,-3.262925351624884063e-01,2.210819422467193984e+00,-4.127038445436520320e+00
4.800000000000000000e+01,5.741193556658346075e+00,1.631370851917206322e+00,-5.029724708093401553e+00,-3.866098872625184146e+00,3.770631709466181203e+00,-1.528922763163333087e+00,2.241354151124362204e+00,-6.930990678805427407e+00,-3.143786298572026627e-02,4.227587976370213774e+00,-1.380243761998559471e+00,5.550875079118689825e+00,-2.202192858754670191e+00,6.922391604143255606e+00,-5.479869044885556484e+00,3.038535284623699262e+00,-6.021846513393034783e+00,7.566781681433987217e-03,2.411926075009981130e+00,-4.351524292369747471e+00
4.900000000000000000e+01,5.460492810154353727e+00,9.433898510038422058e-01,-5.093953653593294995e+00,-3.349731054850884959e+00,3.028070507866537309e+00,-2.064346653298403833e+00,2.086329557911092536e+00,-6.729866824563434768e+00,3.065350035432334863e-02,4.100359160974712758e+00,-1.008529175300982406e+00,5.557521757924506645e+00,-1.930584515633493092e+00,7.533554975534719311e+00,-5.502308259574054894e+00,2.520387577552168246e+00,-5.729235213912016178e+00,1.863359758896749319e-01,2.322776763045582893e+00,-4.263085990725224761e+00
5.000000000000000000e+01,5.707409032010261285e+00,7.745530255870984870e-01,-5.077838968836458022e+00,-3.973160362087352571e+00,2.575844032738415557e+00,-1.625983346978899347e+00,2.176227787761833454e+00,-7.302812576677684575e+00,-4.752681005224625999e-01,4.369538833759267327e+00,-1.263664309256578466e+00,5.905837542075455637e+00,-1.728016260526596071e+00,7.076940168103964979e+00,-5.512041823882298353e+00,3.840227905307807443e+00,-5.517475053061724921e+00,-2.826804714880138958e-01,2.350094353770744604e+00,-4.498306403112423801e+00
5.100000000000000000e+01,5.749341222492794223e+00,1.040875057577449025e+00,-4.954799752196378471e+00,-3.609223282800478660e+00,3.007423632358480869e+00,-1.075226790533492016e+00,1.946831091832106564e+00,-7.243440964673959037e+00,6.782142985054012696e-02,3.876141038056980737e+00,-9.605152800314183947e-01,6.273457589648606891e+00,-1.621505289270002592e+00,7.579070003315083959e+00,-5.620111312722365859e+00,3.218796691954210143e+00,-5.862266643535517296e+00,-3.736987737329144910e-01,2.441321182225675734e+00,-4.357967430857886626e+00
5.200000000000000000e+01,5.381722694536914986e+00,1.027834312386472826e+00,-4.821418350222582916e+00,-3.841778153238414095e+00,3.040838454395772494e+00,-2.038243222755260931e+00,1.950803864978712721e+00,-6.667246616991225672e+00,-3.588825877234888551e-01,4.451186541943719988e+00,-1.102474250600383954e+00,5.972705012663706015e+00,-2.036396808661514068e+00,7.214761402216866237e+00,-5.568771690397582574e+00,4.201422797227031936e+00,-5.485779050641273358e+00,4.470225790231874274e-02,2.233061492334682541e+00,-4.547683575359191543e+00
5.300000000000000000e+01,5.736909289791283229e+00,8.211795236473092841e-01,-4.791834992657098447e+00,-3.935551224994375819e+00,3.576669481088904146e+00,-2.081398995141944930e+00,2.440637529431396668e+00,-6.707042176462596927e+00,-4.716393090353477868e-01,3.930826220421355099e+00,-9.791937645817733182e-01,5.562260843416103384e+00,-1.135781339274287483e+00,6.653961001322692859e+00,-5.531351915923312212e+00,3.374139635423750505e+00,-5.559028389335246345e+00,7.342312315040327997e-02,2.460575063041907651e+00,-4.527827607026435608e+00
5.400000000000000000e+01,5.634259285343929058e+00,1.865609500932468690e+00,-4.895603104793747384e+00,-3.588760358865842104e+00,3.467140863401881212e+00,-2.040805614231214538e+00,1.913897052469309301e+00,-6.228240084602176374e+00,-4.464698685526627409e-01,3.840501084672213850e+00,-1.015024769492589352e+00,5.809533743456184673e+00,-1.895157314212299493e+00,7.221355378566319594e+00,-5.528529474155986279e+00,3.461221975440976983e+00,-5.353577349159899690e+00,-4.115846255154771427e-01,2.360026853708193872e+00,-4.453478733085569630e+00
5.500000000000000000e+01,5.609704134594237779e+00,1.743465852448009556e+00,-5.372608520675649757e+00,-3.733069808823705316e+00,3.828975613778232923e+00,-1.752419460090509196e+00,2.161488846861478574e+00,-6.695175025446635786e+00,-2.106060973779491086e-01,4.158888141987362452e+00,-1.033603813298609619e+00,5.807193276065390819e+00,-1.796049435425552065e+00,6.906317811782759719e+00,-5.601173414156600749e+00,3.021703358170013232e+00,-5.398382922031955466e+00,-1.825402068167322478e-01,2.410921115421718053e+00,-4.500746817254942300e+00
5.600000000000000000e+01,5.776071183087077898e+00,1.747851216517338546e+00,-5.264277454719226590e+00,-3.405856445771266117e+00,3.571308457726662056e+00,-1.759107685263625154e+00,1.974155816321285783e+00,-6.463278290324613096e+00,-4.053406487783488554e-01,3.873370508158812786e+00,-8.589821650093069083e-01,6.029348152306637232e+00,-1.663022700336778126e+00,7.019570006010561691e+00,-5.496394271446236601e+00,3.224597723602699251e+00,-5.792705422101502855e+00,2.218261074718674841e-03,2.277224177600222443e+00,-4.364141938189703751e+00
5.700000000000000000e+01,5.498477287371425604e+00,1.426683123817485299e+00,-5.041581001461807432e+00,-3.987722979880128804e+00,3.779199185549563023e+00,-2.190358528431069818e+00,2.300713783301851834e+00,-6.887768468168263603e+00,-3.463610488100314355e-01,4.465406185943434636e+00,-9.819338261584207306e-01,5.678479318754635408e+00,-1.809218502890545199e+00,7.361073191984064401e+00,-5.462908868356433523e+00,3.117680591239227361e+00,-5.268441827767881058e+00,-5.962536061453721503e-03,2.205131636104915582e+00,-4.572926103086345506e+00
5.800000000000000000e+01,5.372606351688038906e+00,1.531105634204726451e+00,-5.085004913281108152e+00,-3.272054077007537920e+00,2.647146806616674120e+00,-1.776582412163249192e+00,2.081927784354134392e+00,-6.942252476654577009e+00,-3.245881491012836406e-01,4.471894840355625789e+00,-9.318187214426846277e-01,5.586544187346168755e+00,-1.628511954685900820e+00,7.423861118235249634e+00,-5.382147315361901718e+00,2.823483437821808995e+00,-6.062691308010004221e+00,-4.448679876515768683e-01,2.126701963681923768e+00,-4.512629189000679553e+00
5.900000000000000000e+01,5.603356656784437284e+00,5.411617767007549373e-01,-5.528880138940753142e+00,-3.419032099816964543e+00,4.107472472180285550e+00,-1.765416794098348952e+00,2.348178675369406054e+00,-6.199447649255807491e+00,-1.395370911389950397e-01,5.076022014759135281e+00,-1.143539116247660248e+00,5.572526255305331411e+00,-2.639925945912676486e+00,7.098912255326450094e+00,-5.551244955173944895e+00,3.018886021706547407e+00,-6.187199890954095061e+00,7.914467126143634457e-02,1.952221698798230376e+00,-4.464704935376768269e+00
6.000000000000000000e+01,5.375816060722927503e+00,1.857731540089014199e+00,-5.230320678833773052e+00,-3.567721705161373880e+00,3.314114242813284150e+00,-2.962768038751026012e+00,1.745452555982218268e+00,-6.986930357806952152e+00,-6.320503843511955377e-01,4.120591374805283813e+00,-1.122234865473343834e+00,5.432217930884662316e+00,-1.922522485417601956e+00,7.168488063586694103e+00,-5.488771204906934820e+00,2.684213532664069923e+00,-6.109183095235670713e+00,-1.749960515185763898e-02,1.950407742032521652e+00,-4.612980194467088069e+00
6.100000000000000000e+01,5.526374696941299902e+00,1.257616027050771024e+00,-5.480690406115145130e+00,-3.693310660697762149e+00,3.031948828220238479e+00,-1.700697003545989405e+00,1.631176643286547545e+00,-6.761312490660969843e+00,-5.429584046331250580e-01,4.808598336664845263e+00,-1.428015026814537736e+00,5.613920383073147669e+00,-1.805390746375891142e+00,7.263835073611936366e+00,-5.466013364586637557e+00,2.800829916847454193e+00,-6.013214969502074680e+00,4.244660813934358901e-02,1.823560340574158500e+00,-4.423008100844267432e+00
6.200000000000000000e+01,5.424083796276780944e+00,1.105512120177625679e+00,-5.462714474625913752e+00,-3.752404833695633712e+00,2.821270363502850653e+00,-1.174838697450283798e+00,1.977405859120616061e+00,-6.469423715456165347e+00,-3.727885928005654215e-01,4.703293770189650225e+00,-1.364874607816781493e+00,5.664517331941928191e+00,-2.291763422167591990e+00,6.876253295464169746e+00,-5.470903498107802854e+00,1.758875427313812301e+00,-6.069266137142661499e+00,-5.587117542156058714e-03,1.655330961266965106e+00,-4.758401069283641149e+00
6.300000000000000000e+01,5.203223310070677954e+00,1.540239586651215298e+00,-5.341135236143798259e+00,-3.356333876241818892e+00,2.142928011907271557e+00,-1.642817743341419723e+00,1.985043450969250944e+00,-7.316168633654411835e+00,-4.584873038715744364e-01,4.222162682891615226e+00,-1.616621065641791644e+00,5.472326401174874455e+00,-2.655175187653283420e+00,7.117356506585243991e+00,-5.410238256251254541e+00,2.304403336179198014e+00,-6.153268379718720205e+00,-2.914908672116826027e-01,1.602065902303850375e+00,-4.860885931182770570e+00
6.400000000000000000e+01,5.284539832412130878e+00,1.495644602928474010e+00,-5.730192450388940095e+00,-3.372096560815744049e+00,2.033994037886190931e+00,-1.633271692580364087e+00,1.731730632146921911e+00,-7.086970007374584490e+00,-2.573621475053414764e-01,4.734193546369409589e+00,-1.374993939415091848e+00,5.489415361207945487e+00,-2.521114457902900341e+00,7.067708090918070951e+00,-5.466538305993904778e+00,1.941623002989183222e+00,-6.246443487914802084e+00,-2.239123134959086769e-02,1.385045496161736667e+00,-4.944589965974192758e+00
6.500000000000000000e+01,5.062685454294206799e+00,1.873595107578687191e+00,-5.451760171616998996e+00,-3.543900085730783633e+00,2.122416187328424630e+00,-1.705110999547211792e+00,1.857540982256782103e+00,-7.448739496689062989e+00,-7.805043884731743820e-01,4.803323393970434729e+00,-1.756366956172428218e+00,5.304420500051208798e+00,-2.032443969657864891e+00,6.859398669992819997e+00,-5.521655364227196827e+00,2.482400375636676149e+00,-6.485743052876257408e+00,-8.334790318792917319e-02,1.175672585285589600e+00,-5.217858369519131401e+00
6.600000000000000000e+01,4.784984892592819783e+00,1.155068318243788639e+00,-6.303311335389317094e+00,-3.592118476001805227e+00,2.376935411819309341e+00,-2.201549297268703409e+00,1.601892096723148695e+00,-6.471575079870039104e+00,-4.277105036744207611e-01,4.543276054019482757e+00,-1.876638664322820560e+00,4.927391303805492839e+00,-1.933130010140447830e+00,6.133876845380595633e+00,-5.192996598123509777e+00,2.300166296582860870e+00,-6.732876850011241032e+00,4.396493622530367462e-02,1.083196280138960299e+00,-5.508993061231358901e+00
6.700000000000000000e+01,4.827216999778221052e+00,1.212452498214540819e+00,-5.638530076878873309e+00,-4.412595386279284604e+00,2.208471705748079827e+00,-2.060970538334592650e+00,1.620626399233670023e+00,-7.529133703853281290e+00,-1.116822458160680931e+00,4.132303884072920930e+00,-1.914700893481957378e+00,4.997629550652786357e+00,-2.496389253550911125e+00,6.381121620732697508e+00,-5.440019524866730904e+00,1.685748717284721643e+00,-6.660594508062214203e+00,-7.530727097371323064e-02,1.008488626089601325e+00,-5.459392924479465670e+00
6.800000000000000000e+01,4.457580295753028388e+00,7.503769088570578782e-01,-5.780518159699081338e+00,-4.049682141736663965e+00,1.686199339394313768e+00,-1.787224953461553634e+00,1.501821687560197072e+00,-7.890161408662164533e+00,-7.841421466642581883e-01,3.957113930631630083e+00,-2.242968387730473800e+00,4.733075299165427907e+00,-3.034168439065942025e+00,6.581300636553756078e+00,-5.756351081586775109e+00,2.568458005438077674e+00,-6.925820199480378747e+00,1.320471029191111478e-01,8.485070122974651685e-01,-5.618415635800833918e+00
6.900000000000000000e+01,4.603433274403275988e+00,1.092976485257948882e+00,-5.485594677447680034e+00,-4.512516574990169893e+00,1.464452324549291973e+00,-1.611512745859414730e+00,1.286459069980758541e+00,-6.857617638902549828e+00,-1.097268890703498201e+00,4.260395637769582855e+00,-2.240311881343011624e+00,5.094424376846364844e+00,-2.816057949289054729e+00,6.633834637585268368e+00,-5.703879724715585908e+00,1.526702741527195428e+00,-7.083669959687489026e+00,-1.830846969092269350e-01,8.954537496009007391e-01,-5.848905751325744973e+00
7.000000000000000000e+01,4.370511936225676131e+00,1.755972630924502509e+00,-5.782007342193253407e+00,-3.894938991891411462e+00,1.489931196095116483e+00,-1.988672816512947028e+00,1.643984573209763322e+00,-7.390326804693085450e+00,-7.803351941210596721e-01,4.681672863468010704e+00,-2.548497469489653167e+00,4.749834515545848568e+00,-3.165402149187418690e+00,6.438489708221849739e+00,-5.595248610430921588e+00,1.675887647887023268e+00,-7.023319340410404621e+00,-4.800301228643772400e-01,8.097105536120993152e-01,-5.984828084839489470e+00
7.100000000000000000e+01,4.247628775703135240e+00,1.045232657568451629e+00,-5.869824393911090787e+00,-4.097829375201369473e+00,1.206439480367532235e+00,-2.210559404251948745e+00,1.114784548154367894e+00,-6.963461768993884249e+00,-9.228467564024787073e-01,4.258722526487817461e+00,-2.536893821659136350e+00,4.895856089961980295e+00,-3.236191896385991029e+00,6.014334487455838207e+00,-5.649101472936711943e+00,1.704676488898604125e+00,-7.175524656460956940e+00,-6.717587479030928677e-02,6.997291278118650260e-01,-6.081230403673190565e+00
7.200000000000000000e+01,4.214728380428465648e+00,8.755839102526600248e-01,-5.902104223980841446e+00,-4.454793857544246727e+00,1.829282335604906606e+00,-2.669666237646509011e+00,1.053598360117985022e+00,-7.368868682644945878e+00,-1.745192189765414570e+00,4.130702577521032204e+00,-2.655425553513416137e+00,5.044776979204535827e+00,-2.735111985440414895e+00,5.873367310267945562e+00,-5.598845399046304294e+00,1.768962016883540489e+00,-7.853461941203235597e+00,-3.009517335920640635e-01,5.266031118305705139e-01,-6.161701897285545293e+00
7.300000000000000000e+01,4.325981254712795376e+00,7.421756674502927309e-01,-6.481661571562703728e+00,-4.130459597152777107e+00,1.824879187521943003e+00,-2.646101231622172811e+00,1.136181547986653273e+00,-7.235882167228976591e+00,-1.266772913124549538e+00,3.966637565702906265e+00,-2.909911766791891008e+00,4.784133187623979211e+00,-3.206700491100154871e+00,5.818713437571090275e+00,-5.571557973059710456e+00,1.888548511159230392e+00,-7.300278583099424345e+00,-3.798952479718268327e-01,5.268915377011622603e-01,-6.433810914731871833e+00
7.400000000000000000e+01,3.810796108852406938e+00,1.380651950072578682e+00,-5.846163140836374339e+00,-4.432200010620079844e+00,1.758775623334472460e+00,-1.948054640742296506e+00,9.737186290105024344e-01,-7.496059656056917930e+00,-9.576927644524177996e-01,4.327832816422954920e+00,-2.660962181066731436e+00,4.817511754883595287e+00,-3.711303284770755884e+00,6.100818189101382849e+00,-5.837933579447577515e+00,2.244057036016680495e+00,-7.731655736698971992e+00,-4.254502976052072505e-01,4.336858365992342090e-01,-6.312052086669925011e+00
7.500000000000000000e+01,4.144359501874259166e+00,7.818849356492554303e-01,-6.516507592027688922e+00,-4.630237570398228364e+00,1.593271820384769555e+00,-1.905037828274694478e+00,9.099397705858784935e-01,-7.355358334085528860e+00,-1.300033402726947118e+00,4.249948512316938931e+00,-2.916717019082263551e+00,4.678569340261081067e+00,-3.754371607817954537e+00,5.825252031408597375e+00,-5.851665765316055534e+00,1.688255535297578991e+00,-8.154490385309705047e+00,-4.381370721826917114e-01,3.011028268869883617e-01,-6.228378178057454306e+00
7.600000000000000000e+01,3.911079705255212868e+00,9.193636006522042381e-01,-6.597491424148041794e+00,-4.219952046038113913e+00,1.788016672040403376e+00,-2.147492465776845716e+00,7.821344546080275517e-01,-7.034816927234007977e+00,-1.508924088911002270e+00,3.585611410105380426e+00,-3.119176457088820076e+00,4.558319246997077911e+00,-3.354865730082610575e+00,5.779045681357665387e+00,-5.780489154281807984e+00,1.261985499302105351e+00,-7.519605269538197412e+00,-7.510863440541777347e-01,1.968803812267974351e-01,-6.428262109051818385e+00
7.700000000000000000e+01,4.000070926834923490e+00,7.759948158880576319e-01,-6.117032591436644573e+00,-5.199059825921748867e+00,8.357067659813368632e-01,-2.087325783634131238e+00,9.614531168236891689e-01,-7.733097405152665971e+00,-1.465141803120961983e+00,3.967408784324554460e+00,-2.751505866668677580e+00,4.557688861018208470e+00,-3.843811047362756916e+00,6.278494624365194454e+00,-5.767152027793960301e+00,1.850234330391629323e+00,-7.700009681634068848e+00,-4.082233389595021356e-01,2.649255919477785937e-01,-6.324050325953367135e+00
7.800000000000000000e+01,3.952874044326304404e+00,9.881423332494180256e-01,-6.210347944821693389e+00,-4.207343179963726421e+00,2.533395929041915906e+00,-2.574414045148203378e+00,1.048079926802108153e+00,-7.879256738111799940e+00,-1.210160619237413915e+00,3.697969232417794405e+00,-2.839952654400159648e+00,4.751641372076628400e+00,-3.073140289333879949e+00,5.969361471666897678e+00,-5.651091888067169222e+00,1.592698877076192954e+00,-7.507393372987494651e+00,-7.325189668919280805e-01,2.969723788122730634e-01,-6.452811766310455610e+00
7.900000000000000000e+01,4.024432703469026151e+00,1.080184109102128254e+00,-6.246445077979945637e+00,-4.406150461088416570e+00,1.173905549038834817e+00,-2.111958655474013735e+00,1.438615364119977702e+00,-7.699221133927776073e+00,-1.713141691518180298e+00,3.763170940665183650e+00,-2.442362104994673544e+00,4.722990444303992952e+00,-3.523735466690411045e+00,6.095060811130019296e+00,-5.579844955282480257e+00,1.214505384508123953e+00,-7.455137295955471366e+00,-6.182351402728364365e-01,3.589587337543418966e-01,-6.197200477966679166e+00
8.000000000000000000e+01,4.090214352981624835e+00,8.817819962934940747e-01,-6.048695220683840468e+00,-4.423691156687136861e+00,7.273970655997982204e-01,-2.188537576870505763e+00,1.299777739276813948e+00,-7.406715390502675689e+00,-5.727875006245682910e-01,4.196617164534417910e+00,-2.734325190557043150e+00,5.226862807221702489e+00,-3.019497058248762578e+00,6.105671232362147371e+00,-5.525457212044042166e+00,9.701297772512749162e-01,-7.434177252195913077e+00,-4.067343140450619954e-01,2.900314753068933826e-01,-6.147023132080493113e+00
8.100000000000000000e+01,4.148332974978023557e+00,1.393090082786367034e+00,-6.058956186362903118e+00,-4.211479396981904877e+00,1.389916176776382351e+00,-1.836661506433916902e+00,1.280374975590628628e+00,-7.622276261555871457e+00,-1.091885183060906206e+00,4.030257718446644155e+00,-2.428253227174946627e+00,5.172027891408235156e+00,-2.910927401013324811e+00,6.111663271267669728e+00,-5.615829255326635128e+00,1.742960031423343770e+00,-7.315675534203018415e+00,-4.229889474965945473e-01,4.204726251049628605e-01,-6.050231914608414030e+00
8.200000000000000000e+01,4.478588537604846209e+00,1.684714670835760320e+00,-6.888858150510357881e+00,-4.193718850340379056e+00,1.693448537136062138e+00,-1.783379622479218218e+00,1.390502217590172673e+00,-7.505065709028722942e+00,-9.658341188841008673e-01,4.639854926319088690e+00,-2.193917583169235908e+00,4.666369337316447208e+00,-3.259697804890257622e+00,6.442888530496595045e+00,-5.593910715652239851e+00,2.116374732997539976e+00,-6.923465194216449348e+00,-6.538583489667091353e-01,2.749596177864014890e-01,-6.020903347918912019e+00
8.300000000000000000e+01,4.211313102550452214e+00,8.571259753441586859e-01,-6.117176297503949201e+00,-3.832732556346744257e+00,1.841940183023023092e+00,-1.860638292786398029e+00,1.534611571448816880e+00,-7.255560018166475444e+00,-1.004714221886530146e+00,4.741537120083032519e+00,-2.131259314063526311e+00,4.926511077677666606e+00,-3.243975212910824357e+00,7.020715923671058789e+00,-5.473642012386789268e+00,1.555450084097711017e+00,-7.394284639086639466e+00,-2.440507674846771891e-01,5.468745905246158445e-01,-5.807861567117713619e+00
8.400000000000000000e+01,4.798245118316502911e+00,1.565077604305343817e+00,-5.696445307403451785e+00,-4.109004965596476211e+00,1.941593038370823976e+00,-1.481783303418883868e+00,1.472053973181238762e+00,-7.377694127633643184e+00,-5.042963041834480631e-01,4.222029305742082350e+00,-2.090915308314647891e+00,5.277849602165868959e+00,-3.406381818578874565e+00,6.809411665033486827e+00,-5.507900703602951253e+00,1.696898081446498008e+00,-6.929576243991956375e+00,-5.174230487757259800e-01,6.754794309403875374e-01,-5.915591084225636287e+00
8.500000000000000000e+01,4.560701770011074352e+00,1.468109832497310085e+00,-5.672945265045902907e+00,-4.229981835777405941e+00,1.730598402096776400e+00,-1.622308714989411316e+00,1.471038061478998626e+00,-7.615191278709668055e+00,-2.242160144894430607e-01,4.026444459176361512e+00,-1.905816284476702149e+00,5.298871391163747724e+00,-2.998634915143856272e+00,6.230182156219831846e+00,-5.450439346170144361e+00,1.688669803606449804e+00,-6.658220718679454642e+00,-4.454259159994509165e-01,7.726765958886574470e-01,-5.831458834553521875e+00
8.600000000000000000e+01,4.609930813581664566e+00,1.864059551622295752e+00,-6.183545851122303816e+00,-3.660526934110116759e+00,1.018314234976316568e+00,-2.138316020790172356e+00,1.708843814511237014e+00,-8.282767607092054618e+00,-4.399596946988305612e-01,4.257526509879387966e+00,-1.901791370155935690e+00,5.512200307774840269e+00,-2.887310824275149734e+00,6.718433664049622500e+00,-5.487693170042692081e+00,1.750899381718330261e+00,-7.097927069236089181e+00,-6.109657187101458220e-01,8.475416183139474757e-01,-5.712878331421711309e+00
8.700000000000000000e+01,4.712592160876297065e+00,1.873844451937942246e+00,-5.636096508001165795e+00,-3.924585972037438975e+00,2.221440805251383654e+00,-1.101346874953895272e+00,1.860958363040970287e+00,-6.987220263780328011e+00,-8.642070022626444636e-01,4.433524506780045726e+00,-1.576626398474349156e+00,5.321470917974542303e+00,-2.729955714507478426e+00,6.884518511802887986e+00,-5.446465983478955941e+00,2.181587223406260989e+00,-7.008442006093508425e+00,-2.177725997688224890e-01,8.556644497419020334e-01,-5.648263216356078864e+00
8.800000000000000000e+01,4.908654761785730791e+00,1.402419789265282324e+00,-6.046760411695832893e+00,-3.850487795868992258e+00,1.877993438585892516e+00,-1.133791272122271376e+00,1.463620864261294674e+00,-6.501000804707989467e+00,-7.977194330943349065e-01,4.159890837198963354e+00,-1.896799438883357336e+00,5.514139571697721287e+00,-2.272101866425124683e+00,6.913418185574198738e+00,-5.363465501822552106e+00,2.391101182047558282e+00,-6.881797926727158732e+00,-1.305546652716822742e-01,1.114867269196600841e+00,-5.693775793234419957e+00
8.900000000000000000e+01,4.718129427352317329e+00,1.562751716064877394e+00,-6.166576411011878811e+00,-3.975928855946408547e+00,2.321892298606206495e+00,-2.008703818295841437e+00,1.547446366489525493e+00,-7.507833309768640717e+00,-9.483902901900338467e-01,4.560935894337297292e+00,-1.615761989704302737e+00,5.554775579276221897e+00,-2.907861363230244134e+00,7.145239106607677471e+00,-5.287037836369364641e+00,2.010243691731665283e+00,-6.968357378152567172e+00,-1.902876129377051861e-01,9.283267001314956524e-01,-5.437848581079181010e+00
9.000000000000000000e+01,5.321191669260309176e+00,1.208830583590407848e+00,-5.472355232215371679e+00,-4.516072657965852777e+00,1.657448323146597291e+00,-1.648232611837178174e+00,2.217282213034290628e+00,-6.608403011863101639e+00,-8.322428161242680922e-01,4.254229617095229621e+00,-1.203234629691747104e+00,5.727290562187259404e+00,-2.096645996453383898e+00,7.738266803411004702e+00,-5.241706532918023242e+00,2.281370915361843110e+00,-6.203831757795497559e+00,-5.667457480978338458e-02,1.561526483573597801e+00,-5.096818673339384986e+00
9.100000000000000000e+01,5.407189606642189617e+00,1.383769799027933400e+00,-5.655861251341971929e+00,-3.782222642853101835e+00,2.993756962122638754e+00,-1.754574126911537801e+00,2.461971327065512583e+00,-5.941164061567242527e+00,5.192484650455545664e-02,4.432992800935222633e+00,-8.828703139561531188e-01,6.296931678813516342e+00,-1.175630146873315018e+00,7.586421410313199054e+00,-5.440281911508681567e+00,2.464045509974642112e+00,-5.502878877888700337e+00,-4.714588215297251805e-01,2.034738022231938892e+00,-4.830565547928589609e+00
9.200000000000000000e+01,5.578997712547696608e+00,1.783244614352935242e+00,-5.180514650637200624e+00,-4.166615620499460881e+00,2.182969470541206825e+00,-2.147292497363159747e+00,2.602053241300469111e+00,-6.354797463324080908e+00,-9.051408843325181586e-02,4.556367080549063253e+00,-4.615950220975677531e-01,6.352387890671959525e+00,-1.811249648262633904e+00,7.656096297412967822e+00,-5.315688336406379833e+00,2.993561617773406791e+00,-5.467715143307168901e+00,-2.062178899514957586e-01,2.193393795120594181e+00,-4.463370806457334972e+00
9.300000000000000000e+01,5.769570964314246098e+00,1.754261392116571061e+00,-5.184430983488707234e+00,-3.893232575496822001e+00,2.730503010703759781e+00,-1.616233577464608828e+00,2.654848160882647079e+00,-6.065093108843152336e+00,5.864965229075331798e-01,4.567072329068849079e+00,-3.905524478462216731e-01,6.181272078154119498e+00,-1.644512477436441245e+00,8.172367502679913187e+00,-5.321386023482475025e+00,2.839227675985623645e+00,-5.567989548518676557e+00,-1.943388063904202268e-01,2.228203753194587744e+00,-4.116082647919353299e+00
9.400000000000000000e+01,6.245837468871752840e+00,1.912507455030934223e+00,-4.985163775194501490e+00,-4.105366015365649268e+00,3.268752146639520184e+00,-1.670263569267461889e+00,2.774589814512267605e+00,-5.638015369301345281e+00,-4.317551240886040587e-01,4.292690816064617998e+00,-1.515155022186489842e-01,6.725506990468832491e+00,-1.055190131593798153e+00,7.899896313304698658e+00,-5.496407704113413395e+00,3.564028948668037877e+00,-5.139202451594171883e+00,-2.169782123900614312e-01,2.683883522230240182e+00,-3.991386836420014461e+00
9.500000000000000000e+01,5.918185053869440715e+00,1.707244875229049885e+00,-4.810240045525944197e+00,-3.605304534898016833e+00,3.255947320022992919e+00,-1.932594651330084234e+00,3.360732622883364051e+00,-6.549597167108377249e+00,6.090949649905147423e-01,4.249083370073418742e+00,1.849392827634965264e-01,6.598160114256374165e+00,-6.616012165096445408e-01,8.542014414721636584e+00,-5.437309245815766801e+00,3.540634756569371433e+00,-4.522910408998734866e+00,-2.970003710288939280e-01,2.868977458130307134e+00,-3.855135878158773455e+00
9.600000000000000000e+01,6.199027970262330101e+00,7.821431256384523412e-01,-4.683330292131362427e+00,-3.923242668986676396e+00,3.937324420353953691e+00,-1.580810759406385158e+00,2.977013381326076846e+00,-5.730956877688149653e+00,1.193222576106547583e+00,4.368421849226044706e+00,2.569889928119550859e-01,7.143419520384585830e+00,-2.494525651148251089e-01,8.486678224179147634e+00,-5.308331115434373082e+00,3.701385335725058123e+00,-5.022639882917395937e+00,-2.495507020647035612e-01,3.041527469289175833e+00,-3.782996799392801091e+00
9.700000000000000000e+01,6.446013903044761406e+00,2.088607080753833056e+00,-4.406137024057071194e+00,-3.748713429013271092e+00,2.684326019252072815e+00,-1.312592643919238800e+00,3.480539504720808086e+00,-6.217706946668568158e+00,7.675492524870241029e-01,5.079856095583770603e+00,6.194513992664686386e-01,6.757534489947457423e+00,-1.456943841525916716e-01,8.731644870973115147e+00,-5.283209485337755140e+00,3.468348491942284895e+00,-5.106258923999245525e+00,-6.267486179386377865e-02,3.322599703720797493e+00,-3.448624343703087902e+00
9.800000000000000000e+01,6.559849023189218364e+00,1.872638132651881726e+00,-4.383558758948886691e+00,-3.906864634052992447e+00,3.353334212649033752e+00,-1.830860829094997699e+00,3.449743842963441054e+00,-6.285432327720089418e+00,1.399334592413124856e+00,5.007999716819494296e+00,8.163282168726847532e-01,6.764025810042763709e+00,-2.800698272214176554e-01,8.638891424877906289e+00,-5.224437625943361141e+00,4.359888319712655225e+00,-4.746312849792730937e+00,3.350053386606732242e-01,3.613530609264560489e+00,-3.467518845604153466e+00
9.900000000000000000e+01,6.921935895165764130e+00,2.785452998997555607e+00,-4.808613009116506021e+00,-3.661470295097456251e+00,3.885522256018024478e+00,-1.431573258587523378e+00,3.827084969298818695e+00,-5.790056229658074649e+00,1.062107557493993326e+00,4.999090591252953963e+00,7.451691873266969024e-01,7.666025046684050714e+00,1.160777557416419192e-01,8.964802046512700073e+00,-5.132745276059068829e+00,3.901641923739280760e+00,-3.841908701039314700e+00,-2.135082679744741974e-01,3.558812382691984855e+00,-3.132147639796848182e+00
1.000000000000000000e+02,6.813301314653400276e+00,1.455242934060712479e+00,-4.273569379671885216e+00,-3.457160802530282240e+00,4.066971188069953058e+00,-1.187075201363501531e+00,3.507259637102872141e+00,-5.357096477465494111e+00,1.409452038431907805e+00,4.519632254510697500e+00,8.580178994663778536e-01,7.089514057434286087e+00,-5.148671806921777117e-02,9.045966673175612982e+00,-5.067902665608603918e+00,3.807326248753122755e+00,-4.157824178009844829e+00,-1.096902101091232207e-01,3.557979563380499144e+00,-3.377147298048515545e+00
1.010000000000000000e+02,6.736391823529890743e+00,2.599624536579323575e+00,-4.372972899030489913e+00,-3.763407345778701618e+00,3.580654835915130896e+00,-8.773451602617867717e-01,3.873570013802143830e+00,-5.860739726900590085e+00,1.050502603237641441e+00,4.745985646194513130e+00,7.479086842290515458e-01,7.260743027917034631e+00,1.947200776584429027e-01,8.986685200330329693e+00,-5.275619627623148844e+00,3.586174182514293651e+00,-4.595263978408246963e+00,6.470292020750698092e-02,3.564618044885057291e+00,-3.257002718635428007e+00
1.020000000000000000e+02,6.585822558854265374e+00,1.461853190771393418e+00,-4.704581017194056969e+00,-3.759861382035766031e+00,4.192542471071845966e+00,-1.113646908225910392e+00,3.743022579150017126e+00,-5.147082593996830546e+00,1.908595912636271485e+00,4.631998306102274476e+00,1.032326236181235091e+00,7.007544406906826673e+00,-1.286955515156818219e-01,8.596027016335483495e+00,-5.171489804238419197e+00,3.967988026026532555e+00,-4.280145074547432316e+00,-1.612168217115646229e-02,3.473436964405471894e+00,-3.340460806279914596e+00
1.030000000000000000e+02,6.276632563986749958e+00,2.302386999129948375e+00,-4.266560899134751672e+00,-3.801551804292601755e+00,3.392926528504388362e+00,-2.138553399608037697e+00,3.394020971135859543e+00,-6.625264405101626508e+00,7.971391980975068847e-01,4.685556445187565977e+00,6.554758452035880367e-01,6.946100283882479687e+00,-5.231704284175124897e-01,8.757701857557410818e+00,-5.257377194196388714e+00,4.120059508657284653e+00,-5.117495151030675871e+00,3.248694817055786110e-01,3.373565858952751295e+00,-3.402323384891935198e+00
1.040000000000000000e+02,6.260772768711335701e+00,2.668807395986099618e+00,-4.573682671891436513e+00,-4.167695355736000806e+00,3.081574930679933821e+00,-2.267264194842805392e+00,3.419111091030878402e+00,-5.768014097930674211e+00,9.128502203253220371e-01,4.136676235354746822e+00,6.965676202197830236e-01,6.797850508821878357e+00,-1.321077392087513847e+00,8.348740592017936279e+00,-5.247288225786954641e+00,3.180887330349609243e+00,-5.348228788510669851e+00,-4.955213924052617736e-02,3.151947397684400798e+00,-3.657612731141593354e+00
1.050000000000000000e+02,6.008324298846654088e+00,1.837420086272021136e+00,-4.420151034681382818e+00,-4.193897752199765350e+00,2.081070999332632177e+00,-1.843077751712192125e+00,3.094395126732715440e+00,-6.471363136796623117e+00,8.081065814715393536e-01,5.149885234051970961e+00,2.725235857058361799e-01,6.487937995160044657e+00,-6.790364171728707765e-01,8.764665738413601304e+00,-5.478742984448524034e+00,3.573584333118172029e+00,-4.863169911570431658e+00,-1.834950287950731784e-01,2.983601121960013369e+00,-4.002870198078748665e+00
1.060000000000000000e+02,6.049534319520635250e+00,1.558958959446005377e+00,-4.832229047261063393e+00,-4.144408406641315601e+00,2.041410624353066527e+00,-1.553221511267385058e+00,3.070703109794313601e+00,-6.506520677492726890e+00,4.893112573967928203e-01,3.894779468879435935e+00,2.542224578698303317e-01,6.744740847363447145e+00,-8.882401029826871852e-01,8.157227860444507428e+00,-5.528944397721768489e+00,2.886129695005752893e+00,-5.447342626345710315e+00,-3.459485572766280992e-01,2.614702515574291564e+00,-4.061497039934581998e+00
1.070000000000000000e+02,5.777397153458862178e+00,1.446203811651640248e+00,-5.150059034547672887e+00,-4.316924229703109184e+00,2.925581990649321451e+00,-2.211954947325919019e+00,2.931614774799473633e+00,-5.703476990190567086e+00,3.018803877308879891e-01,4.450925788847228226e+00,-3.507374433530633384e-01,6.516888605456389705e+00,-7.574600922660983393e-01,8.259578134629331103e+00,-5.383600108925806538e+00,3.368832125476723061e+00,-5.533241714204481632e+00,-2.915239231037038969e-01,2.645682441719814815e+00,-4.440172923172974961e+00
1.080000000000000000e+02,5.458467910870519191e+00,1.858436700724020785e+00,-5.439557160968596428e+00,-4.459741838491712684e+00,2.245875270799083001e+00,-2.067932826611679875e+00,2.570089369561579851e+00,-7.486184577515590632e+00,2.035650404160919136e-01,4.094132282078367879e+00,-8.652245907962878846e-01,6.646575300313884327e+00,-1.098943638513224519e+00,8.119722189255872635e+00,-5.530158284012570036e+00,2.701208245819011200e+00,-5.606643397768281467e+00,-5.382573132449504083e-01,2.316131245186705989e+00,-4.852145093464168113e+00
1.090000000000000000e+02,4.920255804303956815e+00,1.794649699227014228e+00,-5.382283558886113539e+00,-4.184797476493532287e+00,2.894631619402689093e+00,-2.665452707463842774e+00,2.530699543745108748e+00,-6.590121943349616096e+00,-7.920441890195187296e-02,3.870322350720174942e+00,-5.646093979063178114e-01,5.954780783850020853e+00,-2.398515810115569913e+00,7.639218108239504978e+00,-5.583659711743765186e+00,2.197374848441123962e+00,-5.683373201974177391e+00,-6.268616836050023844e-01,1.917332928337481590e+00,-4.844093671992688144e+00
1.100000000000000000e+02,4.743607667527854233e+00,1.247385506698524882e+00,-5.958259420023988895e+00,-4.573800190093384899e+00,1.679465520516933097e+00,-2.329557544380729706e+00,2.187104612768126621e+00,-7.058477629129095376e+00,1.648127670868709815e-01,4.050016229159302483e+00,-9.779881066441677984e-01,5.677461153471107913e+00,-1.889095774252023796e+00,7.476304920033914669e+00,-5.629772735272717377e+00,2.015273966165048947e+00,-6.405481259095707536e+00,-3.063253263159619877e-01,1.493848668542203217e+00,-5.505336907520872458e+00
1.110000000000000000e+02,4.296170819873770697e+00,1.852941921387512902e+00,-5.313977421257613187e+00,-4.762948630795684757e+00,1.597865399220890659e+00,-3.121959633853656157e+00,2.426668544499965829e+00,-5.800849969874941614e+00,-8.382630041202521198e-01,4.147765138125614648e+00,-1.136821282707106695e+00,6.156305144220554304e+00,-2.172919372715163888e+00,7.158449315009574043e+00,-5.408217492953449224e+00,1.879397219959801912e+00,-6.426736471315832588e+00,-9.290999990719467361e-01,1.439358883858352200e+00,-5.536464944624014173e+00
1.120000000000000000e+02,4.053404308747725615e+00,9.840192191611190076e-01,-5.846477340807538781e+00,-4.409263333315427857e+00,1.562786200586010033e+00,-2.513577994521848602e+00,1.779514443478845021e+00,-7.484045453002846848e+00,-2.986965456767444183e-01,3.547242843724966121e+00,-1.662838616513128365e+00,5.349722579760214813e+00,-2.671568792182652530e+00,6.958548999121947354e+00,-5.616940416431746463e+00,2.129413127322530741e+00,-6.869235684623063776e+00,-6.813518547851689089e-01,8.399991022018079567e-01,-5.963120518636916501e+00
1.130000000000000000e+02,3.984080426007658993e+00,1.272480537451279314e+00,-6.009196016221569181e+00,-4.478038359979688465e+00,1.936595645523506715e+00,-2.090143414965582647e+00,1.537741228844777597e+00,-8.291414605138681893e+00,-5.457480436239703359e-01,3.629732439050735060e+00,-2.006356652838532817e+00,5.391672945796923244e+00,-2.797590070917549632e+00,7.141851025580522538e+00,-5.550174976763512902e+00,1.297102887458680742e+00,-7.385311588397109439e+00,-8.676862599094733453e-01,5.422915680371319658e-01,-6.242273447255360708e+00
1.140000000000000000e+02,3.595706144969447404e+00,7.659280324410591145e-01,-5.764317656727190098e+00,-4.821256159210671299e+00,1.187847142140794343e-01,-2.648763511491620370e+00,1.500284739586839278e+00,-7.533364067966600963e+00,-4.689936342428816518e-01,4.310540129827789002e+00,-2.347333451741083987e+00,5.200419257927769046e+00,-2.923489697133939913e+00,6.651002361846201971e+00,-5.716413720188231018e+00,1.026483539190758298e+00,-7.455022998592181871e+00,-8.840669296683161260e-01,2.356374040092429623e-01,-6.686861960130865867e+00
1.150000000000000000e+02,3.487057302927878855e+00,9.090140827697570369e-01,-6.377688200818035114e+00,-4.610459830045962271e+00,9.846414857414074184e-01,-2.678728209934940985e+00,1.153654625557525737e+00,-7.816720735507378670e+00,-1.302705476729214995e+00,4.336849537751841233e+00,-2.754635400951561230e+00,4.945990403085493092e+00,-3.358189000839715277e+00,6.404730473307577832e+00,-5.603636312566300681e+00,1.127201501629260028e+00,-7.802178326239383566e+00,-7.082150161356448592e-01,2.243861160035304225e-03,-7.023559768968592465e+00
1.160000000000000000e+02,3.286638676572938955e+00,6.044703460153726393e-01,-6.312476918322067476e+00,-5.426467208006497955e+00,1.053654069483290101e+00,-2.344768044122376160e+00,1.029411326271578053e+00,-7.792690929619703333e+00,-1.316091515459027583e+00,3.532314654441340185e+00,-2.899807583930471111e+00,4.632368221287607390e+00,-4.236512143183399637e+00,5.851391762069724223e+00,-5.622328475399707592e+00,6.656223288996608867e-01,-8.028184430170771435e+00,-1.287171914512647897e+00,-3.596689720714779104e-01,-7.359547299330697179e+00
1.170000000000000000e+02,2.856228186534836677e+00,9.335638499423010161e-01,-6.581808454485136295e+00,-5.018101589565726606e+00,1.874521364937107304e-01,-2.314432951319152387e+00,6.340505785220820201e-01,-8.711409628269219496e+00,-1.309349198493271471e+00,3.386397578690719445e+00,-3.333479872246066122e+00,4.697970355088373573e+00,-4.251286966163368319e+00,6.086575208851240149e+00,-5.803281757519926920e+00,5.809249343086777539e-01,-8.616007476510208818e+00,-1.262245388832384352e+00,-8.839881467071362131e-01,-7.503095248179237231e+00
1.180000000000000000e+02,2.409503949416278434e+00,1.208536647554862453e+00,-7.323225530344283918e+00,-5.052548672531614216e+00,-2.633116469496459000e-02,-3.072258173098882050e+00,6.274580323266084614e-01,-8.016662768330430566e+00,-2.196844712144344847e+00,3.943287608483767137e+00,-3.372696643015603790e+00,4.277465247260735737e+00,-4.862926091532433936e+00,5.508886572890088651e+00,-6.038147891205732698e+00,-8.254962304353175018e-02,-8.922917080842150739e+00,-4.487981299560200865e-01,-9.137647291320145637e-01,-8.011429245426223034e+00
1.190000000000000000e+02,2.244996281266254723e+00,1.334121705474598518e-01,-7.323505249036879050e+00,-5.021229541231477356e+00,-2.831268295963237924e-01,-2.712427144399299550e+00,6.502406031963483546e-01,-8.436540470900123267e+00,-1.922273951449209317e+00,3.499729262880578951e+00,-4.034159570515530646e+00,4.025029211030775045e+00,-4.949459468245749783e+00,5.742909412153101911e+00,-5.961768106936664147e+00,2.382936979147043388e-03,-9.718021852935923022e+00,-1.035207449703857918e+00,-1.231313691844681424e+00,-8.206053026028186537e+00
1.200000000000000000e+02,2.039847768777161896e+00,4.190930676999657933e-01,-6.868013435368686359e+00,-5.540314132410791181e+00,-3.910534445026098149e-02,-3.040779786025898712e+00,4.943115013856890783e-01,-9.449858252330420427e+00,-1.843334208877347891e+00,2.775041170978671090e+00,-4.131349000391259629e+00,4.139170497261908110e+00,-4.923073153564430982e+00,5.414374612169806866e+00,-6.284689612337992060e+00,-1.647858501727138547e-01,-9.618898859045073024e+00,-7.862800161074035010e-01,-1.575646940252033890e+00,-8.333208758614601308e+00
1.210000000000000000e+02,1.786482531159121478e+00,4.251725032837878060e-01,-7.256975251962240137e+00,-5.774186442557898147e+00,-5.989534948397291503e-01,-3.592482216628337000e+00,1.187049636097955302e-01,-9.160452150383044057e+00,-2.458116805000092775e+00,3.182530668482457248e+00,-4.408930391356663314e+00,3.819938431147526181e+00,-5.074712459193860603e+00,4.673669652600517921e+00,-6.118395370695949964e+00,-5.038256823997599998e-01,-9.721571712799280007e+00,-1.437977413369732504e+00,-1.697029238317694366e+00,-8.790913817058132906e+00
1.220000000000000000e+02,1.558996510609113262e+00,6.824680244622099989e-01,-7.452735726056941346e+00,-5.425390518785791372e+00,-9.525376822284492562e-01,-3.119197277146860792e+00,-2.116862763350770005e-01,-9.413811800414968900e+00,-2.302440912788521921e+00,2.598404619642486590e+00,-4.360523473380408355e+00,3.627623931650672873e+00,-5.399291966852764801e+00,4.892535754527113312e+00,-6.019058692268878907e+00,-2.518643133340986440e-01,-1.005824511688967959e+01,-1.672359390364949405e+00,-1.803944800863500619e+00,-8.869320851883415457e+00
1.230000000000000000e+02,1.348098881454202536e+00,3.349982266815210719e-01,-7.413284874144755676e+00,-5.027813720016257371e+00,-7.012373963539203503e-01,-3.581477106652231512e+00,-3.509208634719224174e-01,-8.812428908210835132e+00,-3.030291047355208711e+00,3.095322735765992483e+00,-4.696906621453930342e+00,3.789947618342856650e+00,-5.226395805528707861e+00,4.630206248732386953e+00,-6.452749680350022388e+00,-1.732674696304826178e-01,-9.638617293129788877e+00,-1.514214975783089612e+00,-1.976745358926374374e+00,-9.072544593726652451e+00
1.240000000000000000e+02,1.492314069455277670e+00,4.805294710685859005e-01,-7.767853368992996721e+00,-5.877174137659077147e+00,-1.495858694999174787e+00,-3.014468616996240247e+00,-3.417045783799779746e-01,-9.456950480104559631e+00,-2.528092869199504378e+00,2.859821061803554887e+00,-4.652498263239142062e+00,3.725247001589576890e+00,-5.321190624954424742e+00,4.261313750618218599e+00,-6.475861663333262186e+00,-4.918590933745832228e-01,-9.710423426050910578e+00,-1.481103153920564575e+00,-1.919992758084158480e+00,-9.089453456855990154e+00
1.250000000000000000e+02,1.533323150373976818e+00,5.668070623359029447e-01,-7.572696499211838628e+00,-5.668804796876173668e+00,-4.115022048032612734e-02,-3.408198153208111592e+00,1.784812855282558730e-01,-9.724740970129083451e+00,-2.028119220462603955e+00,2.522376501089047540e+00,-4.571951846101193873e+00,4.046696523668104284e+00,-5.441158022513095105e+00,4.400333607596285113e+00,-6.404602929646653564e+00,-5.125547867361911480e-01,-1.026042753421257281e+01,-1.740160338955452524e+00,-1.899573211140503037e+00,-8.991448534491953026e+00
1.260000000000000000e+02,1.365579915385107812e+00,-4.206776167968107050e-02,-7.854660198152856765e+00,-5.728956035070027930e+00,-1.335010793033474252e+00,-3.101494677426343216e+00,-1.548568132572291645e-01,-8.824995793216482198e+00,-3.038581396005989088e+00,3.112940239475667337e+00,-4.623288248821576296e+00,3.951293107444078245e+00,-5.699267627697798488e+00,5.032704541111963081e+00,-6.435859201989138079e+00,-1.124170198113727981e+00,-1.014617771113234213e+01,-1.159125668792506669e+00,-2.054507848515851443e+00,-9.127624251630395591e+00
1.270000000000000000e+02,1.496231504009715385e+00,1.157394236716485225e-01,-7.660672583575883543e+00,-5.790933618485643031e+00,-8.553529733771689791e-01,-3.307262718065147045e+00,-3.541662603689956779e-01,-8.508269205734590557e+00,-2.664932099005075994e+00,2.868532088037209604e+00,-4.600478093660245626e+00,3.599770499581122607e+00,-5.123400409311428483e+00,5.167035107847247843e+00,-6.179053767126480246e+00,-1.834437662675735270e-01,-9.496187511542977688e+00,-1.144578545347116227e+00,-2.002810266626267044e+00,-9.160416942700004839e+00
1.280000000000000000e+02,1.669803842659438153e+00,6.647412261611057582e-01,-7.314219084177499219e+00,-5.848617368343946410e+00,-1.519955491974843920e+00,-3.351722483606596192e+00,1.344015872133023093e-01,-8.940461462169023932e+00,-1.984455140607304546e+00,2.829230930740041838e+00,-4.192086444852860083e+00,3.933659320127542269e+00,-5.063914517627150502e+00,5.225037613497814704e+00,-6.269850831595690899e+00,1.621892355816316189e-01,-9.427815647247575370e+00,-1.460062418256452998e+00,-1.617156802354216438e+00,-8.797144363180812832e+00
1.290000000000000000e+02,1.776098447671414782e+00,4.037903454650092483e-01,-7.756681694912903602e+00,-5.738832726364103465e+00,-3.226737985964622801e-02,-3.270715017256614399e+00,1.970475323351102426e-01,-8.662808103150764438e+00,-2.533968904271450384e+00,3.216429244905619989e+00,-4.323975462621119981e+00,4.007937826909968138e+00,-6.046574585803009327e+00,5.502978065210605507e+00,-6.189155347731752244e+00,4.048938260739187167e-01,-9.672489763713628008e+00,-1.617361342747974495e+00,-1.683114718621019801e+00,-8.882948876822544193e+00
1.300000000000000000e+02,2.071137898205760219e+00,1.361209016637258684e-01,-7.089983321426437612e+00,-5.739735432385179692e+00,-7.510411078896546133e-01,-2.881615753199052943e+00,2.218740582899912939e-01,-8.243495534731266616e+00,-1.571659302859618856e+00,3.362541964595648025e+00,-4.018291099455165494e+00,4.150866616988325930e+00,-4.175889379475702157e+00,5.418377871394926437e+00,-6.072592722572917268e+00,1.650219024487951658e-01,-9.202035053481770532e+00,-1.213077301658646245e+00,-1.140422788322102310e+00,-8.413553248343230706e+00
1.310000000000000000e+02,2.353204794083215923e+00,1.230173308331322435e+00,-6.599646984708888553e+00,-5.574837661827513280e+00,-1.106535595107915881e-02,-3.259450163909045184e+00,5.260459075134125140e-01,-8.508327325983401579e+00,-1.451616859310885577e+00,3.345276473443565823e+00,-3.660948904907244561e+00,4.509704448161663493e+00,-4.699002314605868591e+00,5.160886688500277764e+00,-6.141746505595727434e+00,2.765145904582675396e-01,-9.402855299206757778e+00,-1.452640177859076065e+00,-1.057484092599525694e+00,-8.103049796400373594e+00
1.320000000000000000e+02,2.293869209023895461e+00,1.322580924823540727e+00,-6.417217122226485770e+00,-5.293196614818120871e+00,6.642450379614368572e-01,-2.871741618518720340e+00,7.796268252132217969e-01,-7.890369258850651768e+00,-1.365560203185348875e+00,3.301246126792392932e+00,-3.101204158583488635e+00,4.385039035710897259e+00,-4.152306528886929193e+00,5.719456850157822458e+00,-6.059012200321495456e+00,1.072899503213579298e+00,-8.944151477192455957e+00,-1.050152223548012520e+00,-7.364620157474249806e-01,-7.849250552218431487e+00
1.330000000000000000e+02,2.674767654749192314e+00,6.988123918905582155e-01,-6.464311226008410571e+00,-4.536501376421877119e+00,2.939992253784422527e-01,-3.156180856726849449e+00,8.297870978882732063e-01,-8.215404644529812117e+00,-1.525324382301507908e+00,3.739899673616622344e+00,-3.075776363753255804e+00,5.131608726224907713e+00,-3.985595128740396120e+00,6.033812082622143969e+00,-5.764585798195368760e+00,6.584616044105920940e-01,-8.905885706104641031e+00,-1.218277003438845707e+00,-6.186759328907478483e-01,-7.663263685947415027e+00
1.340000000000000000e+02,3.301861955348661670e+00,1.172861260165185326e+00,-6.470696591439213385e+00,-5.024943399944864275e+00,3.509194146670764347e-01,-3.179833859385151840e+00,1.246509066277900590e+00,-8.544932298372527768e+00,-1.177323720946348740e+00,3.240033303415099653e+00,-2.726556471499309797e+00,4.898422801086977252e+00,-3.418603810771345675e+00,5.597104275406395324e+00,-5.764926345678905051e+00,1.129896646952534445e+00,-8.492002156193159124e+00,-9.134256570742027570e-01,-1.824982900637640848e-01,-7.274596250293963173e+00
1.350000000000000000e+02,3.522102947785498817e+00,1.483035536649230046e+00,-6.614041486369838907e+00,-5.363475591086429795e+00,9.796700298908549431e-01,-2.345908978725214755e+00,1.494275936952868422e+00,-7.954266601133888059e+00,-3.764449426632759943e-01,3.135199637614719315e+00,-2.273186472793243595e+00,5.089614831560572483e+00,-3.291039640487334772e+00,6.528367418766835684e+00,-5.721853535607095864e+00,1.855971931308033618e-01,-7.620604224933682502e+00,-1.084966789676560017e+00,1.878113513865826145e-01,-6.796257275121701191e+00
1.360000000000000000e+02,3.810563627286160937e+00,1.099761558385322857e+00,-5.989145574299564068e+00,-5.131206152059721859e+00,8.755445008070810164e-01,-1.709741033527414356e+00,2.050566589493256764e+00,-7.536200241565811808e+00,-5.258777140049305521e-01,3.856596858789670623e+00,-2.090673570875467568e+00,5.196330909366766448e+00,-2.922024171074399490e+00,6.285086530108157099e+00,-5.710258860648084855e+00,1.645717538045591288e+00,-7.571286596588518769e+00,-5.341289453730975190e-01,5.610219636702482582e-01,-6.557175150572575717e+00
1.370000000000000000e+02,4.112476303620304030e+00,1.613698801924722037e+00,-5.761154164017812107e+00,-4.448140916539044198e+00,1.027298427268843684e+00,-1.748159834940631541e+00,1.812399300434907046e+00,-7.224004871069868550e+00,-1.178171287178501336e-01,4.115892713123516344e+00,-1.768316763321008622e+00,5.556386759238058026e+00,-3.001946923069082729e+00,6.645492278240854311e+00,-5.489758784762899246e+00,2.194610760914588621e+00,-6.782234095141403074e+00,-7.813481673637779901e-01,7.437606554529904157e-01,-6.035410510558623542e+00
1.380000000000000000e+02,4.667815485122387642e+00,1.423411242920765929e+00,-5.937557619898967687e+00,-4.524658385625548007e+00,1.330211008929248928e+00,-2.225582271106392618e+00,2.531514231914741231e+00,-6.756699462401277501e+00,2.014667569078480991e-01,4.197579898815359201e+00,-1.033897711659717888e+00,5.903373799753598661e+00,-2.745500788891593658e+00,7.296415083092282927e+00,-5.421242094651835153e+00,1.094072329253322096e+00,-6.913147225218191139e+00,-9.517702359649184984e-01,1.020487007914389732e+00,-5.828440667920284923e+00
1.390000000000000000e+02,4.870751239219631046e+00,1.249636416140174733e+00,-5.759584366981403747e+00,-4.390143179936960571e+00,1.949540850148065774e+00,-2.618709683302516744e+00,2.878304994293961805e+00,-6.476975643678465566e+00,7.047308664861293703e-01,4.428017401628699723e+00,-9.450780037560824187e-01,6.037269741949191193e+00,-2.186081686606324403e+00,7.627458214987411722e+00,-5.306703840653610449e+00,2.294166831722153965e+00,-6.295513031247729430e+00,-4.965185334863527200e-01,1.471115063131444467e+00,-5.393340005529003278e+00
1.400000000000000000e+02,5.390955531469411532e+00,2.357348147797067472e+00,-4.795859075199047084e+00,-4.961502171963053875e+00,1.357242602423019306e+00,-2.002316257837265745e+00,2.680657981062192441e+00,-6.476878273075922010e+00,8.793243493069635708e-01,4.971343690804149063e+00,-3.373910749761080963e-01,6.121661904830136613e+00,-1.656293822187092868e+00,8.271019488201162062e+00,-5.254757145722669165e+00,2.133459081439652127e+00,-6.368022558102715891e+00,-6.501896574787540128e-01,1.732229858434284342e+00,-5.123270950631347631e+00
1.410000000000000000e+02,5.533466528360938774e+00,1.947948123673725052e+00,-5.381281607376370957e+00,-4.122991452996797257e+00,2.410927833238667439e+00,-1.828584451721101178e+00,2.962254590228925011e+00,-5.691830988017380299e+00,7.133030195885675662e-01,4.256872030295713927e+00,-1.632507732530559252e-01,6.527162476847807149e+00,-1.417020378998244512e+00,8.531878903420441418e+00,-5.186893756084188567e+00,2.746457770653737196e+00,-5.970783796462808546e+00,-9.217321876300536010e-01,2.043886108883635089e+00,-4.658996591004152421e+00
1.420000000000000000e+02,5.547900075113251006e+00,2.166748922204662087e+00,-5.327694012733718232e+00,-4.130361793271043247e+00,1.531997868227093829e+00,-1.923161242371238089e+00,3.251382532775171974e+00,-6.934072277894469671e+00,9.696699283301369876e-01,4.457466816276161481e+00,8.623662571289830714e-02,6.664471043816685203e+00,-1.393671919652747393e+00,8.888032464788087950e+00,-5.136141108661640864e+00,2.231132044928187952e+00,-5.489232840309645312e+00,-8.214838806812712058e-01,2.333282113393176260e+00,-4.319335438005961869e+00
1.430000000000000000e+02,6.133868256606287872e+00,1.933122871650440944e+00,-4.160159479949022909e+00,-4.211553586514651393e+00,2.775570204712341837e+00,-1.911310953988959671e+00,3.477807081929216171e+00,-6.444866886691722030e+00,1.105368473873872492e+00,4.117942278833256253e+00,3.929567585423154319e-01,6.820481372367352968e+00,-8.206174813260095346e-01,9.084726296505753140e+00,-5.224367158732141192e+00,2.532970943544452513e+00,-5.274042622652137524e+00,-1.280004984834235693e-01,2.576235021338491471e+00,-4.262559142443172355e+00
1.440000000000000000e+02,6.126059879742194347e+00,2.431178578369682430e+00,-4.617647455165942993e+00,-4.167302549683753909e+00,2.417901008526159412e+00,-1.425315410454158993e+00,3.724535401269479351e+00,-5.879851547104827603e+00,1.349908150682903818e+00,5.006579316593046336e+00,7.903363586952044662e-01,6.942874024169501723e+00,-4.440276603013462164e-01,8.921146609266545013e+00,-4.922421136094182081e+00,2.912981762775670891e+00,-4.547475372013652262e+00,-3.734267746228295826e-01,2.775455388721630889e+00,-3.942432335704748159e+00
1.450000000000000000e+02,6.392491415395146426e+00,2.239069327983282953e+00,-4.639805709589077232e+00,-4.252664617074636055e+00,1.867245342697531951e+00,-1.210832459294747476e+00,3.683533210664901691e+00,-5.907849372536642107e+00,1.691347142174054685e+00,4.729943325036507495e+00,7.380150255502767598e-01,7.293696587565560385e+00,-1.171798393012670747e-01,9.087910953741696218e+00,-5.042465348742223519e+00,3.687882594698532746e+00,-4.824902148778006605e+00,5.862000606746436970e-03,2.936654937610971405e+00,-3.694171040361032610e+00
1.460000000000000000e+02,6.184634889629427867e+00,2.407851012299810911e+00,-4.884923699635047356e+00,-3.840020375777782213e+00,2.459955466666032819e+00,-1.274687144764999225e+00,3.899692961526929125e+00,-6.092786411620903841e+00,1.527261222285552611e+00,4.503176187687430776e+00,9.333454422539622097e-01,7.147344754978571579e+00,-2.559198333667764280e-01,9.327019452922231224e+00,-5.041622062006822169e+00,3.245917700226127245e+00,-4.377145965239997771e+00,-2.051697346512217635e-01,2.976097428845553949e+00,-3.749302521145859490e+00
1.470000000000000000e+02,6.244097082663614628e+00,2.693529015882437871e+00,-4.714321360087025070e+00,-4.030283793391346236e+00,3.388416033847592601e+00,-1.266241434499300267e+00,3.877859830916162931e+00,-6.238482499528141823e+00,1.169594251877176916e+00,5.154895628808854546e+00,9.279045425408989356e-01,6.875113398852650270e+00,1.256069475665195778e-01,8.748874292901755112e+00,-5.038845868898502722e+00,2.794790791632227211e+00,-4.673774610965862664e+00,-2.521802171526686953e-01,3.161486545487081745e+00,-3.933686565479598052e+00
1.480000000000000000e+02,6.485486023438985725e+00,3.011959614318321155e+00,-4.675434904996124352e+00,-3.850095366500942973e+00,2.795449400723049926e+00,-2.247628201636838519e+00,3.386051694989794747e+00,-6.530246112271774095e+00,1.732081170688772209e+00,4.064839828996706039e+00,1.004234542544714337e+00,7.286146286586713039e+00,-6.768176194963524406e-01,8.992123716619527585e+00,-5.256396766691992184e+00,3.581956513973305611e+00,-4.665254735345655490e+00,-1.072824940796007764e-01,2.849523151108547481e+00,-3.773168591051343501e+00
1.490000000000000000e+02,6.206283314848063171e+00,2.201468697710041500e+00,-4.543863226729534688e+00,-4.904763472460552443e+00,2.243137534970331970e+00,-2.203811867968371807e+00,3.583307221078875671e+00,-5.874875373464711892e+00,1.443538596246700223e+00,4.747545028160322644e+00,7.935110237811130451e-01,7.207425006673221723e+00,8.358735300137448698e-02,9.149545275114640219e+00,-5.340765215078233652e+00,3.031111286279720929e+00,-5.121156960705892658e+00,-1.895079168679590087e-01,3.181693164239853377e+00,-3.877039617667305205e+00
1.500000000000000000e+02,5.976845416165742719e+00,2.362583071966928294e+00,-5.086325879531772287e+00,-4.326749895180457273e+00,2.862693569642599023e+00,-1.832646078936152279e+00,3.698001829513394956e+00,-6.018467941195184245e+00,1.877112012922642847e+00,4.348217421560276463e+00,8.614004456372662544e-01,7.178402067784969809e+00,-1.175458685845962803e+00,8.713204532058705709e+00,-5.272518142171572109e+00,3.370547002557568117e+00,-5.052549275187620204e+00,-9.349609108035776828e-01,3.148142164621166028e+00,-4.162002681600868392e+00
1.510000000000000000e+02,6.098485477593705184e+00,1.795229109452300520e+00,-5.007302224303629146e+00,-4.364138486299979469e+00,2.522719106676628797e+00,-2.358500657081802121e+00,3.642004778689650557e+00,-5.749560804387636281e+00,1.108782387670866454e+00,3.894582653773949854e+00,6.189751951486993642e-01,6.955095294040114950e+00,-4.511042582229272124e-01,9.123571741258928114e+00,-5.408677774839764751e+00,2.994759944318109657e+00,-5.032938122812140591e+00,-4.506779201825359960e-01,3.149406604625065942e+00,-4.295916176555732768e+00
1.520000000000000000e+02,5.641675192304918873e+00,1.960039920391214885e+00,-5.557477803270792549e+00,-4.259492841590312828e+00,2.979142665834202841e+00,-2.190404151284287337e+00,3.792428316327324023e+00,-5.920010433530610960e+00,8.568586133323591314e-01,4.053748644686298697e+00,5.852578538996205948e-01,7.034109294981911731e+00,-9.649970627245131327e-01,8.935190116433368246e+00,-5.469626437653883677e+00,2.982665032041936115e+00,-4.889783854433277455e+00,-6.184446475436085056e-01,2.772835493050266997e+00,-4.223028047917174455e+00
1.530000000000000000e+02,5.712431856366814387e+00,1.666163524856209222e+00,-4.854514166171674638e+00,-4.335008809883530212e+00,2.474425020352374549e+00,-2.988375784659313528e+00,3.372343502537467064e+00,-6.870110778880402336e+00,1.329558604085558260e+00,3.953665310814882261e+00,1.878191750406836558e-01,6.643544228265215068e+00,-6.888203639729445493e-01,8.951307706846302281e+00,-5.485601473394560834e+00,2.795266211044084681e+00,-5.490411368185965202e+00,-8.583192487358763945e-01,2.597233923953853996e+00,-4.681252149385939809e+00
1.540000000000000000e+02,5.315839878962751008e+00,2.149169414488229624e+00,-5.254593937220876754e+00,-4.607459589277542733e+00,1.998426847472904777e+00,-2.125354868380768814e+00,2.766960731262249951e+00,-6.096773205685912522e+00,5.543873678195353483e-01,3.960892833901068943e+00,3.321703516850902371e-01,6.646968878939248704e+00,-6.929158309052025899e-01,8.312977103508487176e+00,-5.478825646052016829e+00,3.095108792734186043e+00,-5.720844171738492356e+00,-3.092977615508947231e-01,2.532309519032780898e+00,-4.973460971860810709e+00
1.550000000000000000e+02,5.062646175544575300e+00,1.805399776304989823e+00,-5.519622476900820196e+00,-4.707275157948354050e+00,1.741143592246924054e+00,-2.685363941572446400e+00,3.255979863307994826e+00,-6.550826888440520968e+00,3.805188978007250089e-01,4.026303044514836671e+00,-3.273894570471143073e-01,6.343933694072460661e+00,-1.410484279342580471e+00,7.922412383349720422e+00,-5.633530350517695240e+00,3.112782301213169234e+00,-6.322308609889080167e+00,-6.410915142658170085e-01,2.224374018710689516e+00,-4.936341507958521113e+00
1.560000000000000000e+02,4.805436260823762851e+00,1.531737527646019226e+00,-5.422000058782155740e+00,-4.885944986271705481e+00,1.322332644174089022e+00,-2.766060773612014412e+00,2.828858851859971324e+00,-6.989500730112119697e+00,1.803176214224161689e-01,4.128626403400451395e+00,-5.650918973464006401e-01,6.266153104151513276e+00,-1.967739404843028339e+00,7.751931520737823433e+00,-5.519500886788200944e+00,2.265369388266025741e+00,-6.239022183947843914e+00,-9.080957399895168702e-01,2.065271251841783062e+00,-5.352610182399200056e+00
1.570000000000000000e+02,4.703669342346677773e+00,2.074517428681280862e+00,-6.008572809607589882e+00,-5.046915342090692036e+00,1.724216450423842639e+00,-2.086827670850537331e+00,2.568683591435149793e+00,-6.933711274612222475e+00,3.707051265677745178e-02,3.713207734557013584e+00,-8.715397199896351976e-01,6.205854574019175729e+00,-1.682733164688459571e+00,7.281131112816234818e+00,-5.502434383468806978e+00,2.239959491839872197e+00,-6.205005929293928801e+00,-5.910895087569798534e-01,1.604993993008220210e+00,-5.822716945114165377e+00
1.580000000000000000e+02,4.209438076646848437e+00,1.491041419032611781e+00,-5.536425894463952169e+00,-5.013169685867974401e+00,1.373676861227321577e+00,-2.409479736621523926e+00,2.557481807289398112e+00,-7.292833406519351414e+00,1.022263619217168573e-01,3.771510578581439344e+00,-6.738723928978465061e-01,5.771423542149027419e+00,-2.055951540283502688e+00,7.571830924717049882e+00,-5.621455731076293816e+00,2.198927385862446737e+00,-6.747429246593854124e+00,-7.884805795763448755e-01,1.229474494629209769e+00,-5.971721016728675835e+00
1.590000000000000000e+02,4.196014673747741952e+00,1.165552271413941243e+00,-6.184744797688330742e+00,-5.079775372771468511e+00,5.385052997702219901e-01,-3.087017662988293942e+00,2.334731603815355605e+00,-7.065005249711534319e+00,1.556610354101244376e-01,4.021563496143293115e+00,-1.567778154588021389e+00,5.996723719759887494e+00,-2.866708413519379661e+00,7.009968448621529014e+00,-5.738032405744123210e+00,1.061168836743443755e+00,-7.544608017958753798e+00,-6.585530630367875116e-01,9.155355434032985684e-01,-6.182446713928432480e+00
1.600000000000000000e+02,3.631079590414599600e+00,2.103737915508274714e+00,-6.200304373006211733e+00,-5.359666106587318346e+00,-6.316530257642893886e-04,-2.535569617277179777e+00,2.134424293905242020e+00,-7.661325707239968530e+00,-1.081715922171795130e+00,3.784449337585065187e+00,-1.873044053553829524e+00,5.548698307344703373e+00,-2.698434956246322347e+00,7.453654973688970564e+00,-5.785082467978413412e+00,9.516558981373732795e-01,-7.381762647294722868e+00,-1.253981797162012413e+00,4.186663644652640071e-01,-6.772785506552643220e+00
1.610000000000000000e+02,3.622092811819983993e+00,8.054656016516202888e-01,-6.399850198592259787e+00,-5.658175867912802026e+00,2.494871300805333036e-01,-2.923470191916643479e+00,1.870889847727730038e+00,-6.807838947307268462e+00,-9.465929760793627690e-01,3.652290356386903358e+00,-2.253276779421621523e+00,5.328662817995379442e+00,-2.950124913811160710e+00,6.458216894171504130e+00,-5.856787203189771418e+00,1.427441165700066072e+00,-7.843569325147957905e+00,-1.121003727372541059e+00,4.391965944031024915e-01,-6.782037287636261347e+00
1.620000000000000000e+02,3.392144073169706342e+00,1.416470927249336542e+00,-6.758684982095005012e+00,-5.206942324277588519e+00,3.202705740504306897e-01,-3.142524427038605683e+00,1.766397167780120236e+00,-7.701730229212993883e+00,-1.053684532778415672e+00,4.122252425444043133e+00,-1.941545901217581971e+00,5.440392849604763548e+00,-2.934112489750552832e+00,7.051139439266254527e+00,-5.662375504279626881e+00,1.214754437806418119e+00,-8.168080937113630924e+00,-8.479800524822452834e-01,2.694787899943365539e-01,-6.936753500652681481e+00
1.630000000000000000e+02,3.532148203193751446e+00,1.772459182947382139e+00,-6.652620298854038161e+00,-5.484723707248863711e+00,-8.128734563426165405e-02,-2.449315617130883638e+00,1.406236710976293880e+00,-7.662403923021077645e+00,-6.328716544763536289e-01,3.924312193591735554e+00,-1.959380368644503490e+00,5.138451772828624087e+00,-3.037035617497706230e+00,6.678892488991152732e+00,-5.692444952274140491e+00,1.537687528462326370e+00,-7.996723095168571938e+00,-4.654147886041091198e-01,1.009205390509487765e-01,-6.907283563271123583e+00
1.640000000000000000e+02,3.465568238403510026e+00,1.605407083372907717e+00,-6.142498141552175106e+00,-4.412731961700454342e+00,-2.654189311576063970e-01,-1.865111285887557813e+00,1.971064029847092725e+00,-8.021363397811080986e+00,-5.013812728208262293e-01,3.958262047826119012e+00,-2.232057600327637115e+00,5.113220558818118988e+00,-3.177530283230318719e+00,6.545557935725554444e+00,-5.756857894933575359e+00,5.887057639094784856e-01,-8.065913703632448417e+00,-1.040676304296381138e+00,-1.988755720570525853e-02,-7.050332720612003889e+00
1.650000000000000000e+02,3.264968889287024112e+00,1.303236241045030885e+00,-6.830323165394854179e+00,-4.958314321163515004e+00,5.940712833862504816e-01,-2.140971027321275422e+00,1.613579773823760277e+00,-7.551823470168341323e+00,-8.758082758947295376e-01,4.063859494547332751e+00,-2.556959022587563801e+00,5.319216458826354632e+00,-3.344836179979063129e+00,6.672740176844516924e+00,-5.710311998697308766e+00,1.066164847610414190e+00,-8.460993881108738179e+00,-1.362508872579411001e+00,-1.995108699151296183e-01,-7.045019774738329410e+00
1.660000000000000000e+02,3.454583542288918174e+00,1.483473444009480779e+00,-5.767364656164145842e+00,-4.852758000450775100e+00,-2.493920251398384913e-03,-2.861542000155748777e+00,1.932656916490653964e+00,-7.210106557596558829e+00,-6.884415263671451735e-01,3.451954858806423054e+00,-2.243073956287066739e+00,5.031593359039385760e+00,-3.695016707382130061e+00,6.547153528838598469e+00,-5.668012450011767456e+00,5.180657589910153682e-01,-8.204147379242977323e+00,-1.280398194282747149e+00,-2.619304961264142806e-01,-7.345432988531898744e+00
1.670000000000000000e+02,3.365053449716625789e+00,1.653212225348942077e+00,-6.129522875064121301e+00,-4.904265064972817889e+00,5.801212825841723930e-01,-2.813510826502846118e+00,1.421786283597779921e+00,-8.343843189006888039e+00,-1.258163500824232672e+00,4.025697013952418857e+00,-2.407608016179286992e+00,4.914313870523084660e+00,-3.773313600655474165e+00,6.250685134025683709e+00,-5.782521329159319379e+00,1.017805255525526809e+00,-8.796516214562606351e+00,-6.295043753449458546e-01,-2.761441376345368237e-01,-7.354614328698669823e+00
1.680000000000000000e+02,3.289428797416865446e+00,9.504477740986612133e-01,-6.148834948454239502e+00,-5.371575057412417920e+00,-3.785033375968752112e-01,-2.960661179183300185e+00,1.233604859128194509e+00,-8.234438994861323025e+00,-4.950743416364831728e-01,3.525339648130479286e+00,-2.603643366514427182e+00,5.079444033740606379e+00,-4.135570365890197664e+00,6.208369155091311598e+00,-5.687746291028871859e+00,6.314163432784325458e-01,-7.940391428085955106e+00,-6.124622138247663994e-01,-2.246529660276533058e-01,-7.389059758396680166e+00
1.690000000000000000e+02,3.123181509193015071e+00,1.435688717992710250e+00,-6.936942337513989365e+00,-5.243677916921702931e+00,3.245022274074008672e-01,-2.595662981777068001e+00,1.421841214981806489e+00,-7.481465230919950749e+00,-8.046073413056769041e-01,3.735926467287529640e+00,-2.675609999313671938e+00,4.911608825802701084e+00,-3.951285491238044401e+00,6.593726206079974617e+00,-5.863331313559196900e+00,6.125423348440249827e-01,-8.226458885593823211e+00,-8.547747554985452023e-01,-3.728349747587117458e-01,-7.473490702516769169e+00
1.700000000000000000e+02,2.966318452726782962e+00,1.718204413383838336e+00,-6.967585937383077521e+00,-5.011672034476083226e+00,2.327312025213361391e-01,-2.721730853801533900e+00,1.057584575169008501e+00,-7.099773207056191637e+00,-1.602531999849982958e+00,3.552561336603309528e+00,-2.567265226103471409e+00,4.750996058437499059e+00,-3.280946503679336601e+00,7.158101036344681312e+00,-5.918078167606484641e+00,5.389588210546275571e-01,-8.294886908316909668e+00,-6.762818891454476233e-01,-2.264211185247591573e-01,-7.228677155654801290e+00
1.710000000000000000e+02,3.176513105817166061e+00,6.782899454829242059e-01,-6.540065034914886333e+00,-5.509938261945471538e+00,1.982261433683284169e-01,-2.938561496749101387e+00,1.294482024323317049e+00,-8.088643208566688614e+00,-1.054134660820554181e+00,2.918784066860815152e+00,-2.706149564012898967e+00,4.873558714465326069e+00,-3.529128702947331941e+00,6.342141410391454848e+00,-5.686666880612776254e+00,7.848389856674067300e-01,-8.450568291687462263e+00,-1.030447149155508946e+00,-4.578781746389244955e-01,-7.374505969711170117e+00
1.720000000000000000e+02,2.932098710341113357e+00,1.896915722863212306e+00,-6.582108353137407164e+00,-5.295958898144972338e+00,3.443631609155709539e-01,-2.966601195674792635e+00,1.343118632543708113e+00,-8.217944653828437751e+00,-7.301703254874045701e-01,3.454639407193992984e+00,-2.886939009039426907e+00,5.151931699580546642e+00,-3.903489453279384680e+00,6.038222031058191774e+00,-5.723845351271518389e+00,6.231394313770008964e-01,-8.582230480069215517e+00,-8.060236668771048052e-01,-4.339637833336829065e-01,-7.485958925890940918e+00
1.730000000000000000e+02,3.174585684462489787e+00,9.834462567439057334e-01,-7.228423141315394318e+00,-4.977832787703225570e+00,-6.456078761030904500e-01,-2.916348650777774054e+00,1.754217455179442497e+00,-7.945470344606156310e+00,-1.017508445963687391e+00,3.243248338606625758e+00,-2.302713138169635521e+00,5.200179522140650157e+00,-4.016037757224823146e+00,6.733714613674118610e+00,-5.685287812502146210e+00,1.557748330043190466e-01,-8.375285749017736592e+00,-1.172983382912391237e+00,-3.135185604534592718e-01,-7.467266919470167963e+00
1.740000000000000000e+02,2.878905905927722664e+00,1.552390773198411011e+00,-6.817357309035471324e+00,-4.820996548817667815e+00,5.824840506341640023e-02,-2.860314492220040083e+00,1.570456182291311897e+00,-7.551526014821587474e+00,-6.126503036528614388e-01,3.644674216159231150e+00,-2.640062962224111853e+00,4.794085442037769873e+00,-3.344369407713741804e+00,6.178299502145566002e+00,-5.572123616682299385e+00,7.416125555243057166e-01,-7.727311092155161099e+00,-8.129705531726904022e-01,-4.319583051221514425e-01,-7.367869033670941370e+00
1.750000000000000000e+02,3.194443462377803744e+00,1.397313164566290178e+00,-6.371305399985921269e+00,-5.308840312588593235e+00,5.449732371899233124e-02,-2.571064063368235342e+00,1.451018005273548628e+00,-8.390995519717197482e+00,-8.080129428178781659e-01,3.652475061831192082e+00,-2.634632414862231986e+00,4.953727726681620425e+00,-4.130682608543803980e+00,6.934383306169278782e+00,-5.776475184102628724e+00,3.947661470713751397e-01,-8.727703860499296695e+00,-9.800943196702218696e-01,-3.711939110020161525e-01,-7.108493960976848491e+00
1.760000000000000000e+02,3.243396626193737919e+00,7.868678208631018078e-01,-6.732124236119037874e+00,-5.050058910294095149e+00,1.752898174772555551e-01,-2.724889798671023211e+00,1.677565454488215480e+00,-8.002186465069895505e+00,-1.116460815335617918e+00,4.361803254238799887e+00,-2.501539582845196286e+00,4.818617973971647928e+00,-3.527810534105315199e+00,6.255793473545420369e+00,-5.723004259402769023e+00,6.356692591436043926e-01,-8.075882404380337221e+00,-7.717387188482421889e-01,-2.995680510449453826e-01,-7.294281713208863316e+00
1.770000000000000000e+02,3.188819948249948855e+00,1.026405660844329271e+00,-6.638601835751006597e+00,-4.944356603072140643e+00,-5.332548926144289325e-01,-2.348596749858167243e+00,1.566233825788176715e+00,-7.582595144153590816e+00,-6.659501107285404897e-01,3.881025903774562913e+00,-2.366348134424787641e+00,5.430150603640298890e+00,-3.529447487073696710e+00,6.323041239234326483e+00,-5.704086009379407685e+00,9.428367041609405641e-01,-7.828370891184304625e+00,-1.128742557339154295e+00,-2.602228050205067644e-01,-7.175237454401462323e+00
1.780000000000000000e+02,3.510398903913507507e+00,1.852659657975829210e+00,-6.845220613210543092e+00,-4.863466901338294512e+00,-4.599070187703696577e-02,-2.310972873956807394e+00,1.541719414076662797e+00,-7.203938753594601785e+00,-6.464002908057966401e-01,3.515445911890167974e+00,-2.374387616367996667e+00,5.362394048915128941e+00,-3.727373532618936114e+00,6.273977358587733200e+00,-5.620039630003076603e+00,4.629436749748455648e-01,-7.888066660913437111e+00,-1.248710011893797267e+00,-2.085708771270958217e-01,-7.108737671137971503e+00
1.790000000000000000e+02,3.633691395615938458e+00,1.719726960561834606e+00,-6.482395527798895607e+00,-5.195733320870711047e+00,1.201601820293106471e+00,-2.133063589023167506e+00,1.696718217218812441e+00,-8.437055219560587460e+00,-8.413476281301294213e-01,4.263757564463844574e+00,-2.004946964175137847e+00,5.003602021140846290e+00,-3.136945937700237330e+00,6.645374156259978626e+00,-5.365901533992254002e+00,5.031631581844862033e-01,-7.531018811389341927e+00,-7.295724941439816202e-01,-1.365554724308906953e-01,-6.917329360406326622e+00
1.800000000000000000e+02,3.586262153361227334e+00,1.552098335279817443e+00,-6.309848687513405885e+00,-4.763576383630725886e+00,3.590286471480987895e-01,-2.377142808644293837e+00,2.037688668981044060e+00,-8.063827169133695350e+00,-2.001882932194240516e-01,4.437210301158256875e+00,-2.299663435013002744e+00,5.119986486133713655e+00,-2.942690543562057393e+00,6.392512489957281829e+00,-5.601661152527959153e+00,4.749440869045095104e-01,-8.192492457216927093e+00,-7.204092104971752120e-01,5.317549500183783862e-02,-6.683206239713645580e+00
1.810000000000000000e+02,3.889032201422644164e+00,1.383254108400497673e+00,-6.404867807959994330e+00,-4.643543545283153051e+00,1.060623123563876113e+00,-2.744009515020815471e+00,2.067175851344515980e+00,-7.793398532232603593e+00,-8.357163268323948291e-01,4.144022649201695607e+00,-1.972959554971854601e+00,5.419012998828020677e+00,-2.814754497447376380e+00,6.630180530380002324e+00,-5.333461263699168953e+00,1.250243583512790746e+00,-7.481037641364252089e+00,-7.544468931425172276e-01,-1.802575793439487040e-02,-6.889388256701876045e+00
1.820000000000000000e+02,3.582243910355672245e+00,2.135663425704685370e+00,-5.828175684620497954e+00,-4.664079467793554201e+00,1.183391295614000249e+00,-2.165215557006596736e+00,2.068469159832543980e+00,-7.150618548132421815e+00,2.355509439631652269e-01,4.742538050850595432e+00,-1.838259357903001323e+00,5.328302841020325253e+00,-2.908537163372807655e+00,7.088413520675703516e+00,-5.390224843419884060e+00,1.033965840025388161e+00,-7.171509744765613981e+00,-5.991418520422672200e-01,2.350197524238385460e-01,-6.453796932674285003e+00
1.830000000000000000e+02,4.119353069186122873e+00,2.139832656160109536e+00,-5.794336058789254729e+00,-4.339404004127306536e+00,6.235175003646102887e-01,-1.809499823494687964e+00,2.246258326815632866e+00,-7.448498261105457097e+00,-5.396304301487522825e-02,4.725712798451355390e+00,-1.498576929534339630e+00,5.365114034574018476e+00,-2.431984548945796742e+00,7.001866956156766797e+00,-5.415948296410006080e+00,1.996391603752530663e+00,-7.221500832767411282e+00,-6.645723280172625147e-01,4.347153868321766979e-01,-6.349079817629473155e+00
1.840000000000000000e+02,4.083738656101727038e+00,1.651101494639076073e+00,-5.879006323505957532e+00,-5.025808782160082089e+00,1.121486425110662655e-02,-2.510894099672356994e+00,2.423144918343262066e+00,-7.011693322362183345e+00,-2.392784494705045562e-02,4.660686557741716918e+00,-1.715374657563960126e+00,5.401831170202857635e+00,-1.942033550121040397e+00,7.380352200668768070e+00,-5.396708971817377964e+00,9.078216305110589079e-01,-7.347000678913083505e+00,-6.526714964064975755e-01,5.936593045414613190e-01,-6.203183724338094507e+00
1.850000000000000000e+02,4.281828181492104868e+00,1.894997543711191446e+00,-5.835732230668583043e+00,-4.360886963309921427e+00,1.285129678339110404e+00,-2.594749718611665035e+00,2.335250297539333886e+00,-7.745845173341553647e+00,-3.287520329309577827e-01,4.019414182243865596e+00,-1.620442026229619747e+00,5.802785997951968255e+00,-2.407484044943004164e+00,7.268333437451493850e+00,-5.383725520498819250e+00,1.588224031508840506e+00,-7.120986925912585974e+00,-6.964260201305155773e-01,7.279631867897692343e-01,-6.159041039278546847e+00
1.860000000000000000e+02,4.348480890151308564e+00,1.695320138430509216e+00,-5.856224573205209616e+00,-4.602931548009881801e+00,9.459801376713018461e-01,-1.774529229354379734e+00,2.371153702234072291e+00,-7.069981530875598885e+00,-5.543824274260049645e-01,4.363127722206757042e+00,-1.521514762879249361e+00,5.752006537341201486e+00,-2.240289601539618314e+00,7.334152812306180103e+00,-5.288607817284267654e+00,1.491582800621350735e+00,-7.088240623686037800e+00,-3.992324178155570724e-01,8.413383981405755385e-01,-5.880932435405711090e+00
1.870000000000000000e+02,4.736534457606860649e+00,2.059604419997866032e+00,-6.056728334187071461e+00,-4.653699282105638879e+00,1.311612444215922713e+00,-1.810317813309758828e+00,2.116854684527029296e+00,-7.134056304171401131e+00,-1.635872897076197929e-01,4.678029233532892128e+00,-1.422214950194845340e+00,5.789230146070634575e+00,-2.352621375808463089e+00,7.045900551074376850e+00,-5.214113570969284517e+00,1.895032834907051322e+00,-7.393950908496349506e+00,-3.496277508455405969e-01,7.600435301233676721e-01,-6.003824026713319384e+00
1.880000000000000000e+02,4.492795647382770596e+00,4.585053617660075354e-01,-5.907388997606202174e+00,-4.805892988317125969e+00,6.657151497288411601e-01,-2.545470299163977490e+00,2.277872501148474171e+00,-6.594009851632426589e+00,-1.328816337004146697e-01,3.929176544603209198e+00,-1.320022631282096626e+00,6.298950326922518883e+00,-1.731528675585919164e+00,7.891197414540236821e+00,-5.560248543363565332e+00,1.427421111325880343e+00,-6.920766090737206611e+00,-4.785381173040116343e-01,6.805539593196023862e-01,-5.971896012155156974e+00
1.890000000000000000e+02,4.593130837518114795e+00,1.962022020880582307e+00,-6.106039692943485697e+00,-4.724754039316461984e+00,8.860684554595642526e-01,-2.377201067678876178e+00,2.525091388740681175e+00,-7.490863780244201742e+00,2.216437572496141595e-01,3.952685503983310422e+00,-9.584446104091284280e-01,5.884585924982782323e+00,-2.656930824916359235e+00,7.236445837898410005e+00,-5.465690096424176581e+00,9.501997502220309588e-01,-7.037664098939455215e+00,-3.450760004309081919e-01,1.097942231942062419e+00,-6.030178498651197039e+00
1.900000000000000000e+02,4.578234521282686487e+00,1.529470993979967997e+00,-5.732008499236669330e+00,-4.350363223866255957e+00,9.375435442317153756e-01,-2.217848008688314998e+00,2.680167295379122461e+00,-7.164043023189288206e+00,-3.844518278939135225e-01,3.949498662190471077e+00,-1.139063511863125600e+00,5.872928208779494064e+00,-1.957069993844942513e+00,8.039487555660784324e+00,-5.588854743639299016e+00,1.869269282667307630e+00,-6.526084226900496610e+00,-4.667824577625360183e-01,1.202829748803591947e+00,-5.682695265857334199e+00
1.910000000000000000e+02,4.800826907144757349e+00,1.666740162075289300e+00,-5.749423848450737395e+00,-4.530180095864657197e+00,1.911001870763214816e+00,-2.008578609430075268e+00,2.631249969524457999e+00,-7.031768108676176077e+00,9.823772645368834822e-02,4.637573544977144024e+00,-9.771354322641391255e-01,6.087732719982455798e+00,-2.026144320098893115e+00,7.779785226157311939e+00,-5.336110802644449258e+00,2.331723012978977216e+00,-6.902652375487284608e+00,-5.571712977388943999e-01,9.428901202086109601e-01,-5.570439478132642286e+00
1.920000000000000000e+02,4.820957671420643464e+00,1.990725342268123033e+00,-5.321132324155562365e+00,-5.281401181543334822e+00,1.171588583948855122e+00,-2.775254845612239674e+00,2.815736242210394646e+00,-6.804798826219704999e+00,3.684101053154581473e-01,3.833827589743152409e+00,-8.783738998109528184e-01,5.682312664971147953e+00,-1.899852956695348150e+00,7.613337272988319526e+00,-5.499973647542952371e+00,1.775568698312424143e+00,-6.570861110575568986e+00,-8.007484792869140611e-01,1.380358940711337024e+00,-5.736257668169583823e+00
1.930000000000000000e+02,4.560512893242898436e+00,1.337561307951100620e+00,-5.255005925418450907e+00,-4.404817059846136473e+00,1.064134808379441743e+00,-2.415882903701602302e+00,2.596052544777024629e+00,-7.144916567867444002e+00,8.906016035532682285e-01,4.104640555814559555e+00,-9.254185266240056995e-01,6.163097390807468656e+00,-2.440626292899040983e+00,7.745619836584209494e+00,-5.554211250294153857e+00,1.579056949305529312e+00,-6.587499296995175335e+00,-6.326798815573942969e-01,1.278769822365578568e+00,-5.410651231489478796e+00
1.940000000000000000e+02,4.639818809054820470e+00,1.838230520433859594e+00,-6.138989048514824631e+00,-4.231482282538502560e+00,9.851141019968061574e-01,-2.803264573251299741e+00,2.310734161585952684e+00,-6.798847565580446783e+00,1.725970475499853107e-01,3.993697536310158114e+00,-7.172413840210356550e-01,5.941920163026020774e+00,-1.932497765961145975e+00,7.716489579335397586e+00,-5.392489619078968843e+00,2.673138653924953978e+00,-6.345741144280793833e+00,-4.385865454186287371e-01,1.395720550786038627e+00,-5.605695529046231584e+00
1.950000000000000000e+02,4.504458261266902852e+00,1.387681056227447529e+00,-6.175451670223997880e+00,-4.711064868842334441e+00,1.358221976625998639e+00,-2.415844950805194014e+00,2.933666353674685201e+00,-7.021909605455141978e+00,-3.385071406460763987e-01,4.192802451152212839e+00,-8.420808815164193550e-01,6.155615769667219794e+00,-2.143678271263241175e+00,7.413268112458257342e+00,-5.516129632049163511e+00,2.108806486029949578e+00,-6.747508521365173983e+00,-1.030085141127192960e+00,1.383496174115909083e+00,-5.613942869806381353e+00
1.960000000000000000e+02,5.044746197588294123e+00,1.426460387813272446e+00,-5.904505277301818289e+00,-5.016248066128381033e+00,1.432952001540853448e+00,-2.274239286051488396e+00,2.951871480416910387e+00,-7.471451669898678816e+00,-1.865999940476109620e-02,3.782247748591480718e+00,-6.846154897295363417e-01,6.214466796809101190e+00,-1.444722405413712440e+00,7.598374369591188504e+00,-5.420155187235462080e+00,2.058761013565069575e+00,-7.047353877684131795e+00,-6.382808390502333618e-01,1.625802633141467002e+00,-5.787404202768530403e+00
1.970000000000000000e+02,4.642248171256958322e+00,1.995158230206069305e+00,-5.719697157494782580e+00,-4.700920336583176429e+00,8.636224401330228062e-01,-1.911064945065232390e+00,2.638886706885897215e+00,-6.640545936960347007e+00,-8.682285297041500427e-02,3.634714676837055958e+00,-9.045933668429679830e-01,5.955271150655871537e+00,-1.986680146239717448e+00,7.804036203051849974e+00,-5.508056122405332822e+00,1.662748055176687556e+00,-6.525298187783326931e+00,-2.846361640408007210e-01,1.430931603028619881e+00,-5.632363219680921240e+00
1.980000000000000000e+02,4.530531137045310075e+00,1.930512740893969514e+00,-5.262748263022924533e+00,-5.247576958239323019e+00,1.956724455289796882e+00,-2.054313344001603703e+00,2.644250201772660791e+00,-7.078667292706527725e+00,7.317554401090133054e-02,3.905239838509603878e+00,-1.221847335965685843e+00,5.943448827823887726e+00,-2.053818399600376932e+00,7.825730217412514733e+00,-5.683911125179230694e+00,1.971443455524040989e+00,-6.916812733855019601e+00,-8.998140288542785248e-01,1.467951707135176642e+00,-5.711407934862764435e+00
1.990000000000000000e+02,4.578165962074741024e+00,1.879367586308721361e+00,-5.815432620938419284e+00,-4.654166208845846420e+00,8.793174054988317501e-01,-2.541697189191367556e+00,2.891944823338406412e+00,-7.405870521277726937e+00,-4.669800900150233303e-01,3.722452966347273406e+00,-1.263435408958530015e+00,6.057808836841920730e+00,-2.067101814719199293e+00,7.769112655315875138e+00,-5.778990743041966027e+00,1.999085890622970929e+00,-6.174402742947476597e+00,-4.726701333961129681e-01,1.621828847367905890e+00,-5.873730336317811052e+00
2.000000000000000000e+02,4.735537860291730183e+00,1.610204718384685263e+00,-6.275652902715221693e+00,-4.869031062473475835e+00,2.230121152048556432e+00,-2.831214110713565990e+00,2.615203114202418355e+00,-7.417198595275984907e+00,-2.506689468438134116e-01,3.922691162821905664e+00,-1.011830796168131874e+00,5.621784661189741961e+00,-2.880577262985288378e+00,7.915138132000659077e+00,-5.637957557455919755e+00,1.820939042729365021e+00,-7.250385108355017039e+00,-7.690483347942752568e-01,1.414558928635378576e+00,-5.923632981950159859e+00
2.010000000000000000e+02,4.330952869123624538e+00,1.168130858970481301e+00,-5.569214688166248095e+00,-5.156591437692663149e+00,1.392521491232413755e+00,-2.108305898981880588e+00,2.588901791194202051e+00,-6.716976269252919352e+00,2.395252173506945970e-01,4.050748771624319566e+00,-1.167812162533749865e+00,5.758615658199837561e+00,-2.380417738566697583e+00,7.380447759240838401e+00,-5.585211380132319547e+00,2.042909788434462026e+00,-6.700336415766689591e+00,-9.032410873629799219e-01,1.381217258080972066e+00,-5.800238895748944579e+00
2.020000000000000000e+02,4.630374502952795623e+00,1.450625728676288251e+00,-5.708542906869300104e+00,-5.149974776712483049e+00,6.399665121331726825e-01,-2.478298910870245564e+00,2.445885678611528391e+00,-7.078219552810479875e+00,-5.140190137446716268e-01,3.994577603857485837e+00,-1.263403180055453490e+00,5.812267041667060319e+00,-2.451747040113915865e+00,7.532514954995392920e+00,-5.736603311444742559e+00,1.858773543053856114e+00,-6.630016745049456262e+00,-9.725376646172405604e-01,1.467787260375251090e+00,-5.847258228350244558e+00
2.030000000000000000e+02,4.377869457419879318e+00,1.085479065032800339e+00,-5.709032571576036830e+00,-5.132081239538887729e+00,1.443612271834229466e+00,-1.833009091985694283e+00,2.141693762133138002e+00,-8.160446554346167503e+00,-2.770004867918382518e-01,3.917907796231305362e+00,-1.335616876252440965e+00,5.835313013260045700e+00,-2.425543668621210180e+00,7.353591055269636634e+00,-5.477181251806358731e+00,2.016163859277112280e+00,-7.565249174076118521e+00,-5.819431460470060324e-01,1.156118184608530441e+00,-6.008365919622370654e+00
2.040000000000000000e+02,4.010192365617677446e+00,1.737353272898573442e+00,-5.624847956369942281e+00,-5.023984277688845701e+00,9.056261530102422963e-01,-1.765124095906599022e+00,2.274789823523994947e+00,-7.649223533806815745e+00,4.569473501783977154e-02,4.045330449531156169e+00,-1.492840975023552952e+00,5.780904506847670099e+00,-2.757818392405297026e+00,7.252245693739165056e+00,-5.632315548560018925e+00,2.046641822711887215e+00,-7.666535856624652645e+00,-7.960511342947985680e-01,9.130318983184841919e-01,-6.284138953045236953e+00
2.050000000000000000e+02,4.374822841261207351e+00,1.378770794100702579e+00,-6.154077060894346474e+00,-5.080650574293264832e+00,8.801594281561968547e-01,-2.624818502988867319e+00,1.999865170839371986e+00,-7.240308852701311082e+00,-3.373828541777015855e-01,4.094728783126740268e+00,-1.463916378123863549e+00,5.701448079647001066e+00,-3.055028993549411265e+00,7.252136645266502590e+00,-5.675717313118774143e+00,1.791944093448604836e+00,-7.272823830676234280e+00,-9.293013233690091690e-01,1.296687061076622793e+00,-6.361757951284678470e+00
2.060000000000000000e+02,4.089464472451046717e+00,1.430593890379333821e+00,-5.717767794314925212e+00,-4.964636562653579333e+00,8.366364054176310683e-01,-3.100935406329416111e+00,1.943431228573529346e+00,-7.560453211030232268e+00,-4.300405795166922784e-02,3.567024294924366679e+00,-1.321716560484740288e+00,5.344249288378013496e+00,-2.887484459819752214e+00,7.040529365602701262e+00,-5.675522556216908932e+00,1.688982964986097235e+00,-7.985435859572948658e+00,-7.160632533899963237e-01,7.613338486488310242e-01,-6.182069092670799293e+00
2.070000000000000000e+02,3.957573350135541457e+00,1.595622463273723701e+00,-6.300221286830681500e+00,-4.943175116074749909e+00,-5.412889662193525186e-01,-2.124859874226096679e+00,1.712604750138536192e+00,-7.443439487018203238e+00,-7.671555365177789021e-01,3.650911779237071109e+00,-1.459898247367570345e+00,5.317000681708038634e+00,-2.995409804584105107e+00,6.870715935033390842e+00,-5.611771771004058884e+00,8.664965149058978522e-01,-7.465482049185094837e+00,-8.033843779277323183e-01,6.993454062574342434e-01,-6.218279315471360924e+00
2.080000000000000000e+02,4.094414524401501332e+00,1.648816513042114185e+00,-6.153865460507361718e+00,-4.594550003219499246e+00,5.568771096461845316e-01,-1.563094987283866644e+00,2.012174534184800745e+00,-7.675543387587340227e+00,-6.702582752393773102e-01,4.707449389374062321e+00,-1.698478920770614131e+00,5.706301139343129769e+00,-2.659893748411898073e+00,6.658686862634078274e+00,-5.663734698540572765e+00,2.113969952420170273e+00,-7.143593800116512682e+00,-6.960075508427838731e-01,5.979127798928328685e-01,-6.314155354853633106e+00
2.090000000000000000e+02,4.015526978536439806e+00,1.315515992142368917e+00,-6.382479376230388191e+00,-4.716692470179451924e+00,1.112307437735196691e+00,-1.850197971093964222e+00,1.928371280517941377e+00,-7.876432906137116774e+00,-3.821723181405359826e-01,3.919551497253858319e+00,-1.874664081500406088e+00,5.097887335792146146e+00,-3.390587384299922569e+00,6.621866718091245829e+00,-5.617922269700295068e+00,1.454836377442898288e+00,-7.299826622035545221e+00,-6.334375299277653637e-01,5.805049227588022775e-01,-6.330701841789442952e+00
2.100000000000000000e+02,4.003772847995435313e+00,1.686383632360879625e+00,-6.277136760150750838e+00,-4.686777729541009130e+00,1.256227063161984070e+00,-2.310219079437183964e+00,1.959264167370454501e+00,-7.956048899063890900e+00,-8.214468015105758081e-02,4.024416792364182704e+00,-1.958248427073731035e+00,5.376901431048235480e+00,-2.674332586845246329e+00,6.616377196095004187e+00,-5.576819852700244162e+00,1.722225101656361668e+00,-7.427258217170127352e+00,-1.130473491127327756e+00,2.170679030311566116e-01,-6.484968120010578652e+00
2.110000000000000000e+02,3.590087979894563741e+00,1.629528443240397806e+00,-5.928076655201435230e+00,-4.713471753545875664e+00,1.212583963648786733e+00,-2.291730838233261736e+00,1.579865532073885692e+00,-6.775679845217747577e+00,-8.158885090167338205e-01,3.667480150098700431e+00,-2.024397045153270458e+00,5.144440250316730356e+00,-3.097408367035801025e+00,6.858271772838577363e+00,-5.559669809636025306e+00,8.038071997642088906e-01,-7.214468170241978839e+00,-8.342660722579908761e-01,2.426079854158555704e-01,-6.584780203182319269e+00
2.120000000000000000e+02,3.979907432649503640e+00,1.673093980370963241e+00,-5.904110213332446122e+00,-4.166381113469562081e+00,4.717093500234991188e-01,-1.934239371988199174e+00,1.541166232733401698e+00,-7.830024423373375342e+00,-3.031057627849353953e-01,3.735318249483146946e+00,-1.912761848240285278e+00,5.323185509073566024e+00,-2.925833138213028040e+00,6.564111582037911674e+00,-5.535872177693155649e+00,1.561407202959428364e+00,-7.853589535084243956e+00,-6.504733429506551756e-01,2.532557056088964309e-01,-6.620037923461859819e+00
2.130000000000000000e+02,3.937340129977680458e+00,1.855249182760573712e+00,-6.408909311200792658e+00,-4.473909502957917894e+00,7.602766426632124874e-01,-2.776168618990333403e+00,1.698693252872204296e+00,-7.188651941960906733e+00,-6.806932329292847417e-02,3.985200701258083900e+00,-2.125293754366097687e+00,5.064075471758820335e+00,-3.283573875255337615e+00,6.622508623807614292e+00,-5.596278042727882429e+00,1.321709156826351039e+00,-7.305397305316351009e+00,-8.573700737608596079e-01,2.516702728827272528e-01,-6.845546486839021227e+00
2.140000000000000000e+02,3.697693009135273545e+00,1.019797022849812329e+00,-5.850885958769875828e+00,-5.247567190272908633e+00,6.425345961221570201e-01,-2.118167170281498368e+00,1.806908575116630278e+00,-7.906828132572900181e+00,-9.462927252183934712e-01,4.064386015214972225e+00,-2.175999675338454953e+00,5.092707760232623393e+00,-3.050462730046866078e+00,6.825192476905585615e+00,-5.314114059022558401e+00,1.397545443709699242e+00,-7.576452322233159009e+00,-4.415063812557727951e-01,3.587024845126674660e-03,-6.747501917638907720e+00
2.150000000000000000e+02,3.669877152374249718e+00,1.993514852696514961e+00,-6.332027115736798883e+00,-4.657264086567403538e+00,9.200562053020397979e-01,-2.912646412667982077e+00,1.720807699772168409e+00,-7.783177652678182845e+00,-7.776787286679479605e-01,4.205251481209869802e+00,-2.332207596868024702e+00,5.107227917790799765e+00,-3.685526186561574491e+00,6.234004672955284043e+00,-5.316395743153639053e+00,1.653233832697750039e+00,-7.357991553865621093e+00,-6.997831393454235771e-01,-2.900929979555978422e-01,-6.914232761129275318e+00
2.160000000000000000e+02,3.710373031260493892e+00,8.476476859952375431e-01,-6.561623919692043394e+00,-4.510175860053577068e+00,5.024347240470047327e-01,-2.067450107995118636e+00,1.491489875297455470e+00,-7.538993233099755997e+00,5.952418784739910151e-02,4.393102607554046912e+00,-2.426925259955160730e+00,5.290893264989500189e+00,-3.720060875015181789e+00,6.467727758475198208e+00,-5.626339984377801251e+00,8.179362334992423822e-01,-8.001521444992722110e+00,-5.446054687689976248e-01,-2.176446564272078166e-01,-6.723478566701044379e+00
2.170000000000000000e+02,3.719804021359673030e+00,1.356550406191973757e+00,-6.144191032806056718e+00,-5.029923064247616260e+00,1.532674565758456398e+00,-2.141481714594890118e+00,1.413893022443468039e+00,-8.529364764799204579e+00,-4.235822511481893704e-01,4.505223103635187520e+00,-2.437655844356479307e+00,5.072741370165347874e+00,-2.875122185367125383e+00,6.910080231817937069e+00,-5.451892537740221201e+00,7.505912407757335814e-01,-7.912008934592007492e+00,-5.126163423446249423e-01,-1.574574322820608829e-01,-6.868326383491067944e+00
2.180000000000000000e+02,3.606531426754926439e+00,1.394496290010853290e+00,-6.125144803956382944e+00,-4.748935656576387387e+00,7.919166968440601861e-01,-2.322966525513955105e+00,1.821749958058901164e+00,-7.793146643752835168e+00,-7.935238395906705211e-01,4.311644686099452173e+00,-2.449893374597936546e+00,5.076595837013962331e+00,-3.636350721570029698e+00,6.308989207639480234e+00,-5.450510580830435714e+00,9.617028021533630122e-01,-7.753294358403659103e+00,-6.231868179107037387e-01,-2.247755122681857620e-01,-6.856769980004170151e+00
2.190000000000000000e+02,3.520738258146753896e+00,1.553318725561374292e+00,-6.524446103243160877e+00,-4.678300451203341481e+00,4.941766036059602185e-01,-2.244991228365535996e+00,9.505745020370467424e-01,-7.996293562650440556e+00,-6.628367832784021196e-01,4.173744961100150697e+00,-2.447634590337454341e+00,5.053411380412737408e+00,-4.013421904597766598e+00,6.544632743195165858e+00,-5.618059889959749142e+00,1.176751953961284736e+00,-7.747660182341246760e+00,-4.252403980726886523e-01,-2.321918764550505165e-01,-6.843135001652154159e+00
2.200000000000000000e+02,3.620714171651106650e+00,1.680199329873764524e+00,-6.610347998308017559e+00,-4.526178436653601089e+00,5.918868010603808294e-01,-2.095237945840386029e+00,1.512893670205449848e+00,-8.182000994139121630e+00,-8.320794815689667168e-01,3.853740054312948082e+00,-2.678019761253267905e+00,5.162183198040171561e+00,-3.225167584194121861e+00,6.534211368805894260e+00,-5.607340777053989811e+00,1.131213437130263122e+00,-7.356535959104268940e+00,-2.405601307148091950e-01,-2.312456976082979954e-02,-6.882798439151173397e+00
2.210000000000000000e+02,3.550106920170264857e+00,1.293574298592997218e+00,-6.555054800031410167e+00,-4.666222681971920139e+00,6.616833193503144361e-01,-2.555049638773511766e+00,1.535345721921033357e+00,-7.290680265684615691e+00,-9.182379829503122259e-01,3.920019235614658371e+00,-2.589651289383245292e+00,4.945110282247705769e+00,-3.651309011632649870e+00,6.417907337365383214e+00,-5.596933209705015067e+00,1.236353328638934324e+00,-7.769833036786849334e+00,-9.310682770258416063e-01,-2.018770144205722927e-01,-6.927191622668443571e+00
2.220000000000000000e+02,3.417044594468555019e+00,1.909596034204419812e+00,-6.078402302946583013e+00,-4.505632612297436168e+00,4.374509946938114346e-01,-2.543622651332612783e+00,1.438357722701014918e+00,-8.212177586107497262e+00,-1.279146190745110934e+00,4.149453932223189589e+00,-2.630290098917273944e+00,4.902311655913769606e+00,-3.524771106936759324e+00,5.809433266513603478e+00,-5.660697693416470777e+00,1.126900916743373227e+00,-8.231412121773388435e+00,-6.631366195329940760e-01,-2.411315574823215124e-01,-6.947746033645718633e+00
2.230000000000000000e+02,3.920223176174213009e+00,1.462179524215909687e+00,-6.693852972118072842e+00,-4.663483067587559816e+00,1.216378215763157744e+00,-2.291646165763091769e+00,1.484287302649158757e+00,-7.747548209923148299e+00,-8.294736621411999966e-01,4.417871455744989184e+00,-2.557071075754959288e+00,5.076059244594810060e+00,-3.203269421908684578e+00,5.906606672779965983e+00,-5.519253089177632354e+00,1.435986596119243952e+00,-7.883669673401082711e+00,-8.035305829582857218e-01,-2.347030177036726895e-02,-6.753945803428181627e+00
2.240000000000000000e+02,3.791373567999572813e+00,1.735695900336592601e+00,-6.316697936159076932e+00,-4.581869740135167568e+00,1.033022627440011609e+00,-2.206350185762255389e+00,1.392815471283632034e+00,-8.394378117774794035e+00,-1.235961017855197408e+00,4.067114736225908800e+00,-2.396260224614657819e+00,5.032646279717802429e+00,-3.445062772092882142e+00,7.030123529150438699e+00,-5.491093999322438357e+00,1.137920529264530023e+00,-8.065876599814787440e+00,-9.565533646649430066e-01,-2.755366770798380882e-01,-6.782435615041317867e+00
2.250000000000000000e+02,3.639769252450784531e+00,1.356518552405164169e+00,-6.343787083992246778e+00,-4.378184151077538111e+00,4.367150759852357900e-01,-2.578449908151069891e+00,1.290346197984894250e+00,-7.485931710975862963e+00,-1.240787369403844043e+00,3.458205693460108421e+00,-2.335231837505204133e+00,4.986663820109558110e+00,-3.603464245023348944e+00,6.201205385732604825e+00,-5.556085848826957552e+00,6.208121387782404854e-01,-7.767501167629194292e+00,-3.592372256706169997e-01,-5.509331259784102514e-02,-6.867898674944195925e+00
2.260000000000000000e+02,3.748718096225250207e+00,6.409596696946758820e-01,-6.640687720736307753e+00,-4.778960266854880068e+00,6.625805140750364863e-01,-2.392975015745297807e+00,1.551313091035917413e+00,-8.326718215051768013e+00,-1.074310041889356082e+00,4.028341691032265359e+00,-2.396858606959770377e+00,4.744659451242118742e+00,-3.663645859782396652e+00,5.657814205757510706e+00,-5.670064456268951503e+00,1.541585570743164935e+00,-7.836895538568955821e+00,-1.018103010110728901e+00,6.965063659148333641e-02,-6.750931828772079868e+00
2.270000000000000000e+02,3.725272970953544593e+00,1.579816560890916932e+00,-6.427829424040049311e+00,-4.929554547804003484e+00,1.975672659754696303e+00,-2.290614647719343200e+00,1.618261522391263751e+00,-7.553947304050363520e+00,-6.533762861954606205e-02,3.965833014018266489e+00,-2.217380994582093034e+00,5.081490586063292625e+00,-3.446230854908676200e+00,6.240625125881980928e+00,-5.655332208968840035e+00,1.435450135996780396e+00,-7.885267599558215323e+00,-8.031013221490033160e-01,2.425979824383009409e-01,-6.585965676954613102e+00
2.280000000000000000e+02,3.545159840294873632e+00,2.298156645053203384e+00,-6.342283500737013746e+00,-5.272242652332588264e+00,4.027819922315459822e-01,-2.216963498846119762e+00,1.625024952109165088e+00,-8.340557114967607433e+00,-1.235430789008011399e+00,4.447614668359189949e+00,-2.096266579135952046e+00,5.057551031461861690e+00,-3.418590447110102737e+00,7.250103277969591531e+00,-5.423801671288098092e+00,1.018573855789617566e+00,-7.757349694798830519e+00,-7.721284875076704912e-01,1.737331811475157084e-01,-6.498440921738951381e+00
2.290000000000000000e+02,4.081231573921483502e+00,1.639812727981815765e+00,-5.953042170840731728e+00,-4.640845414231259625e+00,5.127344602875227864e-02,-2.177774574286228670e+00,1.375289986973129430e+00,-8.007774417278900714e+00,-6.641717303981897746e-01,3.676643565358942656e+00,-2.057595773814142159e+00,5.099558645235084064e+00,-2.969410793600828047e+00,6.578795415081921227e+00,-5.800653282631597740e+00,1.283424502568445646e+00,-8.071315163407426496e+00,-6.755985927761788412e-01,5.626573356933736170e-01,-6.492240238600338387e+00
2.300000000000000000e+02,4.016688806140630952e+00,3.305904617184806105e-01,-6.078353943509276824e+00,-4.962551049605494313e+00,9.741276819930593245e-01,-2.713013540631695086e+00,1.612544584552183302e+00,-7.196436177001788614e+00,-5.090911208939568056e-01,3.530948706584548624e+00,-1.884516660608811955e+00,5.194724481412911210e+00,-2.653785710381752594e+00,6.681070066367003513e+00,-5.873500426092860494e+00,1.786404663721544717e+00,-7.612473463649966021e+00,-3.742068763610321147e-01,6.285483930551207798e-01,-6.327402032856561220e+00
2.310000000000000000e+02,4.251540109109942733e+00,1.572811626330721690e+00,-6.367134028169316728e+00,-4.488839515479080333e+00,1.512965761108029383e+00,-2.454526681034033153e+00,1.622034127577755891e+00,-7.089611049860193859e+00,-1.229539756278481555e-01,3.818790488967206187e+00,-1.743799775769292904e+00,5.111066202322603225e+00,-2.813226696458265508e+00,7.152362640144887429e+00,-5.722049424546161056e+00,1.976381985171675293e+00,-7.228861769541558679e+00,-7.630684416390366431e-01,6.411290571037712160e-01,-5.968677387675468182e+00
2.320000000000000000e+02,4.063973430612812798e+00,1.308282588261628909e+00,-5.932836999623346763e+00,-5.038045838692939427e+00,7.199108083102887523e-01,-2.520108055813107928e+00,1.738963025105200844e+00,-7.552998019066774482e+00,-1.276935170291851218e+00,3.576746161517244449e+00,-2.019343040646292220e+00,5.380541131420536693e+00,-3.039239381098707504e+00,7.518618691528654807e+00,-5.665191546515662147e+00,1.779018267557217037e+00,-7.524394110589756046e+00,-3.826649449883435250e-01,7.404177001610802167e-01,-6.317596660953531895e+00
2.330000000000000000e+02,4.231806184265892945e+00,1.240333462941007436e+00,-5.747848886666121260e+00,-5.022109945647956764e+00,1.397848838181403819e+00,-2.663396084494574989e+00,2.041736209702157190e+00,-7.014588655240094006e+00,-7.136575544643446456e-01,4.071266387603182046e+00,-1.770116803616177403e+00,5.369391229919880715e+00,-2.678814373848787067e+00,6.915381454398906946e+00,-5.845983035251872906e+00,2.069239270067619874e+00,-7.432596295665888420e+00,-8.341503574270477950e-01,1.134552590063460320e+00,-5.900098935725719862e+00
2.340000000000000000e+02,4.301884484713355050e+00,1.293750687188164328e+00,-5.852741886102386104e+00,-4.813096163630560476e+00,1.623681165717860031e+00,-2.434418428854861816e+00,1.844182063415521711e+00,-7.440800149859826185e+00,-8.225200915395649570e-01,3.817829539795019489e+00,-1.626017019572810751e+00,5.786743954953385227e+00,-2.719686431982453190e+00,6.748316747272104621e+00,-5.720044343316764035e+00,2.282951027859771997e+00,-7.039877379528064694e+00,-1.005651785954757793e+00,1.133048143163094323e+00,-6.098488254585219259e+00
2.350000000000000000e+02,4.379543017998578591e+00,1.523938132542301371e+00,-5.487669680765918656e+00,-4.583550979000268200e+00,8.213885373081627472e-01,-2.459961998265596250e+00,1.712476169054948372e+00,-7.352620158568031528e+00,-4.314488797364067763e-01,3.491168226534882013e+00,-1.544909767461093875e+00,5.658352803447078472e+00,-2.666941413799162053e+00,6.826954337638492021e+00,-5.904698921425482361e+00,2.414436405214343218e+00,-7.462171736051285365e+00,-9.246866611358441901e-01,1.099051674269519330e+00,-5.854975659986042302e+00
2.360000000000000000e+02,4.394845185597431758e+00,9.129171451502180457e-01,-5.391406823595357167e+00,-4.938847814548496196e+00,1.407772413017488011e+00,-2.547409545351090543e+00,2.254243160862950734e+00,-6.919321039983982402e+00,-6.712215798253655663e-01,3.982804765732181895e+00,-1.655077813054040892e+00,5.430650132954228049e+00,-2.292599748941141158e+00,7.023478027123636558e+00,-5.534601725126170990e+00,1.657668558620278842e+00,-7.498346581258239496e+00,-1.008162279038319342e+00,1.371787725312486828e+00,-5.653771074678148878e+00
2.370000000000000000e+02,4.560619647945604704e+00,1.116543475510145766e+00,-4.756854973054528202e+00,-4.374085846651516007e+00,1.681931465410561932e+00,-2.263511735087273991e+00,2.045715785852884494e+00,-8.037293895902603680e+00,-5.336559998755360246e-01,3.752276743512093393e+00,-1.310973682916369398e+00,5.769513152582418591e+00,-2.275735213213141428e+00,7.105985251418919901e+00,-5.699420108021827858e+00,2.555501740337859484e+00,-6.575683891832412975e+00,-6.899132586700462699e-01,1.425580464874650843e+00,-5.543049124024779672e+00
2.380000000000000000e+02,4.692511861602498335e+00,1.549838959987672959e+00,-5.890318792167328787e+00,-4.260249084862481439e+00,2.341549621308292028e+00,-2.275414361283016884e+00,2.082700572141150008e+00,-6.563839373733843630e+00,-1.916158598502815946e-01,3.933620342597476505e+00,-1.066496806541673337e+00,5.939264947687896701e+00,-2.151082761738710492e+00,7.121537154984357798e+00,-5.679734987683652037e+00,2.314009100901239346e+00,-6.958988587969386685e+00,-4.912447416480851259e-01,1.708547414731118375e+00,-5.271185214726956225e+00
2.390000000000000000e+02,4.766314044562435903e+00,2.288620062592242377e+00,-5.119054766463348116e+00,-4.084373286872675202e+00,1.429659303806310344e+00,-2.266087984613234241e+00,2.272269767598382728e+00,-6.667184392032790896e+00,-1.297875726922152473e-01,3.879114330666614485e+00,-1.315584805680371616e+00,5.848021706610073700e+00,-1.877124714494240676e+00,7.887316636200099929e+00,-5.698515946048615888e+00,2.414987813299057873e+00,-6.140955085850463568e+00,-6.553945725254909371e-01,1.538966511919243718e+00,-5.310873778617785312e+00
2.400000000000000000e+02,4.928758174362836364e+00,1.535414868859035664e+00,-5.735973048811931818e+00,-4.524889363002579934e+00,2.016370559620159764e+00,-1.973762792830896506e+00,2.225572979829141484e+00,-6.910552781775781916e+00,-5.633427740504339809e-01,3.853301929920957658e+00,-1.107659641322004340e+00,5.955240235896500423e+00,-2.227765269498198641e+00,7.458052655994122482e+00,-5.514027659749720200e+00,2.527253166467408274e+00,-6.690671867854963928e+00,-6.933729315436294449e-01,1.588937145452614219e+00,-5.231662036950115002e+00
2.410000000000000000e+02,5.173938931013420728e+00,1.608415609776005173e+00,-5.470859142552702892e+00,-4.682021662502245718e+00,2.099281752681374069e+00,-2.244969747301030161e+00,2.237275191010587694e+00,-6.937367829209791559e+00,1.338231859046151440e-01,3.737366372044978124e+00,-9.054444443294853428e-01,6.171042508210669020e+00,-2.019632456385641817e+00,7.445500756157104050e+00,-5.505140006409927622e+00,2.706621315527568239e+00,-5.854075742968106510e+00,-6.627633515290741739e-01,1.679365769928209629e+00,-5.170023780747408537e+00
2.420000000000000000e+02,5.485313141562047079e+00,1.796187354041332007e+00,-5.334137203301060559e+00,-3.979432066326847206e+00,1.540882091365086026e+00,-1.824625533508314801e+00,2.608064630595827715e+00,-6.877283927829057397e+00,-8.761572075537576998e-02,3.223908365647649710e+00,-9.706118871731935771e-01,5.932496411318636476e+00,-2.269836142017361613e+00,7.604595242977720382e+00,-5.575695433721879368e+00,2.432018774255908067e+00,-6.681260137587489822e+00,-5.026632964077948351e-01,1.816320847790552584e+00,-4.978592639896494809e+00
2.430000000000000000e+02,5.029868693945689806e+00,2.746649338879592950e+00,-5.034427519411544871e+00,-4.674409571556466858e+00,1.880098569530368025e+00,-2.110257225990726848e+00,2.426006130539614780e+00,-6.725314924003071404e+00,-7.266657629398776130e-01,3.814342241853764026e+00,-8.539954590120415467e-01,6.286024185567520739e+00,-2.054384198697677189e+00,7.406155936231863635e+00,-5.471999499463619188e+00,3.166565032512170141e+00,-6.502050815589640820e+00,-4.666414556549030035e-01,1.661657730745396799e+00,-5.139359723030416660e+00
2.440000000000000000e+02,5.063227191764736901e+00,1.934829728839572383e+00,-5.087844094288545449e+00,-3.916282695415491233e+00,2.151184357360163890e+00,-1.418993070524944722e+00,2.504727382117151624e+00,-6.391377347271975040e+00,4.247319730508430369e-01,4.404964064054452955e+00,-1.018995826976462071e+00,6.153939199335360932e+00,-1.607923187059824288e+00,7.879338622017663774e+00,-5.601997172460280616e+00,2.801404717282971024e+00,-5.845631111178302142e+00,-3.875003922255431665e-01,1.828190971311889124e+00,-4.776269006835569542e+00
2.450000000000000000e+02,5.506030562307272724e+00,1.437377363801180419e+00,-5.076617006412369904e+00,-4.249903733495266955e+00,2.256213349910316079e+00,-1.674865074438408374e+00,2.747302833400702138e+00,-6.068635057258994436e+00,-3.239659711099854983e-02,4.262728337188123717e+00,-7.924269982051462824e-01,5.559658725672261603e+00,-1.996813141658378532e+00,7.532555831917160383e+00,-5.332971860095714334e+00,2.465047549675008387e+00,-5.937088400665183840e+00,-6.515506648976587822e-01,1.792508184646110392e+00,-4.879174113520043932e+00
2.460000000000000000e+02,5.172312074540405646e+00,1.855088634839286321e+00,-5.029481414392246386e+00,-3.897183268718563909e+00,3.136923593293040824e+00,-1.675044950175575753e+00,2.332042612844086094e+00,-6.306572639894715060e+00,-1.875614220699197143e-01,3.959128297645255312e+00,-6.274749454348116373e-01,6.218962515580264139e+00,-1.385812509505748746e+00,7.218096899903090780e+00,-5.392590476687230350e+00,2.728132865045808764e+00,-6.161402543610941862e+00,-3.406848214017353382e-01,2.053451523449666194e+00,-4.836736538083292736e+00
2.470000000000000000e+02,5.102174326889498346e+00,1.119264939851931651e+00,-5.030698383888585035e+00,-4.689869142285346904e+00,1.929510959929059410e+00,-1.985229273414144124e+00,2.219770904434866132e+00,-6.633915159815117590e+00,-3.364338295007339719e-01,4.371967873185952591e+00,-8.160855390200170145e-01,5.797187305369231325e+00,-2.126934892582601933e+00,7.291091131112282575e+00,-5.450097231539695386e+00,2.459137117343809464e+00,-6.122673395086970949e+00,-2.911796806248053704e-01,1.739306721354151541e+00,-5.056592517321997882e+00
2.480000000000000000e+02,5.309550497370003619e+00,1.195916700973844060e+00,-5.445325577511863635e+00,-4.157438568587284777e+00,2.220603802167042673e+00,-2.408217982251939837e+00,2.115570934227756883e+00,-6.555887492301359920e+00,-7.171198751261063931e-03,4.263329786780384545e+00,-8.963771818102582722e-01,5.551839033909923060e+00,-1.577239289683544321e+00,7.492729394508097052e+00,-5.350844841186168210e+00,2.140585709544252424e+00,-6.280454057653130917e+00,-4.495980424690318444e-01,1.863562787159688705e+00,-5.050942502349070828e+00
2.490000000000000000e+02,5.190769913336698238e+00,1.378290814022800514e+00,-5.630796032187178390e+00,-4.189846242511576335e+00,2.462760623771659052e+00,-1.471552089904091920e+00,2.292897595514145070e+00,-6.707352780252751501e+00,-5.421088607351904898e-01,4.237574228371547846e+00,-1.027499211694703707e+00,5.825056646595442089e+00,-2.065445293421212192e+00,7.732814122329005002e+00,-5.117161686052323688e+00,2.800920626651808742e+00,-5.721735191778806850e+00,-2.774441254554559921e-01,1.769608641350105094e+00,-4.811109285822968040e+00
2.500000000000000000e+02,5.244475550073865122e+00,2.286097996891153006e+00,-5.648083478734756468e+00,-4.329355141423584463e+00,3.306520217361271996e+00,-1.902319168325556920e+00,2.372326461939408659e+00,-6.920505435088360358e+00,3.674670024562810555e-01,4.273561991945959093e+00,-9.952733303802695497e-01,5.900846013657063516e+00,-1.991309613861911298e+00,7.205911058118251056e+00,-5.292135353062697334e+00,2.098478958221328128e+00,-6.135663120456671393e+00,-6.841426202293678926e-01,1.673268312851992512e+00,-4.834444606064785432e+00
2.510000000000000000e+02,5.617313353682741983e+00,1.856866301718602452e+00,-5.649442478506210286e+00,-4.010385573379772417e+00,2.331697003708000260e+00,-1.458240486749845077e+00,2.312080089471780564e+00,-6.601783063294504039e+00,-3.643200213322780878e-02,5.164749054641323944e+00,-9.596840889693852850e-01,6.055433335017417207e+00,-2.027797957608157287e+00,7.046927327261325757e+00,-5.418358606754535067e+00,2.352480509776054607e+00,-6.293054252780938995e+00,-6.128762379823220474e-01,1.579139081832742431e+00,-4.914332329423911183e+00
2.520000000000000000e+02,5.133781376940254049e+00,2.128503206833896488e+00,-5.468828186531893287e+00,-4.160373980009127060e+00,1.681762720182762072e+00,-2.091201473913065545e+00,2.368309796421666391e+00,-7.052459287385160813e+00,-4.592525743604325417e-02,5.181041964191569704e+00,-1.095448149533491788e+00,6.096358694116502441e+00,-2.316359138746771684e+00,7.327186191209413835e+00,-5.069255264612830381e+00,2.493370103596894705e+00,-5.903261584621591673e+00,-3.589741923650534572e-01,1.675577069008201470e+00,-4.846354900487747308e+00
2.530000000000000000e+02,5.296172861106033025e+00,2.786752027975727852e+00,-5.536647198833469119e+00,-3.388635452155336125e+00,1.903381549166767384e+00,-1.176646060291697715e+00,2.229097161486873979e+00,-6.466478376713720166e+00,2.897335980384361798e-01,4.708786911564278199e+00,-1.240417097348485154e+00,5.904213060722821815e+00,-1.533324581010045762e+00,7.897487669508288732e+00,-5.280036289205686906e+00,2.515945773550069653e+00,-5.895760704105029504e+00,-2.188111447329213477e-02,1.471991665797226956e+00,-4.875228519863579635e+00
2.540000000000000000e+02,5.552432165878480319e+00,2.224132142802082601e+00,-5.720800920508790632e+00,-3.797486853877779289e+00,1.968293526211971178e+00,-1.254471186792989412e+00,2.305632675381683150e+00,-6.926623922967654501e+00,1.711330394696537194e-01,4.750199822489618029e+00,-1.159567961289160065e+00,5.756279849334080545e+00,-2.261786621439303424e+00,7.878147205488471805e+00,-5.125722958157144404e+00,2.323884879696624939e+00,-6.379406604787426716e+00,2.502584404723754430e-01,1.285336345592436036e+00,-4.888969370979102003e+00
2.550000000000000000e+02,5.467129245686640715e+00,2.015104617341622717e+00,-5.417040885227452307e+00,-3.651162373625218560e+00,1.495127859431065742e+00,-2.048469385449104951e+00,2.384662366096854225e+00,-6.692102106636010461e+00,1.138084253021119374e-01,5.102550712865395965e+00,-1.492649688524723128e+00,5.560469878133233124e+00,-2.933247004218850762e+00,7.671750819084009798e+00,-5.177837377623863979e+00,2.075399855507701119e+00,-6.312910072852614185e+00,2.293538560440719354e-02,1.181447281026767770e+00,-5.018321812269798343e+00
2.560000000000000000e+02,5.478447164056873042e+00,2.526987207444151728e+00,-5.511878581330149629e+00,-3.712543351692170646e+00,2.289747544447321648e+00,-1.590835543858247991e+00,1.824481461229797263e+00,-6.636170579470083375e+00,-2.269391487679122965e-01,4.626043929295953205e+00,-1.623016928361625144e+00,5.665396626296963056e+00,-1.750430495611704274e+00,7.094430139828787674e+00,-5.010971740135458319e+00,2.392593968042667996e+00,-6.465359449023657668e+00,-1.055031688407453982e-01,1.182788477724936005e+00,-5.136105499539835861e+00
2.570000000000000000e+02,5.257362026350263839e+00,1.817678232524217563e+00,-5.287624763759874114e+00,-3.747721445536983165e+00,1.941423132241105520e+00,-1.590172042565642929e+00,2.044581511909894456e+00,-6.690349874540766351e+00,-6.882586823561159806e-01,4.955401977123639057e+00,-1.629897788372224099e+00,5.190226912221961975e+00,-2.448280980692702169e+00,6.880753319059022211e+00,-4.978876967314634250e+00,1.779306223789993480e+00,-6.456247705278465254e+00,-1.618457728413787433e-01,1.041074646802522485e+00,-5.315590243655000435e+00
2.580000000000000000e+02,4.970467898161726517e+00,2.172963683177103977e+00,-6.088946853353166766e+00,-3.972035562212404169e+00,2.656981461101044495e+00,-7.463586057946016705e-01,1.814489465447699512e+00,-6.825425261738190308e+00,-5.382072394632980705e-03,4.865718949965849305e+00,-2.014975181924866465e+00,5.477480583765744093e+00,-2.133108081538996892e+00,7.378272571901412391e+00,-5.149532090307025634e+00,1.798850005719978551e+00,-6.434653761878568190e+00,1.446323350696079313e-01,8.504775325856483992e-01,-5.367443318536580854e+00
2.590000000000000000e+02,4.913170591942041199e+00,1.650287849419828534e+00,-5.789061293495937122e+00,-3.705031034694778125e+00,2.169591743491973812e+00,-1.276812332690676399e+00,1.786412339077796174e+00,-6.897427382363447990e+00,-2.073314020927493617e-01,4.938645943125668403e+00,-1.821529412207631315e+00,5.454534356024734798e+00,-2.469472943013698796e+00,6.932673749796377294e+00,-5.151302857783296218e+00,2.364302695280458444e+00,-6.888641914275918765e+00,-2.867285959970874987e-02,6.355594777493400738e-01,-5.477696199587097858e+00
2.600000000000000000e+02,4.788726861206641594e+00,2.020099824858287541e+00,-5.956011650029911841e+00,-4.026451420427162198e+00,1.596936452545458351e+00,-1.780306814169670293e+00,1.966507976554962234e+00,-6.948494967767715025e+00,-8.247683486456137691e-01,4.481129140817008860e+00,-2.102102590181484487e+00,5.451249711055608849e+00,-2.407765354527855450e+00,6.865433153161711211e+00,-5.077536347194246069e+00,1.436981569451019736e+00,-6.547719279665189518e+00,-1.342832243233672562e-01,8.375540157057670410e-01,-5.579512110802959057e+00
2.610000000000000000e+02,4.862013479051249476e+00,2.068869617883962064e+00,-5.740184290289072067e+00,-4.054010316468849240e+00,1.994484513528785419e+00,-1.314985344331216055e+00,1.764781937330851314e+00,-7.172895247455345569e+00,-6.255410125821947442e-01,4.436660639970435582e+00,-1.916180032418237422e+00,5.193655464997664062e+00,-3.051455572960453111e+00,6.302633881199419363e+00,-5.099238758213132883e+00,1.851762404234346571e+00,-6.709361493657701736e+00,-4.855386963989390958e-01,4.550947608073191430e-01,-5.651590995188038313e+00
2.620000000000000000e+02,4.638857778139432675e+00,1.897301313707297599e+00,-5.606469764796979227e+00,-3.825725696553693655e+00,3.419476027655941053e-01,-1.529276018317335950e+00,1.326148373572150430e+00,-7.321655296666358836e+00,-9.000036664139683396e-01,4.831789633487776570e+00,-2.167947049516071978e+00,4.627575563282118942e+00,-3.414401995765085296e+00,7.228088767925991753e+00,-5.173589473326387633e+00,1.555969069687034745e+00,-6.872617548766340789e+00,-7.533513498747110293e-02,5.497089324885895412e-01,-5.783962068774097354e+00
2.630000000000000000e+02,4.494693704327680450e+00,1.497641535250635814e+00,-6.264034157042224216e+00,-3.802288333436142143e+00,1.787514779751375293e+00,-1.889844047475432109e+00,1.401154555640830246e+00,-7.071444783743586981e+00,2.114531899634557455e-01,4.451542593014375271e+00,-2.225882207647061684e+00,5.194379346768854155e+00,-2.666505894030907431e+00,6.511078673253286375e+00,-5.247813723497734451e+00,1.354515316330715979e+00,-7.191916294411289101e+00,-6.537363522929895421e-01,4.765492485201797690e-01,-5.788640484323163804e+00
2.640000000000000000e+02,4.366392120154716672e+00,1.040163336906560598e+00,-6.093721397658862671e+00,-3.838360247167790895e+00,1.643213927297659138e+00,-1.824259991152973104e+00,1.431022136127382050e+00,-7.577043823568765823e+00,-8.061761798267945700e-01,4.097776805033285896e+00,-2.429077202894082799e+00,5.123178382549121501e+00,-3.167945595513527390e+00,6.591258052888751884e+00,-5.259723886809323012e+00,2.114813875430848533e+00,-6.991485798516171357e+00,-3.650847991302826889e-01,3.552742050634762339e-01,-5.760005412829963589e+00
2.650000000000000000e+02,4.774716254004937710e+00,1.118280871688942524e+00,-6.194362570771527743e+00,-4.633389237494518476e+00,2.525239062875705098e+00,-1.728009469560856770e+00,1.678238137583257794e+00,-7.082754392738753069e+00,-6.104299554022807328e-01,4.655302031717925892e+00,-2.338941989829109058e+00,5.112035730836493208e+00,-2.960388380297152899e+00,6.656518265487697761e+00,-5.187525177039578494e+00,1.608861132811104211e+00,-7.005722671724513795e+00,-4.824749602982864038e-01,3.581858088787544525e-01,-6.246299786696578593e+00
2.660000000000000000e+02,4.223368945122485840e+00,1.286680425963321994e+00,-5.907503218259425815e+00,-4.244252557526136727e+00,2.532204857287410071e+00,-1.516162130178321465e+00,1.460774728333505301e+00,-7.164283711741955329e+00,-1.150603522037633164e+00,4.624316647823251358e+00,-2.514326500390853703e+00,4.690210521693994217e+00,-3.882783806116746561e+00,6.515775984261105158e+00,-5.456260333368686766e+00,1.753099786648605773e+00,-7.180835666789324279e+00,-1.701675581600581855e-01,2.935028886358185263e-01,-5.809091635520486463e+00
2.670000000000000000e+02,4.442413228274330272e+00,1.130357222743679335e+00,-6.148987881640635145e+00,-4.165165812674570311e+00,1.847856209486553825e+00,-1.469029072009750747e+00,1.116878003351849280e+00,-7.826989929992985928e+00,-1.127212234643633515e+00,4.045962308271828789e+00,-2.617058593228022367e+00,4.997147755558626336e+00,-3.100692828529322487e+00,6.452922514607274174e+00,-5.467605323069480328e+00,1.568084704024069298e+00,-7.175774931498948739e+00,-2.524310011715706903e-01,2.134962628396228634e-01,-6.007937694358629344e+00
2.680000000000000000e+02,4.174182979534407423e+00,1.651085134059038007e+00,-6.106959488768644917e+00,-3.989863900120380613e+00,1.129104567044056484e+00,-1.599715761306924389e+00,1.625055545016638625e+00,-7.476957464338441106e+00,-1.060856805416542814e+00,4.714608589796781324e+00,-2.588440039430363715e+00,4.882857512819762213e+00,-3.224046764602142900e+00,5.945901928614993892e+00,-5.300842346721345244e+00,9.853170985253859593e-01,-6.867784121504676875e+00,-6.619498609251612820e-01,2.584488659564408986e-01,-6.169201836747276069e+00
2.690000000000000000e+02,4.340927120829620733e+00,1.284177492240452301e+00,-5.589987324422140524e+00,-3.854534634316089114e+00,1.673874572889569867e+00,-2.068424259816269206e+00,1.324285747966450932e+00,-7.503874507483210721e+00,-6.017420320572210990e-01,4.225948840486361213e+00,-2.716421188808524345e+00,5.187761344377324058e+00,-2.998968278914011520e+00,6.336891883863891017e+00,-5.321633456600221912e+00,1.030637319236781702e+00,-7.169037923216381003e+00,-4.016905658774463372e-01,3.541664237100370372e-01,-6.151519557932355831e+00
2.700000000000000000e+02,4.364263021880310234e+00,1.435126601205951147e+00,-6.377501006251972804e+00,-4.296513754633914495e+00,2.144063743242276665e+00,-1.845834637534840894e+00,1.220822714083615423e+00,-7.627594788633166978e+00,-7.738875972939966985e-01,3.401410094431470466e+00,-2.395505851082981863e+00,4.883671934873442311e+00,-3.006405255658071596e+00,6.312991977097173191e+00,-5.520795312973087121e+00,7.998944198401332084e-01,-7.300272955053220159e+00,-1.474321954256759826e-01,2.499172826482458643e-01,-6.221725019974154947e+00
2.710000000000000000e+02,4.115115444932182953e+00,1.263618198451816665e+00,-6.110376026087044998e+00,-4.128288922891941937e+00,2.076854794387227532e+00,-2.350258665476284925e+00,9.311872779356965557e-01,-7.734021131819043937e+00,-1.010538823636951022e+00,3.498920747925882146e+00,-2.553657003907989775e+00,4.573488703709523762e+00,-3.225208525157554185e+00,6.423982104403789251e+00,-5.764355997745054694e+00,1.417130362810889110e+00,-7.526839183314899984e+00,-4.125646612103590627e-01,3.879075350382864551e-01,-6.162989336084219616e+00
2.720000000000000000e+02,4.183955902885633904e+00,1.483525913476697156e+00,-5.942018506141479861e+00,-4.032507816017620428e+00,1.927837257257358328e+00,-2.028202833347876322e+00,1.070586627515935252e+00,-6.184081566601150826e+00,-1.204854566844177910e+00,3.683084612305651540e+00,-2.452616456261162536e+00,4.735011003618956771e+00,-3.340496347745370187e+00,6.335122631915430347e+00,-5.703409611019386816e+00,1.526956250353604050e+00,-7.003424965588387785e+00,-5.035667525750180396e-01,4.628182101434219486e-01,-6.043869216642728581e+00
2.730000000000000000e+02,4.242779183429275847e+00,5.566054557490145438e-01,-6.490617075635624289e+00,-4.308826206561895411e+00,8.585558131484700706e-01,-2.176740454682016157e+00,1.082661250788893303e+00,-7.906577180636549684e+00,-1.138763101821127055e+00,4.224714599690218009e+00,-2.738298776236534060e+00,5.119529396054740999e+00,-3.316475315766236776e+00,6.424795292235377708e+00,-5.678499152812898743e+00,1.614304187784454392e+00,-7.869742591925116493e+00,-4.382557662843581392e-01,3.854752428810783726e-01,-6.162492512470914008e+00
2.740000000000000000e+02,4.065164244815677286e+00,9.570926798231073063e-01,-5.808733532224994001e+00,-4.534501723615385949e+00,1.912062720311380026e+00,-2.404151620628605546e+00,1.272905536175026331e+00,-7.438997854623801587e+00,-1.572896318106837832e+00,4.182455653133784423e+00,-2.380032236395243306e+00,4.598992636197717587e+00,-3.439287931082221750e+00,6.522008639393814811e+00,-5.831154945043202531e+00,1.606917582353581953e+00,-7.451878580922279838e+00,-6.813515573069950371e-01,6.889704854202765016e-01,-5.991356440904306524e+00
2.750000000000000000e+02,4.456561725822155040e+00,1.269268378370279393e+00,-5.961585867453931264e+00,-4.133272620708758005e+00,1.676633884050413803e+00,-2.541235835804127596e+00,1.264139575770580448e+00,-7.252020465785425252e+00,-1.522431645300367231e+00,4.552560955689441968e+00,-2.463076242495513046e+00,5.163911751744859835e+00,-2.957254551981013613e+00,5.783549114562447357e+00,-5.657626028276327546e+00,1.739472416215353201e+00,-7.996722795687721153e+00,-6.659257946192917998e-01,9.605219222609979735e-01,-6.036385262159027043e+00
2.760000000000000000e+02,4.276772082350292159e+00,9.074803294274820242e-01,-6.346519787154016434e+00,-4.539071044722656545e+00,1.776027275153010843e+00,-1.991640379169502095e+00,1.062812372880743261e+00,-7.280981461058488868e+00,-9.734453654328434347e-01,4.092960911228158416e+00,-2.336446489253638070e+00,4.807620433906250490e+00,-3.050018339959528202e+00,6.000080104349074794e+00,-5.711417922353419385e+00,2.375776435357264127e+00,-7.008220458101103389e+00,-5.847709563191556548e-01,7.340276489986126141e-01,-5.976662825547337299e+00
2.770000000000000000e+02,4.348465214090856179e+00,7.400999910920680325e-01,-5.868604909149404136e+00,-4.137767570469073952e+00,1.910402128595401150e+00,-2.241528253646489777e+00,1.373651062742470508e+00,-7.188571893003798507e+00,-1.359318762836127847e+00,4.163617228597444431e+00,-2.028535587101796711e+00,4.850025681562186719e+00,-2.776803504637101572e+00,6.657271640563673820e+00,-5.767225119605234873e+00,1.441902407945994780e+00,-6.861701267229479484e+00,-1.784351283236562669e-01,8.272331240474500857e-01,-5.949670996363341402e+00
2.780000000000000000e+02,4.605866307755359657e+00,1.009805280375345671e+00,-5.673069928549685059e+00,-4.329865781551150761e+00,1.358961790705961015e+00,-2.141288992581607875e+00,1.442975475051818668e+00,-7.278471998339076876e+00,-9.351693075369504893e-01,4.393318346799381935e+00,-2.332175194643896443e+00,4.861150763710527123e+00,-2.601548033781540425e+00,6.409054514842444483e+00,-5.663106557766772298e+00,2.098005811678562260e+00,-6.336744597854914396e+00,-5.143236249943771154e-01,8.560588101749793122e-01,-5.519677382577851787e+00
2.790000000000000000e+02,4.647322279709263704e+00,9.402069878596084340e-01,-5.866722682989696125e+00,-4.564678267907448905e+00,2.705672486480677374e+00,-1.757755883045001966e+00,1.459163111936554458e+00,-7.171631848804669751e+00,-1.038393538182228459e+00,4.056100241577872190e+00,-1.810005069667049993e+00,5.532094113237457478e+00,-2.731063410689916537e+00,7.005997271985821229e+00,-5.506308315072794279e+00,2.306434950652961557e+00,-7.071120561245370695e+00,-2.462649579206388772e-01,1.230074272271568070e+00,-5.398867076390429176e+00
2.800000000000000000e+02,4.888807761274370556e+00,1.003248533921414332e+00,-5.852502938590573578e+00,-4.089576593046761133e+00,2.693512891484763028e+00,-1.645657135131784798e+00,1.673907575486289545e+00,-7.406820181039396545e+00,-6.571001383902269621e-01,4.084334715553999295e+00,-1.760829079724273161e+00,5.500091901026297414e+00,-2.553259666779509107e+00,6.802299004901267487e+00,-5.742103776286731076e+00,3.033371314190190127e+00,-6.445581824753230826e+00,-2.212603324148040285e-01,1.631982413630349571e+00,-5.177241469157752185e+00
2.810000000000000000e+02,5.375212244930231087e+00,1.257791775072566898e+00,-5.733394381182705501e+00,-3.852894918063895613e+00,3.500242344743760281e+00,-2.239168571916771544e+00,1.650948293992489768e+00,-7.072298072520899481e+00,-1.114478108910393894e-01,3.954527156215303041e+00,-1.481395012097268982e+00,5.323664505457415430e+00,-2.387037845310247874e+00,7.188867706144224989e+00,-5.562227041045475495e+00,2.564556267813778323e+00,-5.914521605888894307e+00,-2.475109059779393716e-01,1.551414958393013244e+00,-5.098188340197093105e+00
2.820000000000000000e+02,5.414682038271401154e+00,1.754615641898465750e+00,-5.480919366041480778e+00,-4.031795788951124671e+00,2.170214260844788079e+00,-1.719976554152967907e+00,1.825815735250920779e+00,-6.408889584245875959e+00,-8.036372747241847803e-01,4.618861460664788865e+00,-1.501779188042611457e+00,5.197911071075636436e+00,-2.051537060461364970e+00,6.888648052191531868e+00,-5.777212458020389185e+00,2.355822518919635122e+00,-6.179333045778315103e+00,-2.581596249491283079e-01,1.709263415770040595e+00,-4.892781826851305027e+00
2.830000000000000000e+02,5.519755884641827315e+00,1.188541840708786657e+00,-5.392952196567291523e+00,-4.281599129813569604e+00,2.261584617950462395e+00,-1.179110471100050628e+00,1.879776763705578890e+00,-7.109722233954602899e+00,-6.302545751217880632e-01,4.520482355388091733e+00,-1.591797833284726682e+00,5.549062279414903820e+00,-2.250297056797165851e+00,6.795593401168056324e+00,-5.561675813973931071e+00,2.246349595067392180e+00,-5.471205950306305965e+00,-1.107757338107468459e-01,1.596024614069063041e+00,-4.772963200740594658e+00
2.840000000000000000e+02,5.186837171633590593e+00,1.583372008661709351e+00,-5.066792328954726976e+00,-3.304666343826007768e+00,3.092491318308467463e+00,-1.705271776809170081e+00,1.981600753725417219e+00,-7.050352075540716079e+00,-5.157663270284180701e-01,4.495673721043440096e+00,-1.340369100944008185e+00,5.623500955841619131e+00,-1.813682126473149747e+00,6.675032650581092852e+00,-5.539407488944020130e+00,3.290576299754148781e+00,-6.050777930885321787e+00,-3.997984558959590817e-01,1.784006085799984209e+00,-4.745462366766453499e+00
2.850000000000000000e+02,5.568557687218244290e+00,1.705454101858018934e+00,-5.427515504065332230e+00,-3.654894731440236910e+00,3.393936690433727144e+00,-1.132921288972035923e+00,2.021570375720408652e+00,-6.220592186279334079e+00,-1.076214707843926810e+00,4.790857112795409378e+00,-1.344743880906649869e+00,5.883310509381054487e+00,-2.142718975205760046e+00,7.365844086091814624e+00,-5.664042428392376927e+00,3.054991486588176208e+00,-6.150976376458530126e+00,2.415765735760244115e-01,1.902402816420239562e+00,-4.482310737083414764e+00
2.860000000000000000e+02,5.860724032757095081e+00,1.967378959530985405e+00,-5.541593960135083208e+00,-3.742031031718513034e+00,3.134010667439297126e+00,-1.799509779142207222e+00,1.975496096925122291e+00,-6.247237047272933275e+00,-1.043199526550674605e+00,4.210967636677026782e+00,-1.311841060487991761e+00,5.359499787972572094e+00,-1.926454547003801476e+00,7.076447549067965248e+00,-5.528105950832449267e+00,2.299713654930832352e+00,-5.865180010582225378e+00,1.452230285096203777e-01,2.111978262218531466e+00,-4.514337039887396763e+00
2.870000000000000000e+02,5.702966621566269545e+00,1.258414531631786959e+00,-5.534953870480040727e+00,-3.216313977344290365e+00,2.114495877136842950e+00,-1.083427329915249704e+00,2.340967470074060142e+00,-6.791627738645845014e+00,-2.199984235087063533e-01,4.379495805617914961e+00,-1.190469799832460041e+00,5.856755591745999467e+00,-1.780667248367778122e+00,7.294282529749297694e+00,-5.367436578580719875e+00,3.242955113886318408e+00,-6.016967230319046678e+00,-3.526717096063639589e-01,2.203690577973003606e+00,-4.536138837241577626e+00
2.880000000000000000e+02,5.933229075718849721e+00,1.413535164057552862e+00,-5.238384589887457921e+00,-4.083430154679054347e+00,3.507666204758387529e+00,-1.681804118528025249e+00,2.578022021781662509e+00,-6.103834496876013205e+00,-5.021174379203023896e-01,4.789560869103354435e+00,-7.316300548010388205e-01,5.978298340900006558e+00,-1.535657787265953367e+00,7.319862575838470775e+00,-5.350341758590640318e+00,3.211957245342159428e+00,-5.694019216677458139e+00,-5.302728154366144198e-01,2.279810697508695139e+00,-4.454570865924476486e+00
2.890000000000000000e+02,5.902274648524894474e+00,2.017355052998165199e+00,-5.238674107944339298e+00,-3.401597304582255177e+00,2.794870189030446372e+00,-1.266818404446350410e+00,2.405746305745969593e+00,-6.414053230823448359e+00,7.974880450250529385e-02,4.407273011260306461e+00,-1.154830789160306903e+00,5.751318412604404351e+00,-9.842419790328515994e-01,7.201231932285280024e+00,-5.393987708881602394e+00,3.594508049169206299e+00,-5.489552261476687178e+00,7.236919820737544584e-02,2.375218826868382926e+00,-4.270828944906397417e+00
2.900000000000000000e+02,5.942287657511790222e+00,1.334945210593507348e+00,-5.308352941955459592e+00,-3.469134555711634427e+00,4.113143227043379646e+00,-1.659806621733699750e+00,2.394179962637627224e+00,-6.747238145986078628e+00,1.687877210207300305e-01,4.656676978102388453e+00,-9.336734985380150675e-01,5.716726676134207707e+00,-1.625031343980464227e+00,7.140371769982644778e+00,-5.249128683983541599e+00,3.241246742532402525e+00,-5.476939969699153643e+00,1.552866336267208769e-01,2.360430922209713511e+00,-4.206564060252684811e+00
2.910000000000000000e+02,5.983731405960756256e+00,1.647900610342147409e+00,-5.032809819454865163e+00,-3.369975123174905107e+00,3.453690883297070968e+00,-9.769932080237746508e-01,2.419762190192835227e+00,-6.326281652465745253e+00,-3.973993300895324599e-02,4.358351282954860295e+00,-5.235565566765520984e-01,6.026924223977175643e+00,-1.511561611473225542e+00,7.760047985692853700e+00,-5.346783468012887397e+00,2.908584770907493677e+00,-5.660558894858974455e+00,-2.497216044131421731e-01,2.493074965964505729e+00,-3.999172537654160031e+00
2.920000000000000000e+02,6.102458955127840312e+00,1.537060917377230718e+00,-4.471988570850130351e+00,-3.539111447215940842e+00,3.296199245986835002e+00,-1.334706996214327868e+00,2.111961284064951538e+00,-6.094068886149742958e+00,-3.680200233358858486e-01,4.769562291574827029e+00,-6.858097885385496806e-01,5.896808297527264209e+00,-1.646177731799254307e+00,6.930151745681102149e+00,-5.269857793269657087e+00,3.282592867895778088e+00,-5.561825011453537471e+00,7.487836464946742709e-02,2.397297387961200510e+00,-3.915530480029438820e+00
2.930000000000000000e+02,6.105982716954484246e+00,1.291767619331117389e+00,-5.092857759022215269e+00,-3.616392141155413409e+00,2.890115571958520313e+00,-1.420859363048550206e+00,2.366316015661748207e+00,-6.265984862997566296e+00,5.223088447392386646e-01,4.701105862421342430e+00,-7.707862421678339793e-01,5.913329135691777871e+00,-8.776087598938971945e-01,7.684711615824424413e+00,-5.186901632958647035e+00,3.180320216251216081e+00,-4.873727721689720127e+00,7.649399095521075553e-02,2.525173431585216122e+00,-4.066276183329034843e+00
2.940000000000000000e+02,6.158977660136624621e+00,1.076360358265015194e+00,-5.265000159631255450e+00,-3.610392134863225522e+00,3.765357439173091958e+00,-1.663612810976264678e+00,2.366260581332568336e+00,-7.280953476175906047e+00,9.625678551603525368e-02,4.719087145544492934e+00,-8.503532147640587846e-01,5.669645626617346501e+00,-1.000674475924174356e+00,6.942998575336522649e+00,-5.277406340277027041e+00,3.069040717011600528e+00,-5.758515303292322862e+00,1.093084423868283805e-01,2.403294503610323929e+00,-4.038673018330412923e+00
2.950000000000000000e+02,5.705572575971610938e+00,9.817326254121724327e-01,-4.935001184087504988e+00,-3.587413772774336262e+00,3.513061957316145456e+00,-1.513890540411003016e+00,2.699254641279671851e+00,-6.549009052048821999e+00,-1.704097494404111512e-01,3.971777564265506211e+00,-7.662523767549410669e-01,6.267784142553828985e+00,-1.953367809245031728e+00,7.566748049054845993e+00,-5.400186668068544193e+00,3.128248490356231315e+00,-5.148496042727374267e+00,1.451364256378325501e-01,2.417423069517319778e+00,-4.201223767753552885e+00
2.960000000000000000e+02,5.631859606697079634e+00,1.658509364857592594e+00,-5.351884332969184754e+00,-3.344425095308209528e+00,3.699795490765012129e+00,-1.380616516878596212e+00,1.969291967245224928e+00,-6.580119978567509520e+00,-1.871199044485521990e-02,4.710859233863257778e+00,-8.277133778535260555e-01,5.704723390420165074e+00,-1.039306587685294492e+00,7.279094605602445256e+00,-5.255565873777484853e+00,3.286577269323953221e+00,-5.339922395424354207e+00,-1.613968457094575037e-01,2.315497164524544793e+00,-4.117782707979401380e+00
2.970000000000000000e+02,5.676627376979018536e+00,1.831460028794464900e+00,-5.234228072520375363e+00,-3.449466150201728976e+00,4.058384017539829358e+00,-1.596486262347202256e+00,2.004714823231402931e+00,-6.471387461891450421e+00,2.189137003488694777e-02,3.942563593106090281e+00,-9.558152032998799008e-01,5.986097731588731818e+00,-1.342939610856704435e+00,7.330634725387896289e+00,-5.302619721785689855e+00,2.769274748345956549e+00,-5.653091684670238593e+00,-2.129232540954770492e-01,2.087290413052777627e+00,-4.437049482806225242e+00
2.980000000000000000e+02,5.688275572258247870e+00,1.420683535735871139e+00,-5.598814515691593385e+00,-3.784461789039951007e+00,3.875300137691549018e+00,-1.886913996882475075e+00,1.581352820781250834e+00,-6.742924335300903849e+00,-1.531111084846182580e-01,4.781859256164719518e+00,-9.651006229620571197e-01,5.831339554740415210e+00,-2.519554721592572655e+00,7.469321194738704150e+00,-5.409087998957067711e+00,3.027580994063160613e+00,-5.234685402513578723e+00,-4.393033600159975127e-01,2.030188417184912719e+00,-4.352800029150984074e+00
2.990000000000000000e+02,5.247308073190929179e+00,1.149049961420937294e+00,-4.974299495183734265e+00,-3.451944761419451169e+00,4.014743766064068353e+00,-1.212936321382846572e+00,1.875286958174435137e+00,-6.092496015755224370e+00,-4.599875249419397294e-01,4.660946236187602842e+00,-1.157343294846206572e+00,5.405217244245790198e+00,-1.531798881165710835e+00,7.043293768302705260e+00,-5.354521565719116971e+00,3.149885983971658643e+00,-5.701044068201218451e+00,-2.207941846692953458e-01,1.855875137985201873e+00,-4.317293094601606818e+00
3.000000000000000000e+02,5.506632549302069357e+00,1.512615688187646690e+00,-5.143108058658285131e+00,-3.768972606737472919e+00,3.250701825469763939e+00,-1.777286037914642680e+00,1.912509661708803987e+00,-7.181130715353063465e+00,-2.324388348290146178e-01,4.083224352385489198e+00,-1.270124876337599629e+00,5.589567250183661073e+00,-2.534720607169280271e+00,7.071893109806951294e+00,-5.763165323206240309e+00,2.631607393745689194e+00,-5.679476044685729974e+00,-2.514941401361368012e-01,2.090563240281651414e+00,-4.694448905382544446e+00
3.010000000000000000e+02,5.630241973861661364e+00,1.165806175260714728e+00,-5.276907033213687370e+00,-3.927108605037421984e+00,3.509511427843875708e+00,-1.332558327603638570e+00,1.754221085930860458e+00,-6.832251553172397074e+00,-7.657658555294588609e-01,4.013188054682784944e+00,-1.506134668434077062e+00,5.315544882435504270e+00,-1.275642756250361831e+00,6.521948861355653548e+00,-5.563807437715971638e+00,3.216827804535135282e+00,-5.783309600652632554e+00,-4.569948731212881698e-01,1.866794223986796952e+00,-4.736905902753810516e+00
3.020000000000000000e+02,5.181550786631953898e+00,1.028611704569704521e+00,-5.221579639023929076e+00,-3.913660114700049153e+00,2.498738679808517826e+00,-1.208088199168877663e+00,1.709266849143171507e+00,-6.913769687702009392e+00,-6.207150188449378492e-01,4.164852863636489211e+00,-1.436711370966971213e+00,5.367138120230766418e+00,-2.540826555789148067e+00,6.542924958320643469e+00,-5.549119942590921895e+00,2.737007572695506763e+00,-6.186029395833834599e+00,-3.976368075222493359e-01,1.846988547444575524e+00,-4.674188465832732398e+00
3.030000000000000000e+02,5.509235199958042450e+00,1.711441007049103291e+00,-5.102952058528869017e+00,-3.685822377335432165e+00,2.955242905719301039e+00,-1.394866301131364672e+00,1.336556853733930295e+00,-6.900126234558118021e+00,-7.172888320691104269e-01,3.852981937552017566e+00,-1.737312376647933698e+00,4.988146986524738757e+00,-2.061350785717692702e+00,7.294020403962305998e+00,-5.275336161027590620e+00,2.753194051361676387e+00,-5.867027654144949977e+00,-1.578096806854529799e-01,1.685280110732471748e+00,-4.734973529913381718e+00
3.040000000000000000e+02,5.318921587051248068e+00,1.171108445322530445e+00,-5.768165047367430631e+00,-4.161851825520477277e+00,2.560851448461653135e+00,-1.261868159883398288e+00,1.468560907121823078e+00,-6.726563105623513117e+00,-6.803570537837747567e-01,4.235983848293138898e+00,-1.652693072982927225e+00,5.196703627542667903e+00,-2.707733556215365489e+00,6.954792506068200098e+00,-5.327954157825950610e+00,2.740578700518571331e+00,-5.604187096949425850e+00,4.108601292877278599e-01,1.568774378575933381e+00,-5.093072032383103576e+00
3.050000000000000000e+02,5.489921881895709177e+00,1.528787560257519607e+00,-5.302040240194614285e+00,-3.513364796814944402e+00,2.570440000422243632e+00,-1.394701419238626894e+00,1.594144010998815197e+00,-6.472124009333266592e+00,-2.266059420169793670e-01,4.528052282020444075e+00,-1.853778458309883748e+00,5.167622422721702691e+00,-2.314876569112422899e+00,5.938598484116918819e+00,-5.464452062737994886e+00,1.712743532419111814e+00,-5.877040669602019207e+00,-2.375433276678402539e-01,1.517080897208937351e+00,-4.796303569549518642e+00
3.060000000000000000e+02,5.283357178542785526e+00,1.716406383343021202e+00,-5.389983053883697472e+00,-3.612553243495149502e+00,3.336421845676144748e+00,-1.295472771920083144e+00,1.436684763982960522e+00,-7.165815230736357400e+00,-4.304655742851210554e-01,4.844034341502249319e+00,-1.702905964029847841e+00,4.953784380034309542e+00,-2.492312920987339808e+00,6.687851375584154212e+00,-5.528142029604647512e+00,1.928836894026460858e+00,-6.414004824596814203e+00,-1.532405624557146850e-01,1.240571009399866309e+00,-4.985930200410583879e+00
3.070000000000000000e+02,4.891737303202127407e+00,1.266549443807331032e+00,-5.824406973567349155e+00,-3.687931308100402372e+00,2.602994695102805345e+00,-6.780889470890597570e-01,1.433676158523803146e+00,-6.993002439834840267e+00,-1.005752797535091947e+00,4.765446772904983419e+00,-1.994598794856882851e+00,5.450481435108182282e+00,-3.183459119922206426e+00,6.545309086211372751e+00,-5.424670972334106445e+00,2.812527574742575531e+00,-6.465504222074589968e+00,6.550078837645431640e-02,1.089146411606717102e+00,-5.160388982436188599e+00
3.080000000000000000e+02,5.076211794434398961e+00,1.265631409919692363e+00,-5.449539971558859719e+00,-3.135688316552628141e+00,3.340580338506864422e+00,-1.457615475615584799e+00,1.498129336397472589e+00,-6.960115168502199801e+00,-6.746158232078964812e-01,4.190164743476273657e+00,-2.255719007274363808e+00,5.057424212488417226e+00,-2.489030662646298353e+00,6.945573142379831921e+00,-5.249408712306433245e+00,2.048227924510377829e+00,-6.271378949670217473e+00,-1.994982191046538733e-01,1.107718033178688444e+00,-5.114649886720529004e+00
3.090000000000000000e+02,5.026759058561131255e+00,1.293960351780267137e+00,-5.657709775911028416e+00,-4.011159903934426119e+00,3.088203438667983747e+00,-1.214347749604194338e+00,1.428281124253296008e+00,-7.555546660711576656e+00,-5.128359773570525526e-01,4.969387884655782628e+00,-2.125042716849270263e+00,5.076182699381768693e+00,-2.552662942935444157e+00,5.977904024250725534e+00,-5.492738706657381620e+00,2.294267566789217838e+00,-6.863404208050607025e+00,-2.522246469593897311e-01,1.001864498458926001e+00,-5.400745285608540946e+00
3.100000000000000000e+02,4.982959434236621910e+00,1.801884126758935611e+00,-5.627614122319544165e+00,-3.607572281913679735e+00,3.008007986122862576e+00,-1.221624422516404573e+00,1.382965811918600352e+00,-6.910855964265595119e+00,-4.171445787086902612e-01,4.890140090218848989e+00,-2.378829612773381896e+00,5.114501322909378977e+00,-2.558774818236938309e+00,6.424028916456164140e+00,-5.278807382234481871e+00,1.914925284219713308e+00,-6.461310529328406105e+00,-9.633899348195565371e-02,9.363034399977128164e-01,-5.261341185883543936e+00
3.110000000000000000e+02,5.162916236872513664e+00,1.524925743489777386e+00,-5.695344976966723927e+00,-3.348464139832738162e+00,2.842404013383518002e+00,-1.149695026294263123e+00,1.230951448238695400e+00,-6.557608652800333005e+00,-9.219335245882913643e-01,4.555747434096972803e+00,-2.308641238024320419e+00,4.997883387743686789e+00,-3.413738428852812312e+00,6.502592012416656964e+00,-5.364797381531808185e+00,2.199576673953906436e+00,-6.927998310892769851e+00,-2.050502572535418122e-01,7.801545070948181504e-01,-5.176499522641247353e+00
3.120000000000000000e+02,4.827414080670167529e+00,1.033694383648898318e+00,-5.620163915396815035e+00,-3.484636883719441691e+00,2.047923474711431435e+00,-1.625064416273476420e+00,9.882480039875244371e-01,-7.015575817666583447e+00,-6.895565086401010957e-01,4.887075091503844781e+00,-2.553582036506773623e+00,4.673137273080511633e+00,-2.543373808471543374e+00,6.627824227560371817e+00,-5.413836827420130504e+00,2.357868854286328641e+00,-6.780951498688428281e+00,-7.575912543859296688e-01,8.623712438913809786e-01,-5.526513044235489502e+00
3.130000000000000000e+02,5.084944967930720594e+00,1.288494844883231627e+00,-5.808828664396947339e+00,-3.932906193352368351e+00,3.098454999542131105e+00,-1.003052040253946009e+00,1.247053281665176705e+00,-7.273063675377026804e+00,-1.024275720521133248e+00,4.748136371701463965e+00,-2.385610525337694021e+00,5.012276551139049019e+00,-3.188908357939280069e+00,6.320667101546674438e+00,-5.220448585484157356e+00,2.413226268387236750e+00,-6.818844755835580251e+00,-1.514941032852138991e-01,7.588268866472340779e-01,-5.308257692719548615e+00
3.140000000000000000e+02,4.910885737141100549e+00,7.413074260364834744e-01,-5.959508608384147976e+00,-3.560652340437642227e+00,2.673227538891504995e+00,-1.371718427760693970e+00,1.302087479862008790e+00,-7.358138903153566446e+00,-4.446766380505037253e-01,4.854079316480689243e+00,-2.424973696091847319e+00,5.056081283442019014e+00,-3.228498103940948827e+00,6.144659681561501330e+00,-5.290293506841107884e+00,2.225018556659100977e+00,-7.117029883457133721e+00,8.669817342612298749e-02,8.653073038368435110e-01,-5.502250369928473717e+00
3.150000000000000000e+02,4.962459695911866753e+00,1.623008023524084020e+00,-5.795555295544231100e+00,-3.689696552720304723e+00,1.747412286832785933e+00,-1.778122121754750928e+00,1.487702361917991434e+00,-7.223994527406602195e+00,-1.289534170849990780e+00,4.497587900727801902e+00,-2.605818220132192664e+00,4.632932853624967429e+00,-2.492607154069415465e+00,6.730179067046245578e+00,-5.321119210979439629e+00,1.424871107940299808e+00,-6.727605250730797515e+00,-2.310925869647388609e-01,7.614776129294134055e-01,-5.162222854823599327e+00
3.160000000000000000e+02,5.241693106393548796e+00,1.547210547135604131e+00,-5.848076913581215841e+00,-3.596626019768913718e+00,1.842118290526074897e+00,-1.140486883700018383e+00,1.430529135863990664e+00,-6.555695957832064380e+00,-5.956053261979703528e-01,5.232266250025223719e+00,-2.352434177611812061e+00,5.046182559517816912e+00,-3.253953129094937502e+00,5.985509728282734976e+00,-4.933281576795848444e+00,1.963489042658395523e+00,-6.677946147179278924e+00,2.831895183043046937e-03,4.633796168062281340e-01,-5.141964742963870627e+00
3.170000000000000000e+02,5.076894254665956119e+00,1.756419646130072953e+00,-6.063981947649187632e+00,-3.262470472202859018e+00,3.484579603214250643e+00,-1.053652633393483917e+00,1.533947784371330281e+00,-7.857236077612851588e+00,-6.703050059517197123e-01,5.152829529541828713e+00,-2.333344696099740379e+00,4.917650586190381645e+00,-3.201784650506692032e+00,6.813241641036786866e+00,-4.993046126108279026e+00,2.384686106027568808e+00,-6.490059746290874010e+00,-1.618326529305217920e-01,5.785417039716695964e-01,-5.217172925633627223e+00
3.180000000000000000e+02,5.251083401315400856e+00,1.490208353664090879e+00,-6.084236730827237594e+00,-2.820209104108028608e+00,2.048801653264847644e+00,-1.699951223343314055e+00,1.471515076953927137e+00,-7.028318884582430925e+00,-4.532258198902661128e-01,5.373026971526206452e+00,-2.580428446735928194e+00,4.878876333769246010e+00,-2.086433385612006752e+00,6.197575709703321500e+00,-4.989608907337102828e+00,2.273522452243668557e+00,-6.197383685439656453e+00,-8.847381871746534676e-02,8.785839513589284167e-01,-4.930739574069908038e+00
3.190000000000000000e+02,5.521354659122199138e+00,1.954093186767282608e+00,-5.639690943673553392e+00,-2.431735983715715754e+00,2.379719878749522621e+00,-3.787352558997003626e-01,1.685836573107182268e+00,-7.317634397095257093e+00,-6.078286032347957057e-01,5.166034890420255543e+00,-2.100942502964677328e+00,5.133748521321935598e+00,-2.958582026334345194e+00,7.257259580798092635e+00,-4.746621745889576971e+00,2.481241614208519408e+00,-5.904505977675850836e+00,3.363257983007749696e-01,7.603784596855316380e-01,-4.963877752600925675e+00
3.200000000000000000e+02,5.809027017438481266e+00,2.305210017291367208e+00,-5.776237386670302065e+00,-2.501109267701740801e+00,3.196122467975423653e+00,-7.841832556048407010e-01,1.388473305833158200e+00,-6.654632968717939079e+00,4.777236827126457586e-02,5.236879972979267883e+00,-1.779627915674961258e+00,5.260969811466893020e+00,-2.264317364800050303e+00,6.847930674371459858e+00,-4.867656116902066010e+00,2.450204856912491014e+00,-6.070553192851339652e+00,3.710652153321370994e-01,9.596768767627434915e-01,-4.666836074958024660e+00
3.210000000000000000e+02,5.681351924202166614e+00,2.152759652039539340e+00,-5.666916425056659712e+00,-2.413092145829307533e+00,4.100868734874375754e+00,-4.741769547679299812e-01,1.582593931799560094e+00,-6.609756986470676665e+00,2.025491341149825986e-01,5.284859848072856359e+00,-2.075927948167195503e+00,5.272706791199401444e+00,-2.797631845714511289e+00,6.231845517243757016e+00,-4.757569372171341904e+00,2.550096103129463110e+00,-5.810505935094024466e+00,5.879180674750226210e-01,9.727417296912193034e-01,-4.590503664981429921e+00
3.220000000000000000e+02,5.793178082740801926e+00,2.094137996267782853e+00,-5.863530923530614558e+00,-2.917211876586879526e+00,3.508834303571569890e+00,-1.110022036394731737e+00,1.731230548100138655e+00,-6.825844665598429728e+00,-1.611902604159959340e-01,5.176786547145538542e+00,-1.725502219734118992e+00,5.039456385630245450e+00,-1.923861844510282859e+00,6.861419043001290241e+00,-4.606143185572888932e+00,2.081463311576479125e+00,-5.209515364558177097e+00,1.553795629526213418e-01,9.983612883079311384e-01,-4.553298940487753299e+00
3.230000000000000000e+02,6.040935774631781108e+00,1.935977644110251417e+00,-5.864761366099207507e+00,-2.856978311266514581e+00,4.351839673792825103e+00,-6.771610034466357675e-03,2.048840481778983591e+00,-7.138646800543975601e+00,4.182666911874926563e-01,5.395230306037112733e+00,-1.760650646985067569e+00,5.203890233940541954e+00,-2.325064188847149715e+00,7.274578642318451749e+00,-4.533076690831085109e+00,2.516846159002454897e+00,-5.870886822141849315e+00,6.236988089228738819e-01,1.144764995831182963e+00,-4.249690763604230703e+00
3.240000000000000000e+02,5.947583413156469767e+00,2.119131179829206069e+00,-5.213307483276842902e+00,-2.979478686237427176e+00,3.515037530115420861e+00,-1.137464790881712151e+00,1.830192104058061320e+00,-6.764093841061642465e+00,-4.692628103910173598e-02,5.374567286924760268e+00,-1.708402837801507701e+00,5.342592201475705238e+00,-1.840765124668735098e+00,7.120912253729290597e+00,-4.607446275982987949e+00,2.771716313437569301e+00,-5.612207482812084258e+00,5.088104633185966952e-01,1.296571657503974295e+00,-4.188203118502694444e+00
3.250000000000000000e+02,6.361448380340819497e+00,2.384321419857847513e+00,-5.050315385530932843e+00,-2.067973904940028085e+00,3.453801346470196876e+00,4.426757147349047461e-02,2.322425509470456007e+00,-7.021038550729862493e+00,2.662912164845575025e-01,6.020327195664028963e+00,-1.658107169194670494e+00,5.476179931333557072e+00,-2.767746463804966695e+00,7.255690818911850748e+00,-4.379692249915883018e+00,2.224838326853886272e+00,-5.774526754503658488e+00,6.033886143752638098e-01,1.457690012604705654e+00,-4.224815569735588916e+00
3.260000000000000000e+02,6.236930456810794610e+00,2.587066256330798453e+00,-5.807790521419756935e+00,-2.554355997734722994e+00,3.807128882082786436e+00,-3.851810277135636618e-01,2.589780782773413392e+00,-6.659535835442870422e+00,4.585874196977220429e-01,6.051651354464565813e+00,-1.145950000811260860e+00,5.507741379576500229e+00,-2.258381388290722658e+00,6.762122485497632063e+00,-4.335877013048913931e+00,2.488136100266899131e+00,-5.031037781610274706e+00,3.617749102892558466e-01,1.560611178159128754e+00,-3.944001926409356873e+00
3.270000000000000000e+02,6.579976370206977343e+00,2.319194182015861028e+00,-4.904831023686741176e+00,-2.244556334592545443e+00,4.071167898706373300e+00,-5.405397398426471378e-01,2.595860512382602625e+00,-6.072134955232551867e+00,4.001771791349321150e-01,5.170089752825712814e+00,-1.258868224196984187e+00,5.994750609470512970e+00,-1.761216735623923446e+00,7.807381068197344121e+00,-4.380528890192596947e+00,2.787103629074077382e+00,-4.791950753663347662e+00,5.503364071191297890e-01,1.691373418890641744e+00,-3.678609053895728120e+00
3.280000000000000000e+02,6.542462899070780047e+00,2.778803889597373011e+00,-6.120584342661040012e+00,-1.898022536550570516e+00,3.512642830827850560e+00,-1.733042992221768830e-01,2.552086958448412268e+00,-5.913121750148357059e+00,9.261358560626478109e-01,6.516385328777213104e+00,-1.068751817901278267e+00,5.832051821920840595e+00,-1.431977185362843796e+00,6.923380343077139898e+00,-4.444003523852324555e+00,2.816039688019326803e+00,-5.039168976012807555e+00,9.379275886950353414e-01,1.808898584086475969e+00,-3.685311620149568146e+00
3.290000000000000000e+02,7.060568552601137249e+00,2.279376490947831346e+00,-5.035433494769236518e+00,-2.268772335425027098e+00,3.161750013876496457e+00,-4.549849951861943964e-01,2.530232455710231143e+00,-6.677860868554040152e+00,7.818758038388262666e-01,5.663839757959081567e+00,-1.022145909423689103e+00,5.608809595129113035e+00,-2.182753444759081507e+00,7.790770068781737834e+00,-4.354148689645628068e+00,2.701558880832023224e+00,-4.913688139780027164e+00,8.528933643817229182e-01,1.877149929826112285e+00,-3.570327078946950561e+00
3.300000000000000000e+02,6.805848308304743632e+00,2.759269597783484684e+00,-4.752196262073066890e+00,-2.479567432148615858e+00,4.510442193356041685e+00,-2.040472143225339763e-01,2.792886037474494820e+00,-6.103525502019190085e+00,1.154272195296966785e+00,5.890037907924234872e+00,-8.209214335006765895e-01,6.013911186762183725e+00,-1.612190777935030184e+00,7.448854678270715013e+00,-4.400883050577630407e+00,2.979219492108836853e+00,-4.433125415533168301e+00,5.318554445388364860e-01,2.069297428237394154e+00,-3.435920585368049007e+00
3.310000000000000000e+02,6.987306695515265176e+00,3.022897637035287577e+00,-5.260505514457103793e+00,-2.223314411090421938e+00,3.532757686111169804e+00,-2.422926050627861039e-01,2.653744015848669591e+00,-6.031973775489047895e+00,7.130729760927834171e-01,5.909489970473051912e+00,-5.435453563025820500e-01,5.649915071409935763e+00,-1.619532528024011597e+00,7.712923870725012954e+00,-4.362887860486118541e+00,2.984745837116129064e+00,-4.318953415426836528e+00,6.204283840766470215e-01,1.984501062535025229e+00,-3.107032704732476613e+00
3.320000000000000000e+02,7.170221660496680194e+00,2.477749047869078680e+00,-4.724110010059866305e+00,-2.355523750651097981e+00,5.048828364412212721e+00,9.706881038388631699e-02,2.646270664946150486e+00,-6.175670377024547797e+00,-1.903054560050964072e-01,6.698752810440754324e+00,-6.609107959136414356e-01,5.687228017337030650e+00,-1.229332086314910644e+00,8.162481269129459704e+00,-4.345623029571561879e+00,3.649095027364732680e+00,-4.793709589057020715e+00,4.518735054372005622e-01,2.144204897705213497e+00,-3.136037680332260713e+00
3.330000000000000000e+02,7.226600284440400479e+00,2.790139472891064010e+00,-4.399849099631432559e+00,-2.005608239272257620e+00,4.758773087285416814e+00,5.329595962958320887e-02,2.823529780599645544e+00,-5.782202504864712544e+00,1.443164740418050318e+00,5.695418311814125722e+00,-2.053133901757240309e-01,5.754995515646812443e+00,-2.570541823699600270e-01,8.107308082837947794e+00,-4.112451539564251135e+00,3.564134597621249068e+00,-4.536325645081119795e+00,6.544658106358526295e-01,2.405893038595070088e+00,-2.965811144865946769e+00
3.340000000000000000e+02,7.482704737347877888e+00,2.909875934703968436e+00,-4.862534424200744887e+00,-2.127456643849996443e+00,3.999273207390758422e+00,-5.966678630678921846e-03,2.981239484088570979e+00,-5.284463951077116306e+00,9.868494392372036961e-01,6.286374184876477145e+00,-3.346271730154402047e-01,6.346045882314845343e+00,-1.069742739673739784e+00,7.730875555967089419e+00,-4.277429980038883528e+00,3.527736172647511381e+00,-4.681627875540177008e+00,4.323094690198187595e-01,2.481084231152653086e+00,-2.621377804368371756e+00
3.350000000000000000e+02,7.580274013261464106e+00,2.470762410149546451e+00,-4.599885407397732884e+00,-2.665790531701311750e+00,4.254924572045090336e+00,-4.279833787617731700e-01,3.482288347892338098e+00,-5.781421463359534663e+00,1.154920021757923188e+00,5.944886324152580670e+00,-4.264612065672588881e-01,6.148355317140977938e+00,-6.471256425790449240e-01,8.294847738211489130e+00,-4.159737633735060669e+00,2.754463284390125555e+00,-4.079836906974644961e+00,7.734971635733676187e-01,2.576204008824447556e+00,-2.898943901877643725e+00
3.360000000000000000e+02,7.268233942656121549e+00,2.812115676789810337e+00,-4.171167273393527886e+00,-2.359138159877405272e+00,4.023475490653781961e+00,-4.337099811375857983e-01,2.828728907367803913e+00,-5.976259083391481930e+00,1.034950302499512809e+00,5.841045214842896627e+00,-2.859720060196628832e-01,5.959886809229145932e+00,-2.579940218022739318e-01,7.804596155695383786e+00,-4.032871309230555923e+00,3.929799032331182662e+00,-4.084345478977826183e+00,6.544859048237356980e-01,2.606206628936784675e+00,-2.670865693121522888e+00
3.370000000000000000e+02,7.476419938060097969e+00,2.167886239497351930e+00,-4.831519736540158760e+00,-2.593208408077884997e+00,4.854848821180061336e+00,-7.076238524138456221e-02,3.045672895607742792e+00,-6.096035973614481129e+00,1.488930383570022276e+00,6.626509582637588380e+00,-1.655658512419524997e-02,6.257665626375010781e+00,-1.585115511616504991e-01,8.449525018260661824e+00,-4.293086848335288863e+00,3.935445025557376297e+00,-4.111682401616635119e+00,1.130670593166571258e+00,2.437836878062276558e+00,-2.720059653255515020e+00
3.380000000000000000e+02,7.590150084578352718e+00,2.776845006656178505e+00,-4.629524433889859125e+00,-1.682394828084604832e+00,4.710721121662290400e+00,-9.260711940621575433e-01,3.329456660166776771e+00,-5.401012866340979990e+00,1.057556796844524305e+00,6.218623508251574172e+00,-3.207296031391759783e-01,6.283408905176528947e+00,-1.041396528387937392e+00,8.938544397028367783e+00,-4.174215762339108515e+00,3.351178765084243061e+00,-4.201987158237605158e+00,5.651836758918877823e-01,2.869268474103865429e+00,-2.592493129429102705e+00
3.390000000000000000e+02,7.243310182608161618e+00,2.618731353512577353e+00,-4.793704325920406184e+00,-2.478796894607300239e+00,4.746104272758010723e+00,-5.916140154227217396e-02,3.230219503532594683e+00,-5.338677941358749734e+00,1.021497871880909125e+00,6.199520992678502651e+00,-2.868390205111982505e-01,5.708527104065543867e+00,-1.296175248794931623e+00,8.264446268588924838e+00,-4.166328988750313655e+00,3.457699621961602077e+00,-3.916714375726933817e+00,4.000369691170202469e-01,2.820838593618563817e+00,-2.612853898074709136e+00
3.400000000000000000e+02,7.561733959854930021e+00,2.772583605323440281e+00,-4.713988920663198634e+00,-2.267502038430667000e+00,3.782698313442378613e+00,8.610000130553532860e-02,3.041576195281236128e+00,-5.891746740818783579e+00,4.675866994236750340e-01,6.076503168727318993e+00,-2.632935895900251899e-01,6.304506103519027960e+00,-6.080254264781623785e-01,8.225612162601906974e+00,-4.374314296625734677e+00,3.924844021256026938e+00,-3.628502842845884313e+00,9.143329384129936788e-01,2.749046855037913240e+00,-2.642257793724885673e+00
3.410000000000000000e+02,7.316375963148398220e+00,2.979334302958642766e+00,-4.521566885454308071e+00,-2.312392677901893290e+00,4.256026458053074002e+00,-6.687303578475493060e-01,2.819424709514543270e+00,-5.582232166596347689e+00,4.943294605319955015e-01,6.347695262470294253e+00,-3.629381363683785167e-01,6.090720287147798118e+00,-7.873498210636448169e-01,7.583533269898891760e+00,-4.560883641812369049e+00,3.967076603255741407e+00,-4.193390437129237647e+00,9.445882740906978992e-01,2.745233904048927975e+00,-2.667890245214327827e+00
3.420000000000000000e+02,7.335988389910225393e+00,2.263199872742812868e+00,-4.873138023884052039e+00,-2.384382191387968586e+00,4.016595463119944753e+00,-4.441908410947300601e-01,3.160809585074750849e+00,-5.925109140568022958e+00,7.238729114492498118e-01,5.847323834434130063e+00,-1.181042710277149521e-01,6.178610146099974720e+00,-5.870874357898555607e-01,7.667304547646859980e+00,-4.349830283335724523e+00,3.581295900961859680e+00,-3.979166547656613595e+00,6.593538227480912894e-01,2.751377711473986132e+00,-2.880180617449568548e+00
3.430000000000000000e+02,7.333448236017455990e+00,2.144488284572313219e+00,-4.408644857134159878e+00,-2.127825456408835691e+00,4.015939828842946646e+00,-6.521539464185770463e-01,2.270911718056271678e+00,-6.053900740645116407e+00,5.139199386859969465e-01,5.794808317931523511e+00,-3.571058568785148712e-01,6.178080075221964229e+00,-1.439065914491532094e+00,8.141936836817244227e+00,-4.574896789329233826e+00,3.623208844756419911e+00,-4.310091101153201265e+00,4.842305872941495837e-01,2.752663783389173613e+00,-2.955653263410626508e+00
3.440000000000000000e+02,7.175556434506443537e+00,2.375964316554520561e+00,-4.571680839693476273e+00,-2.566932647503999743e+00,4.148696692841429723e+00,-2.353814086776263581e-01,2.645391981433448780e+00,-6.143390669405647486e+00,5.052557359504721290e-01,5.495266657973603586e+00,-5.407859034945983190e-01,6.032887510219742566e+00,-1.255829910652693560e+00,7.170210501421202309e+00,-4.605341266877215567e+00,3.204160950338075242e+00,-4.502715758339173924e+00,6.189721290885142890e-01,2.383289351733151928e+00,-3.111679289079097188e+00
3.450000000000000000e+02,6.765176171413302519e+00,2.233116076331231437e+00,-4.839970609410593205e+00,-2.258681342185616003e+00,3.650700039596235680e+00,-5.702749637399809890e-01,2.397643128852164018e+00,-6.196651588430168722e+00,3.760572232544819871e-01,5.106160318653730101e+00,-2.581002402666433548e-01,5.792182724214665512e+00,-8.691163100990311197e-01,7.558041306473704424e+00,-4.882650630309139927e+00,2.928736803767866714e+00,-4.761181451208239324e+00,2.777294133008884058e-01,2.393319261548175980e+00,-3.144196219010748639e+00
3.460000000000000000e+02,6.761501770524565913e+00,2.129542114062083158e+00,-4.820159960142148314e+00,-2.468418936280108333e+00,3.690871970162562743e+00,-7.514873467632550152e-01,2.448162036386815732e+00,-6.658635367631056567e+00,4.926755367196231639e-01,5.665173066255485779e+00,-1.055216571662801917e+00,6.133492053213537076e+00,-1.374468970314006944e+00,8.187538661274496476e+00,-4.990995662680286493e+00,3.889589624644694155e+00,-4.694170562589894402e+00,4.643938307103663288e-01,2.370210582551163014e+00,-3.350612371668783673e+00
3.470000000000000000e+02,6.840230912036762589e+00,2.532494184728420805e+00,-4.869454975429047039e+00,-2.612011140394862263e+00,3.715819442387419791e+00,-3.824669091524308118e-01,2.439595238727318538e+00,-6.401016724456285445e+00,2.274470444071401420e-01,4.767815831778648317e+00,-8.744096941198383766e-01,6.122557142320981249e+00,-1.143547335521110542e+00,7.428875278039497765e+00,-4.740160990224141280e+00,3.412067151141363386e+00,-4.436365316490885391e+00,7.971685555895764441e-01,2.400420813011190813e+00,-3.422665412848820754e+00
3.480000000000000000e+02,6.522029205379079819e+00,2.165818601007947208e+00,-4.709603948073198154e+00,-2.434902750128316917e+00,3.552433749332480684e+00,-1.414490153980025644e+00,2.454212553981974132e+00,-5.569347020221566247e+00,1.089587599758312098e-01,5.277139276970780557e+00,-7.103065388088567467e-01,5.624539864519996435e+00,-1.832705308476950679e+00,7.029654485066699543e+00,-4.655835866874304507e+00,3.154636482694724631e+00,-4.805719078593893023e+00,4.779457471081881570e-01,2.118268200228613285e+00,-3.770940697082012516e+00
3.490000000000000000e+02,6.992499770633767930e+00,2.642808201876360119e+00,-5.121924484215406359e+00,-2.290590693358953267e+00,3.852355964095500074e+00,-4.104112694129136152e-01,2.316804372326481509e+00,-6.549264883737736298e+00,1.277583919793332523e-01,5.616731875630669890e+00,-7.231778788366236554e-01,5.406534086170552200e+00,-1.792412307289038109e+00,7.250615991432905361e+00,-4.815526448630893519e+00,3.155788857127350244e+00,-5.121693090598412823e+00,8.806438459607117686e-01,2.218170918795516311e+00,-3.588198601865318249e+00
3.500000000000000000e+02,6.559118477151425708e+00,2.065693245383505516e+00,-5.160394841533331167e+00,-2.732201774602315947e+00,3.745752129563263200e+00,-4.082289821758301462e-01,2.375029011100966425e+00,-5.742747415512902798e+00,4.659574500150355236e-01,5.578945831030695857e+00,-9.447792145783452389e-01,5.657926136756481483e+00,-1.883207860109914034e+00,7.160270572842240888e+00,-4.642291125361134974e+00,2.387464426071675305e+00,-4.913269649787620708e+00,1.396031464885473250e-01,1.818773783425061463e+00,-3.546733089271910444e+00
3.510000000000000000e+02,6.503948168743943548e+00,2.566917032561940371e+00,-5.021370570592963212e+00,-2.731012830470652908e+00,3.430890918131487943e+00,-3.699063170430239578e-01,2.238854355759348547e+00,-6.466885711490025557e+00,5.467136324098664790e-01,5.298259334969742440e+00,-9.702782390551758507e-01,5.784102883821343077e+00,-1.297778729153028499e+00,6.695175158158341411e+00,-4.611456705600867956e+00,3.071358235240993384e+00,-4.943991898035173804e+00,7.179379275717537867e-01,1.923841746540634556e+00,-3.473454334743843130e+00
3.520000000000000000e+02,6.439545688081940611e+00,2.206242358963295125e+00,-5.019884543969160617e+00,-2.284558684402999251e+00,3.457980812081213440e+00,-7.177331778061911693e-01,2.212606714951090403e+00,-6.659612363208749386e+00,-7.195888507494341280e-02,5.973030236406459359e+00,-1.251060160152626333e+00,5.379286874238847993e+00,-2.001915859002807885e+00,6.930998482777584790e+00,-4.486278939024382240e+00,2.645111586491814659e+00,-5.224282859695644099e+00,4.201706313967253914e-01,1.595381145300553749e+00,-3.608591610086599566e+00
3.530000000000000000e+02,6.526517342359504426e+00,3.094817896949805025e+00,-5.707564069211132463e+00,-2.352390643176133445e+00,3.297116018402636684e+00,-5.135533635098419314e-01,2.681297817959008789e+00,-7.223045985979593020e+00,5.861352639739352277e-01,6.681668067828429258e+00,-1.075009641653972503e+00,5.503478180375817708e+00,-2.126111570968566067e+00,7.328050233566914429e+00,-4.530920159148249304e+00,2.772501522100096150e+00,-4.299826893776233838e+00,1.186592156142167509e+00,1.669524360999000034e+00,-3.677741793338236143e+00
3.540000000000000000e+02,6.592652060093352695e+00,2.447767486345242549e+00,-5.135797657432588537e+00,-2.411421413030189420e+00,4.030505422719358855e+00,-3.993664393515733435e-01,2.503195442130683457e+00,-6.720148205858732737e+00,7.503941567229970300e-01,6.142374610100038268e+00,-1.249869039177094576e+00,5.710730437137696569e+00,-1.189468136476936833e+00,7.357978327249858452e+00,-4.215777281003982857e+00,2.351816251177358374e+00,-5.223806156836433345e+00,1.145944904936316178e+00,1.566287396508927454e+00,-3.656546563134245975e+00
3.550000000000000000e+02,6.645301151536739503e+00,2.494424679387201138e+00,-4.969634229844107409e+00,-2.110752002101588864e+00,1.721441099239009231e+00,-1.145773538079134096e-01,2.398974169841938231e+00,-6.692006872774119763e+00,7.227046515193528142e-01,6.626881963921665175e+00,-1.413007609512184182e+00,5.571786447865563652e+00,-1.584064174725141827e+00,7.304673441423435776e+00,-4.213276408660262540e+00,2.424484043696452318e+00,-4.958496879796095769e+00,9.266404508603501844e-01,1.234747828697512428e+00,-3.719517772100379815e+00
3.560000000000000000e+02,6.766777276582220502e+00,2.879268095427703678e+00,-4.890154725911683542e+00,-2.034323303034537567e+00,3.617559836726762956e+00,7.131145495808826063e-01,2.813906971920738798e+00,-6.343784375119902563e+00,6.082337793807434112e-01,6.819308617577699572e+00,-1.436471971014191551e+00,5.645930789748167200e+00,-1.843781151280824426e+00,7.446964360634873437e+00,-3.894556480889614480e+00,2.246590359965364048e+00,-4.954738006860583077e+00,8.033633196924921949e-01,1.213856766447986013e+00,-3.809340051700436547e+00
3.570000000000000000e+02,6.708821345735624497e+00,3.088524566366499524e+00,-4.792263010781567800e+00,-2.425085668750331713e+00,3.528492883083081288e+00,5.131342212595618735e-03,2.078778346327935012e+00,-6.264509400991620680e+00,4.271943812364707438e-01,6.630762770129264183e+00,-1.418465202974128925e+00,5.370797144974797099e+00,-1.859457483287020318e+00,7.316138733744836031e+00,-4.066064254687800528e+00,2.481652557584609564e+00,-5.032550145991661950e+00,9.571927974012116591e-01,1.200890481187353309e+00,-3.637392179618399002e+00
3.580000000000000000e+02,6.735173674238105868e+00,1.735386082044217293e+00,-5.294524037744151812e+00,-1.506555888150122424e+00,2.711354776146381873e+00,1.751793622311093035e-02,2.087465533778685600e+00,-6.359876348404199575e+00,9.009768728227613988e-01,6.599810211278454908e+00,-1.458695885781736257e+00,5.613986654124080822e+00,-2.192664299453583432e+00,6.956695492628696798e+00,-4.024203266983430005e+00,2.852603015488415217e+00,-5.216562156330549094e+00,8.010985922884785726e-01,1.183886078574056588e+00,-3.907117611293883019e+00
3.590000000000000000e+02,6.597244912381624360e+00,2.615379916949527317e+00,-5.130025600288183441e+00,-2.131212530713999076e+00,2.907811571165887621e+00,3.299339973346765431e-01,2.745695192915031946e+00,-6.377116569184318351e+00,2.993723683560873261e-01,7.038097473693712303e+00,-1.576187834352565709e+00,5.057093101942342628e+00,-2.613636672278135453e+00,7.179875010808741465e+00,-3.903372871063855332e+00,2.189549405985208086e+00,-4.804641649737750875e+00,8.298418812275284440e-01,1.099500212228330165e+00,-3.730177136454376097e+00
3.600000000000000000e+02,6.656304716716376468e+00,3.233864951015834599e+00,-5.588245406040924124e+00,-1.634316018481871469e+00,3.990666054197695711e+00,4.236720361884319663e-01,2.621535354503647941e+00,-6.936573961797072307e+00,8.932662440132582704e-01,6.600990257256412086e+00,-1.814559135807583434e+00,5.120058768795357373e+00,-2.009275746580095223e+00,7.189337428693725052e+00,-3.887139322863777391e+00,3.100289356659168938e+00,-4.790695148748138621e+00,3.680894053310986846e-01,1.079179340693546818e+00,-3.870967375404165356e+00
3.610000000000000000e+02,6.608249119905396540e+00,3.145282615174665342e+00,-5.997726629583284286e+00,-1.882689690647595393e+00,2.735983906274721100e+00,-7.144468804449788379e-02,2.367325320921252807e+00,-6.486260003993374212e+00,2.544217949169391702e-01,6.869138019624126734e+00,-1.596703385883948778e+00,5.196362793396896329e+00,-2.288891953514262223e+00,7.138808553354638597e+00,-3.980497714504476203e+00,2.087717709682493705e+00,-5.259336004506980800e+00,8.955449311486578523e-01,9.439217741632640601e-01,-3.818216006531102824e+00
3.620000000000000000e+02,6.605100791997994492e+00,3.478850721024624448e+00,-5.135750468785968970e+00,-1.685727570288217514e+00,2.894087812415514271e+00,5.953731883707568118e-01,2.706617205983353536e+00,-6.863837282368756121e+00,1.185646363626647437e+00,6.910466677248613188e+00,-1.702570405091708317e+00,5.000443873062142330e+00,-2.023289697398289899e+00,7.841790253059985005e+00,-3.515603383253379732e+00,1.834928011405662307e+00,-4.706134434443127290e+00,4.822200689841154020e-01,7.106025699812135166e-01,-3.912043959269199789e+00
3.630000000000000000e+02,6.559012995602841123e+00,3.711837907118738400e+00,-5.909010904891384364e+00,-1.793925765509192027e+00,2.214336678725482788e+00,1.299989546069976742e-01,2.173492824190806694e+00,-7.004404798450295289e+00,9.799499718577019403e-01,7.017192858283849866e+00,-1.518487877250186413e+00,5.401439883189724789e+00,-2.235062098782872653e+00,7.127521544303355938e+00,-3.573901187861542539e+00,1.831033165540475238e+00,-4.842510082599681631e+00,1.544222698041494812e+00,8.509004181513679654e-01,-3.887147860180474979e+00
3.640000000000000000e+02,6.773664134361889744e+00,2.992677118615595155e+00,-5.055764993598299561e+00,-1.767560772236957511e+00,3.637924456321237177e+00,3.241336633934756573e-01,2.490451680578381399e+00,-6.939541346415768253e+00,9.705766700894135068e-01,7.136212106386372156e+00,-1.356724012038341920e+00,5.474388404034504774e+00,-2.664539228735216980e+00,7.087701004041396580e+00,-3.616192631444254069e+00,1.830325925571256729e+00,-4.773360399528964848e+00,1.019284206529835313e+00,8.485414336091308130e-01,-3.782558524098865949e+00
3.650000000000000000e+02,6.816976582870406531e+00,3.304156688135493347e+00,-5.492725145931935060e+00,-1.869221955822821801e+00,2.249443308043448386e+00,2.506529171943496781e-01,2.932494065019640495e+00,-5.717671892105269826e+00,6.604487258509983416e-01,7.111255494852240844e+00,-1.856458097907176752e+00,5.134096547613728134e+00,-1.957610980522126010e+00,7.899369347689717991e+00,-3.623562666814136524e+00,2.078608114985142752e+00,-4.870134187075433552e+00,1.155051886465771505e+00,8.301817985968964475e-01,-3.635693859930865024e+00
3.660000000000000000e+02,6.600909632186457543e+00,3.378320134768325378e+00,-5.670872619989612673e+00,-1.753049529685071661e+00,2.380566042952753758e+00,1.900654359608674737e-01,2.703818199198202432e+00,-6.976696541286272257e+00,1.039457480333957573e+00,7.039812550404699110e+00,-1.720533869071907418e+00,5.278956008847459636e+00,-2.102364279546854675e+00,7.272957243278736605e+00,-3.705160715614169487e+00,2.730617947619518038e+00,-4.782821763034826645e+00,1.363733117447434084e+00,1.002915483903184191e+00,-3.795011038379565438e+00
3.670000000000000000e+02,6.733193692657216900e+00,3.020135436720631006e+00,-5.244396056113916238e+00,-1.432586082814914175e+00,3.445907035430456400e+00,8.579966942657595297e-01,2.432398546373545134e+00,-6.514176240953228003e+00,4.332679370107038741e-01,6.710777828423213798e+00,-1.882762084608273101e+00,5.372558202609904576e+00,-1.560203301387036889e+00,7.860075575065677889e+00,-3.767613387377865664e+00,1.920931540157685635e+00,-4.837503920833772675e+00,1.169079248780403812e+00,8.725203099855020072e-01,-3.760258195167812456e+00
3.680000000000000000e+02,6.602913932594755231e+00,3.216722240424904289e+00,-5.126929443316323720e+00,-1.762377646977789203e+00,3.282790150654599781e+00,2.116689658834938759e-02,2.689648088373833623e+00,-6.702500227484589956e+00,9.826414964744865088e-01,6.625192863895151163e+00,-1.589668187168687519e+00,5.439735016128697254e+00,-2.243967397638540362e+00,7.071753200235499470e+00,-3.747204437850806702e+00,2.165891768771476489e+00,-5.276771476426747043e+00,1.105732691952289404e+00,9.343368246866226023e-01,-3.917025186091749323e+00
3.690000000000000000e+02,6.700462322901054257e+00,3.071569993588939784e+00,-5.240167572190528311e+00,-1.916470948742255320e+00,3.666294452180643759e+00,2.169321741434000750e-01,2.494255906929484734e+00,-6.215542569940882167e+00,8.968325173757321078e-01,7.082120852154809576e+00,-1.323170286489363079e+00,5.224512570916416188e+00,-1.932206730919630244e+00,7.172125749175032539e+00,-3.733447786577147376e+00,2.778087595647219743e+00,-4.874272056104310025e+00,1.266167319484623244e+00,9.219176574469217789e-01,-3.478879626204398612e+00
3.700000000000000000e+02,6.554039359217746608e+00,3.341550005069905627e+00,-5.268340766967727795e+00,-1.633760591999695144e+00,2.972404156064196279e+00,5.581181282773750585e-01,2.608899481809085596e+00,-5.925402885478379567e+00,9.987322307656896214e-01,6.849856903127505170e+00,-1.550579899094062686e+00,5.563206417135481807e+00,-1.905749852978987580e+00,7.202488815192307214e+00,-3.641237450369002815e+00,2.445389787027289152e+00,-5.149938817722540030e+00,7.400487786238947319e-01,1.127692396108533224e+00,-3.593408912398810440e+00
3.710000000000000000e+02,6.900955207796060087e+00,2.747408208004422647e+00,-5.500990126967930216e+00,-1.543664690224509695e+00,2.599677943422629589e+00,3.523352931355322459e-01,2.429224666849676417e+00,-6.626683524585804896e+00,9.223024760578153458e-01,6.765973722496681830e+00,-1.470680528912863050e+00,5.440289598281339956e+00,-1.678851605752305742e+00,7.623878452443393350e+00,-3.703408306323654031e+00,2.945105736238366134e+00,-4.595793552613136157e+00,1.099526684564298806e+00,1.159446039741006462e+00,-3.419332280944470615e+00
3.720000000000000000e+02,6.975730414243939137e+00,3.230554848936747270e+00,-5.303397447606219117e+00,-1.895957144350907564e+00,3.570081210943673256e+00,7.854642775475446648e-01,2.529834792675190958e+00,-6.098096869760344596e+00,8.434994819545267308e-01,6.495120835933088088e+00,-1.085746034922001613e+00,5.647715547572969008e+00,-1.778975137640519621e+00,7.287948633387153485e+00,-3.645092091287040148e+00,2.469541885460629693e+00,-4.475308041563769379e+00,9.743826360495734251e-01,1.377044559504110310e+00,-3.524848536618959027e+00
3.730000000000000000e+02,6.838804228568338139e+00,2.588891145079812439e+00,-5.053375652624565006e+00,-1.646488805360674323e+00,3.787098336145335864e+00,2.271719435340051052e-01,2.662807945708603352e+00,-6.737225830929759240e+00,1.441761970599332976e+00,6.787816420304328524e+00,-1.073435441697354831e+00,5.511599328148320431e+00,-1.602519973100462680e+00,7.583633395729107995e+00,-3.763482934000330182e+00,2.999187874128363962e+00,-4.482609763910294198e+00,7.466769443308883814e-01,1.367626149300430694e+00,-3.312135695146209979e+00
3.740000000000000000e+02,6.861529834448070631e+00,3.077207259051844002e+00,-5.169218386378561902e+00,-1.722957238222819987e+00,2.542036274984689648e+00,5.449237198379686120e-02,2.956404040198872707e+00,-6.280850402358152174e+00,1.647585328987871023e+00,7.169179579496478105e+00,-7.858337921680487170e-01,5.637558546964505979e+00,-1.212506087714011027e+00,7.855294119777362916e+00,-3.765099966092352979e+00,2.559651356972621805e+00,-4.765813407160421455e+00,1.182706918751890823e+00,1.341706937477905814e+00,-3.317129809345797042e+00
3.750000000000000000e+02,7.332213052231044692e+00,2.772473746159603625e+00,-5.077854649386127406e+00,-1.917456447518176565e+00,3.810799557020127626e+00,2.570994230062646491e-01,2.972844831677491584e+00,-6.487954535857111793e+00,6.300480017737303262e-01,7.177184501324609833e+00,-6.442371051802341375e-01,5.951536721423507537e+00,-1.589134769722492457e+00,7.653429121287948611e+00,-3.640254180419661978e+00,2.854413753523496577e+00,-4.640845501851937449e+00,1.084929340101624229e+00,1.739412176621670802e+00,-3.079173527928123821e+00
3.760000000000000000e+02,7.177415674957264180e+00,3.375310711030325539e+00,-4.796456793976826560e+00,-1.293962213445041920e+00,3.068765259973639914e+00,1.241670916380820389e-01,3.290659285172403248e+00,-6.095926193643093960e+00,1.147521551725758426e+00,7.039136270754128510e+00,-8.241709379405088853e-01,6.089357637092983389e+00,-9.116996171037864416e-01,8.096245180704533695e+00,-3.621030993173222079e+00,2.365329989570186697e+00,-4.253823880194833151e+00,1.161499382634732624e+00,1.690337179230363418e+00,-3.108929838906681731e+00
3.770000000000000000e+02,7.496631714116697154e+00,4.237521048672195256e+00,-4.996518249947002666e+00,-1.699635923481843225e+00,4.283238332991619934e+00,1.615034427782744975e-01,3.231175931539476576e+00,-6.600913935493366580e+00,1.596248496255306515e+00,7.563271622194294608e+00,-5.125699663450389298e-01,5.923668075551534073e+00,-1.622450693318366888e+00,8.168039773658563263e+00,-3.586897006286949630e+00,2.703846582739823035e+00,-3.611980317755798087e+00,1.159334230536580135e+00,1.806312572035392972e+00,-2.834254939716891020e+00
3.780000000000000000e+02,7.659333450369747887e+00,3.219103972059421892e+00,-5.584551232783727670e+00,-1.105699749788012776e+00,3.955680052645763389e+00,3.676348301349348091e-01,3.228918801831424101e+00,-5.729387070504624369e+00,2.061756345912924449e+00,6.914208852178757247e+00,-2.949411304698404401e-01,5.931689269948106080e+00,-8.855192456234519671e-01,8.204190619862680833e+00,-3.645161276843921883e+00,3.822594064099731348e+00,-3.656075734385689557e+00,7.071053344027089516e-01,2.051368891943666117e+00,-2.806469006960851331e+00
3.790000000000000000e+02,7.759888224360681264e+00,3.746866243667147156e+00,-4.485598926650218310e+00,-1.420607938933341696e+00,3.864177477489988188e+00,7.179296572627209549e-01,3.771856963203864765e+00,-5.834932176426619321e+00,1.772105216542121164e+00,7.043649859586248674e+00,-2.108012686098411081e-01,6.328363675148538370e+00,-4.435136396084022326e-01,8.867998113758915224e+00,-3.527984491185506055e+00,2.291452534540667330e+00,-3.617608741748842949e+00,1.488543393859859121e+00,1.909192613867400024e+00,-2.709715997076230565e+00
3.800000000000000000e+02,7.920097645323816771e+00,3.633151067903518605e+00,-4.541919332526465958e+00,-1.410610440997231763e+00,4.088317583234403862e+00,6.631462461160474442e-01,3.628937083270129538e+00,-6.380176997627406976e+00,1.446259670262096453e+00,7.101356957648822466e+00,-4.190947717667506400e-01,6.441808344665234110e+00,-6.946154453786868022e-01,8.439052032970050021e+00,-3.603189577769167595e+00,3.019219754226123431e+00,-4.094925153930299544e+00,1.149434683949098979e+00,2.151459554554088882e+00,-2.513793328498583168e+00
3.810000000000000000e+02,7.967096416870547593e+00,3.796823017659148647e+00,-4.681897199989370151e+00,-1.361563364537504484e+00,4.178541365981821798e+00,4.878427430931566722e-01,3.495229383061170925e+00,-6.199432978575021735e+00,1.994777869298164141e+00,7.132588615513299146e+00,1.677023219337751558e-01,6.241935640236643046e+00,-3.309864360296708719e-01,8.446725315873695905e+00,-3.520483829323372227e+00,2.546547491692432441e+00,-3.679641621955006769e+00,9.747852486055935683e-01,2.330727366379338417e+00,-2.297096600448069292e+00
3.820000000000000000e+02,7.941994241283982348e+00,3.329989452922414994e+00,-4.509137879753621014e+00,-1.185282816402765338e+00,4.100116185654970380e+00,5.425078177789487421e-01,3.678677246268754253e+00,-5.909550301892544155e+00,1.637547626672382517e+00,7.309261515190030423e+00,-1.331760981381498732e-01,6.119296597734830812e+00,-1.066301466538139397e+00,8.814439628050999787e+00,-3.469100976993172658e+00,3.528723247490847204e+00,-4.060691786683586102e+00,9.504071424853077765e-01,2.463768695201562053e+00,-2.593417717030135794e+00
3.830000000000000000e+02,8.038464361861702656e+00,3.150139219590542883e+00,-4.507148458363185561e+00,-1.709697252079124707e+00,4.553738189862209573e+00,3.085586976019806249e-01,3.654124987156498250e+00,-5.139320109648492618e+00,1.689262672828344192e+00,7.107602268959506198e+00,3.088683814098595604e-01,6.475130916146086157e+00,-2.686163569465854772e-01,8.189557076646000411e+00,-3.690644993570158849e+00,3.148410949690144456e+00,-3.697041136401549632e+00,1.188562875499050042e+00,2.286034805004205861e+00,-2.160019187282422148e+00
3.840000000000000000e+02,8.003543518745372509e+00,3.961937507289841953e+00,-4.478796297844005458e+00,-1.865666353793446808e+00,5.723764682297194817e+00,6.386116015910595634e-01,3.710288794866237083e+00,-5.874319412246548744e+00,1.798316761340011727e+00,7.616989074204473908e+00,9.724996032330679441e-02,6.216019591889349272e+00,-1.494025743866748135e-01,8.582687783214719701e+00,-3.561753308318358346e+00,3.759839463105961954e+00,-3.498229014572124207e+00,1.321462504125485937e+00,2.296645728955041932e+00,-2.512770302196640770e+00
3.850000000000000000e+02,8.107164291321906191e+00,3.157822263741414393e+00,-5.143641048792010118e+00,-1.606268968152002818e+00,3.749893827862093687e+00,9.845774343086866054e-03,3.693080811565534027e+00,-5.724201905681736591e+00,2.070180424574640909e+00,7.248544164366895082e+00,8.589867308920696998e-02,6.410738047336274725e+00,2.852959770141143547e-01,8.692573808024782522e+00,-3.414494252028545063e+00,3.054585666630933005e+00,-3.765063656171615314e+00,1.024718346257522450e+00,2.797415215601530836e+00,-2.475182859284851933e+00
3.860000000000000000e+02,8.087990167137395048e+00,3.574270055262673829e+00,-4.524054905291769124e+00,-1.506786673940741395e+00,4.385419998487568805e+00,5.220228875077094211e-01,3.792294178231387480e+00,-6.381421558878625611e+00,1.838905441971856680e+00,6.949539993718352626e+00,-7.560055509383181715e-02,6.704028869138614510e+00,-5.240424913624426306e-01,8.881526544519303457e+00,-3.496678268877307705e+00,3.761261668177874995e+00,-3.630818024143931400e+00,1.252048952457888387e+00,2.288775683055034094e+00,-2.269252401385760010e+00
3.870000000000000000e+02,7.952772461823770733e+00,3.826906463189104990e+00,-4.873634863335579936e+00,-1.399245072760772368e+00,4.222783525637335167e+00,3.775251952392533195e-01,3.641426922868602034e+00,-5.869507188339937009e+00,1.642467058129008395e+00,7.592518183289215905e+00,1.927406958433619255e-01,6.732922390439752824e+00,-3.431658559063471281e-01,8.583392621089942054e+00,-3.544071280016116710e+00,4.281943779685111195e+00,-3.576060622842173853e+00,8.629833073694459511e-01,2.577490160717555323e+00,-2.302418819877847689e+00
3.880000000000000000e+02,8.008314350265791859e+00,3.733754787124463181e+00,-4.351254013036911950e+00,-2.227979510178598854e+00,3.942250793688623745e+00,2.469151386596141751e-01,3.786828226023711164e+00,-6.084183580174395090e+00,2.227580468259954483e+00,6.880836760320734768e+00,1.778688696277467562e-01,6.263261185093726979e+00,-2.367300428427270564e-01,8.817205796537084694e+00,-3.590359742292082323e+00,2.289982888963663754e+00,-3.790518277376661249e+00,1.303973496003207444e+00,2.465410685717568384e+00,-2.385407808591929690e+00
3.890000000000000000e+02,8.186822740429446910e+00,3.485565699712612542e+00,-4.990438791297363785e+00,-2.301584376849919789e+00,4.426081881851086308e+00,-4.179913664452167277e-02,3.495894778042784701e+00,-5.686762756757607562e+00,1.776264596031555953e+00,6.682311084168305548e+00,2.180758989174900742e-01,6.555517874326265648e+00,-9.167786539882546437e-01,8.629473760418836292e+00,-3.714904660808738601e+00,3.004900079589797102e+00,-3.698861174283761599e+00,1.335404545295423961e+00,2.501076588790017929e+00,-2.519628222041937260e+00
3.900000000000000000e+02,7.704883377908787523e+00,3.829979385620891019e+00,-5.032915427554827126e+00,-1.574801200640283616e+00,4.022637064308346666e+00,9.643321116418669403e-01,3.808430155207180867e+00,-6.057681335915807708e+00,2.012489624636545571e+00,6.825774680873927025e+00,2.890172345104060625e-01,6.214609769698589581e+00,-4.198811177406069906e-01,9.047653155692049864e+00,-3.482335790936976316e+00,3.130969513605032173e+00,-3.153539329021761706e+00,7.643015310478440405e-01,2.615591579294664015e+00,-2.377045904842301827e+00
3.910000000000000000e+02,7.936423759376739717e+00,3.590710930410498047e+00,-4.587128284723904770e+00,-1.516621703676958921e+00,4.126420850583619959e+00,3.994086899235333998e-01,3.793932735381686516e+00,-6.082133886194668548e+00,2.184123327265953041e+00,6.861159284110560641e+00,1.773533477146398141e-01,6.108716962371397941e+00,-4.654039275662869568e-01,8.896939594593625600e+00,-3.644890305832289901e+00,3.697862908055863596e+00,-3.545307330772673904e+00,1.004260240476472665e+00,2.324396681279624843e+00,-2.623390730909640922e+00
3.920000000000000000e+02,7.755802968129842156e+00,3.556356044988556508e+00,-4.658818684650692710e+00,-1.426730914710277576e+00,4.121084063835973588e+00,9.594389382926780119e-01,3.561151469004829373e+00,-6.711056374994332607e+00,1.902845714112265441e+00,6.976600007270341131e+00,1.790784220940633276e-01,6.290151653560520195e+00,-1.207783642355113596e+00,8.431157089261020587e+00,-3.592566484966469353e+00,3.148202153368744760e+00,-4.027456285940499647e+00,1.035625315265958690e+00,2.240795052134754162e+00,-2.586058222074940627e+00
3.930000000000000000e+02,7.906673386696605910e+00,3.180798817470862794e+00,-4.055848296364391814e+00,-1.889598680561009214e+00,2.921923920926563945e+00,3.852869947500039416e-01,3.672371435088607861e+00,-5.665107938356443995e+00,1.686683472416904861e+00,6.854627341740640034e+00,-1.630954919547988879e-01,6.394267900573169072e+00,-8.187463040695963645e-01,8.387163759850734479e+00,-3.683183177909577388e+00,3.348907653604072276e+00,-4.177037053782562737e+00,9.989122994992061244e-01,2.129519451665939034e+00,-2.853776960396933848e+00
3.940000000000000000e+02,7.655917369037083198e+00,3.373203942034427527e+00,-4.890771661360955314e+00,-2.033700108977807730e+00,3.081012746169093042e+00,-8.518551594483236844e-02,3.566821120499657383e+00,-5.279319482427152543e+00,1.916291513084148912e+00,7.268308999343198629e+00,-8.661346893050064777e-02,6.305549028242701581e+00,-6.605562644462857902e-01,8.370819345587113602e+00,-3.651746924382577308e+00,2.809044781559950188e+00,-4.268649965475034058e+00,9.889927591002921625e-01,2.225192447413547381e+00,-2.820614540101090029e+00
3.950000000000000000e+02,7.370267765137469063e+00,3.557823784056219019e+00,-4.746464964783094764e+00,-1.818690386219516730e+00,3.147747179829875286e+00,6.733338814700708941e-01,3.758923411597448361e+00,-5.755158892073927390e+00,1.760421184088217572e+00,6.912243554993491301e+00,1.344966278114145819e-03,5.889639781517304051e+00,-1.008640245524023982e+00,8.303175955363204963e+00,-3.744498855012508010e+00,2.896781187530033552e+00,-4.241193876396499363e+00,9.715246243294460848e-01,1.989605090096255413e+00,-2.631743182122001201e+00
3.960000000000000000e+02,7.249527043761752054e+00,3.489272295404790114e+00,-4.819940880398087657e+00,-1.450851545212906490e+00,3.226717155650830726e+00,-5.692842981550039205e-03,3.532194066858763026e+00,-5.988421063968993430e+00,1.420940049835266450e+00,7.733783984392163191e+00,-2.510538452501351880e-01,5.878481636389533804e+00,-8.601595269045848591e-01,8.885523137447645325e+00,-3.660879280773067457e+00,3.373639453968693136e+00,-4.162592860228020442e+00,8.203223456105332989e-01,1.839486906615643402e+00,-2.824290140512763170e+00
3.970000000000000000e+02,7.336513936708147554e+00,3.730365498190410634e+00,-5.155227506342352051e+00,-1.870248667654945018e+00,2.853770822014930708e+00,4.737367729136742200e-01,3.521324533675750601e+00,-6.193052661875730003e+00,1.853622964516872473e+00,6.959956753658476103e+00,-4.434853586469429398e-01,6.180853460989841786e+00,-1.038388656208546257e+00,8.254591592408042189e+00,-3.789777244504199061e+00,3.139071952105054741e+00,-4.233018751101231381e+00,1.157145129457604060e+00,1.717547085419489417e+00,-3.033469944123770023e+00
3.980000000000000000e+02,7.398025378782041805e+00,3.519626485616893508e+00,-5.085718867549306133e+00,-2.192875006591128439e+00,4.358455202842806742e+00,-2.944655860692543259e-01,3.485241199944366652e+00,-5.803622268834622844e+00,1.584988472971883722e+00,6.359229477857734736e+00,-4.771033979572870121e-01,5.617875682869425624e+00,-4.855827365502095594e-01,8.594304773821127341e+00,-3.671769414260292574e+00,2.527306011771262906e+00,-4.756090299506162467e+00,8.500463887827003351e-01,1.760664486769967008e+00,-3.440744771270018099e+00
3.990000000000000000e+02,7.076586877596904301e+00,3.838279733562286467e+00,-4.878346316402803140e+00,-2.388564835098657912e+00,3.031013049624874167e+00,5.398731297907327642e-01,3.031452903075155358e+00,-6.243583449694468435e+00,1.103557598994913791e+00,7.302699547599155849e+00,-7.430668193805662902e-01,5.715413101042318367e+00,-1.253814799673116820e+00,7.837359740580794210e+00,-3.800175149502434291e+00,3.037206204812616495e+00,-4.792990050901093646e+00,8.483140618555122803e-01,1.477370848099639256e+00,-3.293595115628572323e+00
4.000000000000000000e+02,7.288069919727114154e+00,3.436403558365594080e+00,-5.420072029319751294e+00,-1.727872106599360080e+00,3.923027121775132464e+00,3.071684843119202868e-01,2.849436664812413422e+00,-5.696609015011529387e+00,1.491878778662548033e+00,7.256710169802021326e+00,-7.236193887359779753e-01,5.744143114907138248e+00,-1.819856607708532081e+00,7.717090810144796365e+00,-3.381492833651012386e+00,2.671969556644357979e+00,-4.515434472194019833e+00,1.352082100343457327e+00,1.640169378473164796e+00,-3.200975665813591498e+00
4.010000000000000000e+02,7.172740651841656323e+00,3.342950028358813608e+00,-5.361957752301199420e+00,-1.596604510788484310e+00,3.930021426063301071e+00,6.106365748495695689e-02,2.953748897320537026e+00,-5.769669576375314968e+00,1.685491202688520040e+00,6.590090616622620523e+00,-9.661028717353515871e-01,5.893222610915310078e+00,-1.903291665903967367e+00,8.240238167243960632e+00,-3.721221674777202448e+00,2.367149913877824474e+00,-4.918139525927794686e+00,1.282273493118971208e+00,1.410907473930264056e+00,-2.968689854635317538e+00
4.020000000000000000e+02,7.055145033605591642e+00,3.061302871394000036e+00,-5.276822419784271467e+00,-1.969027801183218074e+00,3.932926139418093214e+00,3.948454166625649520e-01,2.911753659364620717e+00,-6.602172725467258196e+00,1.440088709241004183e+00,6.965146890888354925e+00,-1.035656759064876420e+00,5.775326536338523553e+00,-1.557844542557367706e+00,7.942816660175695098e+00,-3.591679637656698620e+00,2.355258115222182536e+00,-4.372691727199916834e+00,1.242428405891250698e+00,1.472618110693857174e+00,-3.288770756496406378e+00
4.030000000000000000e+02,7.277825564844649264e+00,3.541243610795234975e+00,-5.245980560439869045e+00,-1.788011860999145997e+00,3.755936050740243282e+00,7.181318939769592014e-01,2.926140837027625174e+00,-6.322534928200839843e+00,1.294216177255516964e+00,7.020248525125937000e+00,-1.199905038134218893e+00,5.716311416078781349e+00,-1.904292381665390943e+00,7.561338092706964886e+00,-3.553196607330648682e+00,2.231632090166392413e+00,-4.316096405536899994e+00,1.216846531352623106e+00,1.135341292897748433e+00,-3.474908834241853040e+00
4.040000000000000000e+02,6.935647486818671936e+00,3.088253473954009287e+00,-5.593458958154867489e+00,-1.670323914531471443e+00,3.152712855206287745e+00,2.356609200490251965e-01,3.050036587273805999e+00,-6.496556728364804023e+00,9.687670864458801656e-01,7.115785729983520547e+00,-1.094989732117857661e+00,5.843189036574615081e+00,-1.167283797522871147e+00,7.396781464652051774e+00,-3.737860937318976617e+00,2.782135689618715269e+00,-4.298183634199794767e+00,1.021391992253618763e+00,1.312180804104855270e+00,-3.553612094813416888e+00
4.050000000000000000e+02,7.015760798200113335e+00,2.942055513483418316e+00,-5.205160870136104734e+00,-1.969079795826292667e+00,3.027969974302266110e+00,5.790833227634589742e-01,2.579495783496458472e+00,-6.398503758239873385e+00,8.630293906699448847e-01,6.757925691717187711e+00,-1.239348042704777608e+00,5.422043291214621696e+00,-2.065666128850641048e+00,7.605399763623447384e+00,-3.713479549507699318e+00,2.396330860105945870e+00,-4.939246762757488085e+00,6.587949302068514257e-01,1.317299757689833761e+00,-3.848159192344591251e+00
4.060000000000000000e+02,6.833610421542388735e+00,2.876549492767172200e+00,-5.718396755263571052e+00,-2.023654341381658561e+00,3.416462729258728181e+00,2.247608973625481177e-02,2.719420533130153750e+00,-6.854985627530894909e+00,5.034701167937161159e-01,6.595965843663750050e+00,-1.385362306404580579e+00,5.495621712637319689e+00,-1.954817662165744929e+00,7.264768100295402320e+00,-3.778496100975077265e+00,2.666718448122748164e+00,-4.922970678124300115e+00,7.291401389701496205e-01,9.574845564532857844e-01,-3.659001698877073938e+00
4.070000000000000000e+02,6.464637760091180851e+00,2.692861870520811163e+00,-5.619581543364073006e+00,-2.213432524262710643e+00,2.453542794030606267e+00,-3.845656565468881793e-01,2.308583160354209074e+00,-6.955255461848858900e+00,1.032742912703372040e+00,6.905315576011195944e+00,-1.447286573056073555e+00,5.351984706590294572e+00,-1.603672231723485497e+00,7.148215065757897335e+00,-3.758946153105618304e+00,2.802642587801854823e+00,-5.431155757637155190e+00,1.187395308520171611e+00,1.096176713906068745e+00,-4.128769000747682938e+00
4.080000000000000000e+02,6.658967494843837542e+00,2.921453307723382409e+00,-5.748339783753549703e+00,-1.520762283944022020e+00,2.429971632399800185e+00,-6.946011460009082761e-02,2.467418734418622250e+00,-6.765286154249456452e+00,1.354263404832006801e+00,6.973037611167654859e+00,-1.624488478582800211e+00,5.273987470182881054e+00,-1.762834543521507147e+00,7.655919972667654783e+00,-3.901528218673957049e+00,2.180915066488799514e+00,-5.263143978060207395e+00,8.188310691391074148e-01,9.018938253961658047e-01,-4.119667484878819508e+00
4.090000000000000000e+02,6.112632713047842614e+00,3.198185784786009567e+00,-5.879835335553295295e+00,-1.701938574648693914e+00,3.133396206869048850e+00,2.347908866620542767e-01,2.217575346014521109e+00,-6.697328059528374844e+00,9.019814175926348376e-01,6.916107467238044038e+00,-1.511849433487988614e+00,5.034881519985979992e+00,-2.257894936485080883e+00,7.540981770872492440e+00,-3.967159951436546539e+00,1.820716657141106865e+00,-5.815491223433177481e+00,7.928661746104993524e-01,8.188122565301971800e-01,-4.227620906911376153e+00
4.100000000000000000e+02,5.875085083941875119e+00,2.891765701861714888e+00,-5.621537387985178214e+00,-2.265267234516362915e+00,2.034690124300501335e+00,6.989340902896216123e-01,1.970249173773457319e+00,-6.024280772357074376e+00,2.828424127401076849e-01,6.376307362011872648e+00,-1.867362443521453308e+00,5.085144575585458959e+00,-2.588793306506821157e+00,7.241215151976875930e+00,-3.960764690365010665e+00,2.011749198955842033e+00,-5.438215632294032709e+00,9.870332796933494190e-01,5.331463896417983905e-01,-4.317466032258611364e+00
4.110000000000000000e+02,6.115440022074273507e+00,3.066338139490415227e+00,-5.452126967629754795e+00,-2.371300779199545961e+00,3.007902933693579861e+00,-4.045536872796031136e-01,2.371119426275672737e+00,-7.142095469654579531e+00,3.115579234434774358e-01,6.864804787741353387e+00,-1.980000906327334498e+00,5.139889582956694625e+00,-1.711671789492575702e+00,7.430612236047401176e+00,-4.102894774394504118e+00,2.039815997345654885e+00,-5.395797748073936084e+00,5.952409130934566139e-01,6.635585107392206750e-01,-4.228772805419082736e+00
4.120000000000000000e+02,6.156758136686177885e+00,2.822081016486543525e+00,-5.469051741297580982e+00,-2.329156940122308672e+00,1.898932594217589198e+00,-6.169992833745787664e-01,2.135062719064222847e+00,-7.238052084082345239e+00,5.465803462114176003e-01,6.509469505905370212e+00,-1.945592417476292191e+00,5.371227227972146245e+00,-2.147857279693663024e+00,6.503422453149402038e+00,-4.220400446934722716e+00,1.707793540742249538e+00,-4.984215770161947390e+00,5.589213574888379776e-01,4.967202511174094171e-01,-4.312376732097092713e+00
4.130000000000000000e+02,5.879976852262116971e+00,2.803134482262610305e+00,-5.864226499502422030e+00,-2.225375657974576260e+00,2.338205352420056116e+00,-8.531261982339454208e-01,2.338149822129616417e+00,-7.279874525688553533e+00,1.970684725416989858e-01,6.378083066652004973e+00,-1.877648860871353964e+00,5.098603041929958835e+00,-1.227484740389312767e+00,6.985086409497636595e+00,-4.178201069979821547e+00,1.365550360924618234e+00,-5.768200387785424432e+00,9.795687803900317014e-01,7.571490321463241191e-01,-4.399289146350343849e+00
4.140000000000000000e+02,6.011320160603228047e+00,2.482303552649683720e+00,-6.132444747807176633e+00,-2.163404546529205330e+00,2.804925393173956394e+00,-2.949347910565980335e-01,2.389987512108405543e+00,-6.860421950764660437e+00,5.372599120326458921e-01,6.075518894682333304e+00,-1.900502530955566316e+00,4.994919032717173302e+00,-2.570747946126809236e+00,7.329643431268315190e+00,-4.302402978503304887e+00,1.760161455206002756e+00,-5.368686138192689583e+00,8.101069865520534874e-01,6.059047387310367849e-01,-4.692478279096169658e+00
4.150000000000000000e+02,5.839476676284379053e+00,2.367733045483335186e+00,-5.368872057799706887e+00,-2.656833916732946665e+00,2.472603864776837135e+00,-3.178048869512987706e-01,2.333573444025734300e+00,-6.848987880423272223e+00,2.675857827191536753e-01,6.037281162516825894e+00,-1.745415347918548576e+00,5.191799199611048188e+00,-2.180946047306656865e+00,6.907075358945197863e+00,-4.407972128757420727e+00,1.898672183019713078e+00,-5.560552150479063371e+00,7.252730245653891128e-01,4.882786886886019695e-01,-4.706073916191644280e+00
4.160000000000000000e+02,5.669026234672277731e+00,1.901260849601632996e+00,-5.912470111326586952e+00,-3.244413233110051920e+00,2.041314901970891604e+00,-4.561568668025096085e-01,1.796195539990721457e+00,-6.853372319461838558e+00,7.091593911211567514e-02,5.835030342407987014e+00,-1.822177203112868904e+00,5.370787527514425896e+00,-2.297969529213828466e+00,6.939751359321292057e+00,-4.562467219339492175e+00,2.041875587106606105e+00,-5.964845011401456176e+00,4.101436942086200688e-01,6.912922085968171704e-01,-4.701650875376883754e+00
4.170000000000000000e+02,5.711593776598441252e+00,1.890367958209669963e+00,-5.869324740732235313e+00,-2.787650594126940273e+00,3.076719091935530059e+00,-8.709836400852417615e-01,1.903514244297760394e+00,-6.192904295974080320e+00,-2.231718556487177207e-01,5.954852108970619007e+00,-1.835252879057621911e+00,5.195235617279608142e+00,-2.740639137461911901e+00,6.600504883398541800e+00,-4.575669270905740049e+00,1.752728470932591875e+00,-5.748168647336463266e+00,5.387686392488679754e-01,5.283214564290743542e-01,-4.577410175817605342e+00
4.180000000000000000e+02,5.575998096032108720e+00,1.964202615472866897e+00,-5.687433547002978429e+00,-2.836834095150241097e+00,1.666481354286500460e+00,-4.150567532005347005e-01,1.854020216012746802e+00,-7.679701869292046901e+00,-6.596704373584325043e-02,5.730797914411015270e+00,-1.859518186731751621e+00,5.471002112904375991e+00,-2.093431072669766468e+00,6.259938591841703648e+00,-4.397045838991906486e+00,1.950727811251059096e+00,-4.844530448364507080e+00,6.564648292991013268e-01,9.662201485271412205e-01,-4.689403539462945858e+00
4.190000000000000000e+02,5.750037875818460265e+00,1.802255457709348585e+00,-5.760500832949440486e+00,-3.256552247404846945e+00,3.419440298667132616e+00,-1.733902828705550236e-01,2.091351797453171013e+00,-6.469067021924785443e+00,-2.337308053637869865e-01,5.934614422545877233e+00,-1.517680079983407371e+00,5.395446556514322367e+00,-2.591598353504322105e+00,6.673620760474558544e+00,-4.725365908936308479e+00,2.009277847298829744e+00,-5.882419166918898767e+00,2.281977447870250919e-01,9.208962733994453531e-01,-4.630960698579008827e+00
4.200000000000000000e+02,5.823431960763388204e+00,2.112426979903400337e+00,-5.720168671314430853e+00,-3.203537610672205993e+00,3.797396650032343945e+00,-8.802827175827983019e-01,1.874200849501447497e+00,-6.500121300629755794e+00,-7.652348178005503876e-02,5.152263930573983686e+00,-1.720058521372249682e+00,5.435913721059400849e+00,-2.188740059724873621e+00,6.872220358506124782e+00,-4.808784162360475456e+00,2.054367149201192344e+00,-5.902856674810675663e+00,7.484159373205145904e-01,1.027680176071439577e+00,-4.808622258918288317e+00
4.210000000000000000e+02,5.709241910780436413e+00,1.459928328925195196e+00,-4.990001152097062409e+00,-3.629758531702491631e+00,3.354023248120389766e+00,-8.190555746480234767e-01,1.819180355608578603e+00,-6.825088656832106970e+00,-2.023127176371312119e-01,5.244577528341983097e+00,-1.657091343860175980e+00,5.484892620091134319e+00,-2.373298919406577223e+00,6.994898587412103907e+00,-4.677476143427587552e+00,1.783451782792507156e+00,-6.050935610227242911e+00,3.965565380892857594e-01,1.180213411150088598e+00,-4.734435483699481750e+00
4.220000000000000000e+02,5.689427318019721014e+00,1.505454034136778141e+00,-5.570660774778852797e+00,-3.618781036064734558e+00,3.479226426388659643e+00,-1.607868242071126108e+00,1.774505143024702969e+00,-7.775287725917409354e+00,1.361949291821543673e-01,5.187038016035740107e+00,-1.522945272383886994e+00,5.685199476163004917e+00,-2.200831257733406154e+00,6.940225696315209802e+00,-4.951097568954674344e+00,1.892960900508930733e+00,-5.930796095095855591e+00,6.897886444528099348e-02,1.299411521902939626e+00,-4.651020590056003989e+00
4.230000000000000000e+02,5.708433173722118781e+00,1.790578430265477472e+00,-5.606884560793978345e+00,-3.569274625243958443e+00,2.554936752314454829e+00,-1.284650539735597397e+00,2.332307924261324050e+00,-6.776338406622586241e+00,7.964195961869227625e-02,4.858446422429430811e+00,-1.355140737094438386e+00,5.411010776486074647e+00,-2.023977005194108614e+00,6.825226396467932055e+00,-5.058225585519406486e+00,2.684892006409724363e+00,-5.961129565425979493e+00,8.199926167311660796e-02,1.461037293815861338e+00,-4.688471488743077842e+00
4.240000000000000000e+02,5.620083219307987932e+00,2.085127315903909206e+00,-5.384985755277150510e+00,-3.747806460439622178e+00,3.454675885346752739e+00,-1.345577194017233857e+00,1.894818835850596184e+00,-6.473097944317681929e+00,-3.047302442404494216e-01,5.351093158666033744e+00,-1.473461670982004756e+00,5.456880915565077927e+00,-2.529001788769298376e+00,6.979852788683222897e+00,-5.005101099173983492e+00,2.405425656549599278e+00,-5.573505464083599037e+00,1.697437022068573054e-01,1.449518303684899312e+00,-4.562804793640890644e+00
4.250000000000000000e+02,5.477036944050865053e+00,1.750151008497619287e+00,-5.795977049476365828e+00,-3.211659324121463488e+00,2.874902040930125580e+00,-1.411600276416028921e+00,1.828493837650659870e+00,-6.337675677454841505e+00,-4.152877890686240137e-01,5.139673153652589477e+00,-1.615699255640833165e+00,5.557730386735049599e+00,-1.784006040059272991e+00,6.474200896883778533e+00,-5.241953587773211964e+00,1.727171158721773070e+00,-5.851589143787213843e+00,-2.148066973969050553e-01,1.535887799200653880e+00,-4.655848067919743372e+00
4.260000000000000000e+02,5.385053950781511389e+00,1.131712485516737532e+00,-5.037827677370701807e+00,-3.867692054972403426e+00,2.370537419757512421e+00,-1.374527880612314679e+00,1.570860157549003100e+00,-6.982045648384756831e+00,-6.599559036089505115e-01,4.663251082827937211e+00,-1.409598101775166201e+00,5.455973237598047199e+00,-2.222816255804585861e+00,7.150095740135396838e+00,-5.417411551459054841e+00,3.100998315979885067e+00,-6.442501866484065864e+00,-2.977433407228106954e-02,1.748903440124295106e+00,-4.777609904379053418e+00
4.270000000000000000e+02,5.302649217421161687e+00,1.363263715587047731e+00,-5.140704354045785962e+00,-4.195933469370697111e+00,4.064108573515452960e+00,-2.069559260232354259e+00,1.453809409052392976e+00,-7.432942170773666035e+00,-6.904553545674376736e-01,4.635881871728025239e+00,-1.131217863980109373e+00,5.567550339374669477e+00,-1.473593450945215544e+00,6.333923538019603505e+00,-5.497378032590248154e+00,2.778657515079044682e+00,-5.438022047631049460e+00,-2.767957193352907908e-01,1.821854197576100454e+00,-4.805224138134646772e+00
4.280000000000000000e+02,5.084910563706495523e+00,1.605481563140174872e+00,-5.105911861997188161e+00,-4.116000802002464987e+00,2.716927753522622169e+00,-1.928961963079028230e+00,1.321597402050796344e+00,-6.155209131129923072e+00,-1.646225125578041903e-01,4.328332391225399256e+00,-1.225911236764424483e+00,5.890429702135598689e+00,-2.211320775649638026e+00,7.288930747418191913e+00,-5.555893109640971161e+00,2.842534867810513788e+00,-5.902801925378910575e+00,-4.540311459527919258e-01,1.754298312014086925e+00,-4.602178432212771675e+00
4.290000000000000000e+02,5.448213148575298703e+00,8.730476178364643403e-01,-5.242798119468862872e+00,-3.667041115949022156e+00,2.606486293329865145e+00,-2.028910859091155761e+00,1.659760040492907596e+00,-6.836493774194322803e+00,-5.539995865670971353e-01,3.953268086619402322e+00,-1.040834027862772571e+00,5.670010991441457371e+00,-1.952676280957759802e+00,6.586078920302036011e+00,-5.770265156511594107e+00,3.205099168814100619e+00,-5.905466361136024744e+00,5.943550054121188309e-02,1.970832332312206781e+00,-4.868675671101478031e+00
4.300000000000000000e+02,5.045888019122632961e+00,1.560903325771879402e+00,-5.206306870127821007e+00,-3.767532554557781133e+00,2.211317476086083644e+00,-1.958189238492185291e+00,1.753941165955215098e+00,-6.085355253952101862e+00,-7.448767556685241820e-01,4.098231344947090626e+00,-1.277006242723504936e+00,5.824285709038501402e+00,-1.838411412372316089e+00,7.014239846088137220e+00,-5.852490019141182387e+00,2.676374194345468638e+00,-5.573922908900084572e+00,-1.334416079057885174e-01,2.238326110144480463e+00,-4.961687852826212719e+00
4.310000000000000000e+02,5.290344660693514278e+00,8.972026526092569121e-01,-5.635066516641137113e+00,-4.469449626828775557e+00,3.449138993994473879e+00,-1.991225569248283866e+00,2.021712775828580000e+00,-6.872570847181640019e+00,-7.217619421192293938e-01,3.994958942822433023e+00,-1.146655916201805736e+00,5.528437764150559097e+00,-1.789098104265297362e+00,7.171518696901100220e+00,-5.984766002002250396e+00,2.930364116915242345e+00,-6.235369683003119334e+00,-2.604663144440627631e-01,2.092999237393324385e+00,-4.960558294725596618e+00
4.320000000000000000e+02,5.072805608640120312e+00,8.498562258433370875e-01,-5.340911371252929030e+00,-4.196857762064754915e+00,2.683208699566406619e+00,-2.022907871501911536e+00,1.831759046201014041e+00,-6.307471152872164311e+00,-5.019021233638014667e-01,3.795123456041596288e+00,-1.133976219875779012e+00,5.776533438013962574e+00,-2.241169904261455681e+00,7.090474922945098513e+00,-6.286666332277319746e+00,3.402316597998071401e+00,-6.236001377324820183e+00,-2.789725509839941497e-01,2.165001896202658482e+00,-4.945045030501766803e+00
4.330000000000000000e+02,4.879224995660274899e+00,1.316102797759161946e+00,-5.083981375381783963e+00,-4.474179866944536954e+00,2.418087635976319483e+00,-2.378736814974128144e+00,1.749061991336281263e+00,-6.658292167170131393e+00,-7.493542688707696131e-01,3.578359393014799661e+00,-1.144355711090259797e+00,5.972865510105712872e+00,-1.380745198116812400e+00,7.193125861715631508e+00,-5.796308396826422182e+00,3.451405048168880274e+00,-6.683378489830738012e+00,-4.005142502226252121e-01,2.339381701038224293e+00,-4.714623850224816337e+00
4.340000000000000000e+02,5.245495689171545628e+00,1.721475425315673435e+00,-5.005906707957681334e+00,-3.990232639507759416e+00,4.158884227626591823e+00,-2.072587939333472296e+00,1.950630528097885730e+00,-6.412471202659867586e+00,-1.271389922667591099e+00,3.902970708692715895e+00,-9.632929552987260502e-01,5.812972066896091583e+00,-1.771477392790764993e+00,7.054887453263265940e+00,-6.106493567336550576e+00,3.459940035470642883e+00,-6.182441229353986323e+00,-7.895612104158731270e-01,2.380653306614950004e+00,-4.611610592483280868e+00
4.350000000000000000e+02,4.804427792745323167e+00,1.003481063319922706e+00,-5.404317857379320245e+00,-4.277605821399413699e+00,2.782633128084616381e+00,-1.901306748510547262e+00,1.727040490883086310e+00,-6.570568477144320241e+00,-5.492590059244517597e-01,3.068569651970603385e+00,-1.053083051445964147e+00,5.761877560304724533e+00,-2.303624710120852903e+00,7.403697580947656398e+00,-6.167670097083316705e+00,3.091805524487133638e+00,-6.303656061015556311e+00,-5.347448327887754926e-01,2.344558401422986549e+00,-4.692294784461904733e+00
4.360000000000000000e+02,5.207022509547203803e+00,1.528788182916234417e+00,-5.186498871462691618e+00,-4.494121558965542107e+00,3.614916930638698123e+00,-2.650063424756554653e+00,1.757884249734015247e+00,-6.903013231465052968e+00,-3.816353666081215290e-01,3.534560559961506421e+00,-9.661777373121849255e-01,6.000283935141721869e+00,-1.431597634330242563e+00,7.041512005712356803e+00,-6.058761775796679849e+00,2.685995632948767309e+00,-5.451080629796665633e+00,-5.188876298778980489e-01,1.973756640239739291e+00,-4.810073160964162042e+00
4.370000000000000000e+02,5.017469985829142054e+00,1.125440383520994514e+00,-5.773783244754485899e+00,-4.190130633089022005e+00,3.323306167608550687e+00,-2.419380115976521584e+00,2.044934985742719036e+00,-7.015605282119320663e+00,-5.327821390556749526e-01,4.129317822446992636e+00,-1.116174519205450855e+00,5.886572286345350236e+00,-2.138701270226901041e+00,6.968381082452277830e+00,-5.888404412745199323e+00,3.847783137957190291e+00,-6.208850169647449846e+00,-9.536887490690454383e-01,2.401731486853924569e+00,-4.862915720934039676e+00
4.380000000000000000e+02,5.388468767408719273e+00,1.307780776224135799e+00,-5.175552757821790806e+00,-3.874937640969816854e+00,3.238967247779311442e+00,-2.381608989306266633e+00,2.025302075616645325e+00,-7.006712819415442439e+00,-7.392353899758813407e-01,3.977254265643582087e+00,-1.355873349346345957e+00,5.997559066085829116e+00,-2.530295889436406043e+00,7.065114816637038331e+00,-6.118117488172033269e+00,2.517001281170673010e+00,-6.228844786167992531e+00,-3.618865136572388397e-01,2.205876143031348491e+00,-4.730179307420427470e+00
4.390000000000000000e+02,4.851447499193674240e+00,1.445476691775146927e+00,-4.788459078576500438e+00,-4.191520955668314841e+00,3.368804023981174733e+00,-1.928002423367431550e+00,1.832611610197336205e+00,-7.414129386413017997e+00,-8.102657323233566355e-01,3.711290366625386472e+00,-1.044289252425364189e+00,6.146968370527392089e+00,-2.211355469206265134e+00,7.405010649465173067e+00,-5.833433591478756064e+00,2.628735672836522319e+00,-6.489648371319064246e+00,-4.476084656649132465e-01,2.236282527387145169e+00,-4.638911727013982578e+00
4.400000000000000000e+02,5.330110066518567002e+00,1.085151461924964478e+00,-5.311310435764697857e+00,-4.053117549134441333e+00,3.514156858051137089e+00,-1.949645117176681541e+00,1.884474912763571819e+00,-6.805049554492032193e+00,-6.550766823030450547e-01,3.808871240160639271e+00,-8.919130810141107091e-01,5.594830041766424955e+00,-1.689793211041036081e+00,6.904050521839357302e+00,-6.006271632154281725e+00,3.365537095121228450e+00,-6.132177344543172204e+00,-4.645622672166284106e-01,2.121862030385478270e+00,-4.839287833850644205e+00
4.410000000000000000e+02,5.169252238639232111e+00,1.353830504812741919e+00,-5.520393975367872130e+00,-4.467231096253262201e+00,2.830702403226038388e+00,-1.396278618104251024e+00,1.699398108405069552e+00,-6.998812268577204954e+00,-1.773967782515218361e-01,3.958593995936848131e+00,-1.145534698371340809e+00,5.672296897378194203e+00,-2.315861165985558578e+00,6.650417289304884072e+00,-5.758273802730286661e+00,3.285533924617921819e+00,-5.950287537556312678e+00,-4.587613552205405121e-01,1.985851353257477969e+00,-4.939061457570624647e+00
4.420000000000000000e+02,5.035255302217078288e+00,1.136317083417029083e+00,-5.501791632536826349e+00,-4.410361540190284479e+00,3.086207532278487431e+00,-2.365979797330154621e+00,1.745054485294365687e+00,-6.294613459571428038e+00,-7.444225068085938979e-01,3.756027734774616711e+00,-1.412976756257406707e+00,5.468204330570441307e+00,-2.862499697914307362e+00,6.745289134409561349e+00,-5.696621070115170049e+00,3.369807533718385262e+00,-6.666683165607082628e+00,-4.323226202859571932e-01,1.995952164001965512e+00,-5.028524999502939963e+00
4.430000000000000000e+02,4.937564490695490527e+00,7.774600771472687244e-01,-5.180552349411341240e+00,-4.385050331303244953e+00,2.656865784751898829e+00,-2.541340155527324285e+00,1.735966924340388573e+00,-7.160716340784879286e+00,-1.137689292132574748e+00,4.088518171365308262e+00,-1.504533614613069004e+00,5.710175286303739384e+00,-2.219838406555336707e+00,6.612354023611656473e+00,-5.993855746725639477e+00,2.399094624254508368e+00,-6.292818807034788797e+00,-3.266299430360862233e-01,1.951033957958495435e+00,-5.128133683043124336e+00
4.440000000000000000e+02,4.488112027189055553e+00,6.025996303348615246e-01,-5.484461850607777578e+00,-4.509053226872769216e+00,3.307504438207987896e+00,-2.336136775756268769e+00,1.683601348853698498e+00,-7.706560325620925411e+00,-7.483505167810613479e-01,3.546097113783577282e+00,-1.596891720076680565e+00,5.340241747513887027e+00,-2.616886754915813462e+00,6.096678945778020164e+00,-5.957846651626055312e+00,2.823244410935301207e+00,-6.974270695319827240e+00,-9.585908162980540936e-01,1.725049424120629782e+00,-5.272552044663495252e+00
4.450000000000000000e+02,4.513332404783667151e+00,5.776882639117789653e-01,-5.377232481553101628e+00,-3.957813369084349997e+00,3.127691054929253589e+00,-2.526252071304307290e+00,1.418741630233584905e+00,-6.903512988145116047e+00,-8.726963802359026801e-01,3.313676586947122082e+00,-2.039482726338217589e+00,5.176452569491634570e+00,-2.536097266843156728e+00,6.639490162094923598e+00,-6.084749067800265365e+00,2.515495587273736788e+00,-7.025744539301431502e+00,-3.389618757613402922e-01,1.452465286232480279e+00,-5.590966144700856510e+00
4.460000000000000000e+02,4.227806044575975974e+00,1.312918705874487113e+00,-5.836766156765921032e+00,-4.443537777434260150e+00,2.553043682582747831e+00,-2.350005690292385818e+00,1.269996935677223160e+00,-6.553483667838559512e+00,-1.774812972863626159e+00,2.935035181673310234e+00,-1.922178335837458008e+00,5.161642595318398641e+00,-3.104582470821312334e+00,6.306040748594354817e+00,-6.270094615635720459e+00,3.022595625565092092e+00,-6.803153246450333036e+00,-8.075717901877333960e-01,1.299537171124173884e+00,-5.779124130472285792e+00
4.470000000000000000e+02,4.112593462828212587e+00,2.232686845069364323e-01,-5.666998904038380580e+00,-4.614286355624347635e+00,2.615285578825109258e+00,-1.993917820022506060e+00,1.111520582154908121e+00,-6.814873510318467886e+00,-1.679164019388115880e+00,3.003909714278564902e+00,-2.041942856531686168e+00,4.844810686726720661e+00,-3.556858615217732833e+00,5.726132896841254372e+00,-6.344026040229407748e+00,1.992371935124956694e+00,-7.166080414960127598e+00,-6.091179981032827095e-01,1.126033347031540011e+00,-5.870739879518067639e+00
4.480000000000000000e+02,4.083096008904954388e+00,6.570583873772795069e-01,-5.547575539302643577e+00,-5.010074005623296856e+00,1.260388560049206852e+00,-3.011430343453977088e+00,7.929797340014035356e-01,-7.817780552005947570e+00,-1.952726714755362636e+00,2.796282844421799751e+00,-2.404515525027436595e+00,5.332720912276349701e+00,-3.149492518345565095e+00,6.356049851929800099e+00,-6.521599254434728543e+00,2.081503107589459667e+00,-7.885174751799663539e+00,-1.269160577027537817e+00,1.069545588843740180e+00,-6.017526267611884805e+00
4.490000000000000000e+02,3.606918327297644389e+00,5.114843655135656864e-01,-5.861835230679234066e+00,-4.915910344450181491e+00,2.533034539617428305e+00,-3.016339515105110003e+00,7.304480720675312622e-01,-7.951712378121174041e+00,-2.334536838352256005e+00,2.951811390700722182e+00,-2.504582005620694218e+00,4.793354411135617887e+00,-3.309791996523670399e+00,6.027010295749009927e+00,-6.167745210795696487e+00,2.089351829095786872e+00,-7.842908320472494310e+00,-8.174997498467128088e-01,9.399701021194484252e-01,-6.535343180931432627e+00
4.500000000000000000e+02,3.582003747239320912e+00,1.050766103558020692e-02,-6.152039727814318404e+00,-4.853706098054541229e+00,2.465731035803129689e+00,-3.155321679092028209e+00,6.379989950481628203e-01,-7.581861619267874275e+00,-2.197979776583970146e+00,3.263457356754057681e+00,-2.648348831457773223e+00,4.918289290241787626e+00,-3.449660816845926181e+00,6.183061660886174593e+00,-6.520964270191693224e+00,2.086679925587990869e+00,-7.653609462154290277e+00,-8.741959871016030670e-01,7.325634482769065592e-01,-6.565681788105810490e+00
4.510000000000000000e+02,3.360250896451685954e+00,8.769211366638401950e-02,-6.214820352896764710e+00,-4.743443883561011098e+00,1.860317934625112857e+00,-2.926909742867128905e+00,4.157500334114411222e-01,-7.631338345246181376e+00,-1.381392186774747177e+00,2.827977734397607357e+00,-2.800818971894654563e+00,4.727985922596976032e+00,-3.484850084500971334e+00,5.686670679147153962e+00,-6.656862632569511717e+00,1.371026078504874679e+00,-7.841197632226314163e+00,-1.273919830366323058e+00,8.058470186264976576e-01,-6.657877167003253938e+00
4.520000000000000000e+02,3.119017436254965414e+00,6.847410287380423233e-02,-6.300504020689974283e+00,-5.465705558193546310e+00,1.556606227653395402e+00,-3.020959081013542935e+00,3.050355135292548425e-01,-8.495539163843435659e+00,-2.624258741070135237e+00,2.515047270168138116e+00,-2.876064953602925911e+00,4.488381171593986529e+00,-3.621255879326368721e+00,6.247030932611998821e+00,-6.833422833075765368e+00,1.521511890832831781e+00,-8.226428357061308816e+00,-1.379503037468182480e+00,6.489692847698559364e-01,-6.731139434560764911e+00
4.530000000000000000e+02,2.844064918223130345e+00,7.475129629569859935e-02,-6.228408853812482882e+00,-5.276655946852441659e+00,1.591647285223375619e+00,-3.692174046932429121e+00,2.167246790992404248e-01,-7.302994999366626772e+00,-1.872898472133156966e+00,2.020054503532211054e+00,-3.042861803797157094e+00,4.579415413529559054e+00,-4.048015115290877652e+00,5.492528643716658721e+00,-6.832802026505419235e+00,1.975771516799961214e+00,-8.353832438028454987e+00,-1.381985356088196948e+00,6.153872523834996722e-01,-6.874809756693203155e+00
4.540000000000000000e+02,2.826315069806530023e+00,6.093420818276460427e-01,-6.136117204088325394e+00,-5.277464352702755157e+00,1.505223201428160795e+00,-3.647349685379247752e+00,1.770497517385023756e-01,-8.015691738316721882e+00,-2.339638137377546112e+00,2.509147478623230842e+00,-3.130656342224789501e+00,4.432937863461539507e+00,-3.944951803303066828e+00,5.687971460644633659e+00,-6.773896953860974790e+00,1.468645250214988263e+00,-8.450690565415102995e+00,-1.598054846191826694e+00,5.967247586735016096e-01,-7.071304603798638233e+00
4.550000000000000000e+02,2.961320020595334945e+00,-2.149929095816927038e-02,-6.687347039995101383e+00,-5.442345298447766488e+00,1.620360721826814565e+00,-3.427057641349170680e+00,1.525008546190074754e-01,-8.215335732788748402e+00,-2.821670198236651217e+00,2.659996967280697788e+00,-3.487289155278737951e+00,4.684847928759229951e+00,-3.972630893627899784e+00,5.467114222897436093e+00,-6.817333563698792176e+00,2.078852698856318959e+00,-8.756819607068029754e+00,-1.488368176309797564e+00,3.938897592646922741e-01,-7.383645923548727730e+00
4.560000000000000000e+02,2.715615382556254342e+00,-1.393436294831205124e-01,-6.496508049405687935e+00,-5.369889187397101971e+00,1.235443554770967900e+00,-3.234610013140592599e+00,7.021816322132456989e-02,-7.794655632615570262e+00,-2.768892863750685773e+00,2.336383115168242597e+00,-3.415433871189965664e+00,4.584216793969450698e+00,-4.594838519985495751e+00,5.149144881527027984e+00,-6.842368477645694114e+00,2.289340976492109547e+00,-8.634614757533290330e+00,-1.138131499034710004e+00,4.126393985953469845e-01,-7.224765333542842782e+00
4.570000000000000000e+02,2.495389924106982349e+00,-7.494955893287702509e-01,-6.489664774106693734e+00,-5.986119716181534045e+00,1.352370665416122719e+00,-2.888102575800800320e+00,-3.052031038714504707e-02,-7.624941394364088687e+00,-2.665126169902702014e+00,2.932590803123563461e+00,-3.402941760264412530e+00,4.657766758934384299e+00,-4.324200587449614552e+00,5.065966627075431106e+00,-6.840024153988965239e+00,1.112273733346379689e+00,-8.982095058671264454e+00,-1.160265276270770807e+00,2.953159900673225646e-01,-7.565858116681453360e+00
4.580000000000000000e+02,2.835412224639549894e+00,-1.680256336037934672e-01,-6.547988131853495375e+00,-5.560292921376022157e+00,2.317576862957384076e+00,-3.874821503821914703e+00,-3.718372844803931321e-02,-8.632965878401455129e+00,-3.201807039724832382e+00,2.738810955310417405e+00,-3.526336438289987552e+00,4.526616138057693917e+00,-3.865303424420267753e+00,4.923695012686941652e+00,-6.843404617924392142e+00,1.334548405149290851e+00,-8.631665989171109388e+00,-8.941965691238498160e-01,2.365518904663216626e-01,-7.453427013670737900e+00
4.590000000000000000e+02,2.860742565361417800e+00,1.073579422220039548e-01,-6.753068607501108822e+00,-6.242334456034362766e+00,1.607181729364534739e+00,-3.191685045843238200e+00,5.272939460676606682e-02,-8.196604951574324005e+00,-2.694383881187474739e+00,1.940427577245653623e+00,-3.268529407620472949e+00,4.530653878192346440e+00,-3.704205950091710164e+00,5.331932167308289117e+00,-6.850692258848739336e+00,1.097374800384057103e+00,-9.208490787231438546e+00,-1.341219483283817793e+00,1.917464796746133626e-01,-7.545687114899647163e+00
4.600000000000000000e+02,2.823439029426100699e+00,-7.168036281117098341e-01,-6.710043302207394866e+00,-5.364888404053003157e+00,7.351420691256965734e-01,-2.940862901469711410e+00,1.964409825377166630e-01,-7.408324079162182052e+00,-2.798598194296457287e+00,2.120099641888379516e+00,-3.191973175432136323e+00,4.406375187946773408e+00,-3.863184572789083671e+00,5.395268315661881253e+00,-6.595902934244898930e+00,1.264441690477869251e+00,-8.584021585704453727e+00,-1.012215837490817449e+00,1.982164429058624333e-01,-7.424116899693086857e+00
4.610000000000000000e+02,2.822505113964292267e+00,-7.788374605074496193e-01,-6.432517895218955672e+00,-5.616236787471601488e+00,6.848445689669634406e-01,-3.268994411371568098e+00,-1.327713412008236782e-01,-7.600203612565412215e+00,-2.581727622824839585e+00,2.377171508413121082e+00,-3.400837954197351465e+00,4.216199655907300503e+00,-4.290738569053146101e+00,5.288561135746040698e+00,-6.842936764307278708e+00,2.163779009366524342e+00,-8.998435268646474583e+00,-9.629058528880927170e-01,1.320434958635026690e-01,-7.359604437866646975e+00
4.620000000000000000e+02,2.911487038116720161e+00,2.621369244907916785e-01,-6.178150402785953510e+00,-5.666987181241486482e+00,2.103186800527652167e+00,-3.328235613725882391e+00,-1.341072449059012850e-01,-8.812192039559125334e+00,-3.035494547765001716e+00,2.325929987169513602e+00,-3.425484039430527261e+00,4.574255474874446392e+00,-3.673721435306473548e+00,5.131960614633169548e+00,-6.705233823022856754e+00,1.547985672411387181e+00,-8.810939363986426187e+00,-1.206220880731533995e+00,5.826800134804637210e-01,-7.372912071785263421e+00
4.630000000000000000e+02,3.066341981542053396e+00,-5.238586183495400617e-01,-6.157103760928511527e+00,-5.797520726652449774e+00,1.428028469210337104e+00,-2.665232596013208610e+00,3.969810426716401941e-01,-8.357681561033698969e+00,-2.518419822807654196e+00,2.304829112631163746e+00,-3.020738037001248877e+00,4.610833001452264490e+00,-4.452671292497442757e+00,5.587344899524136821e+00,-6.777132077018089618e+00,1.596424894841488751e+00,-8.607965162652604363e+00,-1.741766904342997968e+00,4.333264607242816591e-01,-7.278366070216326200e+00
4.640000000000000000e+02,2.994675043459549713e+00,-4.709489464078765453e-01,-6.527660290754623951e+00,-5.643320549438084477e+00,9.835051811140873568e-01,-2.601683408471694214e+00,2.367561546256274629e-01,-8.311409751654236899e+00,-2.261214674943600844e+00,2.321505185332789267e+00,-3.202923663934420961e+00,4.598952167987063078e+00,-3.681560796608656538e+00,5.522566583485750691e+00,-6.771759118750646955e+00,1.778101369262818476e+00,-8.650542622515615676e+00,-1.270306396099469604e+00,5.139615677206752498e-01,-7.203199381468156304e+00
4.650000000000000000e+02,3.142145447805122949e+00,-2.920086229154980617e-01,-6.375425379923191471e+00,-4.498345401629569196e+00,1.821918168321483344e+00,-3.177931994710458952e+00,2.169742895174719410e-01,-7.426237366374747850e+00,-2.459787989330226132e+00,2.624027146435329971e+00,-2.887545330952190348e+00,4.464693710947202021e+00,-3.525164585974051690e+00,5.393078659071531611e+00,-6.737651163957777634e+00,1.696855560792391637e+00,-8.035372205589608186e+00,-1.288860214793548842e+00,4.677116427866742088e-01,-7.016255447307112370e+00
4.660000000000000000e+02,3.115387515421198739e+00,8.869709010118932424e-01,-6.438416625794137538e+00,-5.203695210886825961e+00,1.382749309901680546e+00,-3.030070880885066931e+00,4.049828797112567935e-01,-8.355218932205838556e+00,-1.574124610340530417e+00,2.438474311784869286e+00,-2.566927778388135906e+00,4.577219052449502001e+00,-4.402593374234364809e+00,5.074346707104544052e+00,-6.732706307976228821e+00,1.749565564530125794e+00,-8.180168560453092041e+00,-1.122990697568219121e+00,6.227503867699314410e-01,-6.950859059414670860e+00
4.670000000000000000e+02,3.477581596554970123e+00,1.517455179696947098e-01,-6.225596904621185423e+00,-5.284549278305763487e+00,2.024384616440406237e+00,-2.309100321985926740e+00,5.111219339687114172e-01,-7.553882812610456909e+00,-2.469837217436373855e+00,3.271028386866169591e+00,-2.717223116830689289e+00,4.984365144136900128e+00,-3.716309108695374341e+00,5.454639731117335799e+00,-6.293512780362238601e+00,1.346577498292492070e+00,-8.342898978323649573e+00,-9.680068069120676411e-01,8.057012439041770779e-01,-6.725317651820499343e+00
4.680000000000000000e+02,3.719192242076455823e+00,-1.923618016941890385e-01,-6.245082866187276593e+00,-4.831674649404278377e+00,1.855525915158099837e+00,-2.452840531501668142e+00,8.062420525472442367e-01,-7.554477243672023334e+00,-1.638593283324291550e+00,2.656815537028890617e+00,-2.743291753689027779e+00,4.696094520759004354e+00,-2.817076123440604540e+00,6.215363396477601832e+00,-6.287955898471611071e+00,1.928102778520342842e+00,-7.660533851385454618e+00,-8.460829186811829050e-01,7.554765065869994967e-01,-6.268430666784535532e+00
4.690000000000000000e+02,4.112539469488366350e+00,3.957271355044253425e-01,-5.567227334435443709e+00,-4.830145106933662724e+00,2.154054469673468919e+00,-2.765358075024814788e+00,1.135006997411675211e+00,-7.557258787708245329e+00,-1.415096933674533153e+00,3.711940996935215065e+00,-2.425543985216497944e+00,5.266562868463486424e+00,-3.355610693474980533e+00,6.483089079570877544e+00,-6.031511625349922134e+00,2.168954976156452386e+00,-7.490454095347332419e+00,-7.023419937152500792e-01,9.255462219702662585e-01,-6.173118951778720387e+00
4.700000000000000000e+02,4.304654431938894632e+00,8.105998622276480159e-01,-6.002080424310864970e+00,-4.611873442240061571e+00,2.534587774160341755e+00,-2.503509308278670797e+00,1.133014444055607362e+00,-7.466331363600355431e+00,-5.985973218529042628e-01,3.937129090101048945e+00,-2.194898402867102138e+00,5.180607516820781022e+00,-2.805445278207241877e+00,6.465875886715213738e+00,-5.773614126799097690e+00,2.193867631944647734e+00,-7.128839769878466903e+00,-4.611222381498845113e-01,1.006664709401591473e+00,-5.985996465903054009e+00
4.710000000000000000e+02,4.557997760128150055e+00,7.932708036269366936e-01,-5.569807101409698369e+00,-4.299191576472338738e+00,2.164663061552032364e+00,-2.082772918403282603e+00,1.429625466126672961e+00,-6.582762931807241813e+00,-9.952066747415517778e-01,4.140577545612672772e+00,-2.082779358739822229e+00,5.582381806331621732e+00,-2.776469576500923075e+00,6.073217799725206589e+00,-5.616456148969056095e+00,2.160194754992767585e+00,-6.833113878016987996e+00,-3.327310716480764152e-01,1.116902819872177099e+00,-5.624953300261294586e+00
4.720000000000000000e+02,5.030462306790463245e+00,1.536332551533486690e+00,-5.688740797775077240e+00,-3.967175858211203998e+00,2.181812297821843050e+00,-1.518767056941378479e+00,1.764935928282482358e+00,-6.802286033232523899e+00,-6.217094111725978145e-01,3.940698681836236617e+00,-1.645363859563703013e+00,5.547490673943570094e+00,-2.797143125094024629e+00,6.834288422899763127e+00,-5.659747251670302681e+00,2.489177350996375715e+00,-6.210719484095993614e+00,-6.551570202034255885e-01,1.394011153455505081e+00,-5.557323822590685580e+00
4.730000000000000000e+02,5.477351744176292669e+00,1.718436486152550513e+00,-5.708149779321496808e+00,-4.143077595709035776e+00,3.074948838828432063e+00,-1.765245176956447226e+00,2.066103610239073074e+00,-7.641050097565484478e+00,-3.941920944190951959e-01,4.209450957945109373e+00,-1.694128538132752437e+00,5.636255425462543656e+00,-2.009910606953211776e+00,6.534277073707734473e+00,-5.489809282467360774e+00,2.332167547194639923e+00,-6.146888022655436323e+00,-2.174099786782176247e-01,1.438307191552103959e+00,-4.966640962127685910e+00
4.740000000000000000e+02,5.129571098275261143e+00,1.624464354238581043e+00,-5.647394254544700232e+00,-3.993250164334011476e+00,2.971097751351401417e+00,-1.858955526182906492e+00,2.124094643099060598e+00,-6.670459295495465568e+00,-3.273119458652632430e-01,4.721232261607407388e+00,-1.394255540089139878e+00,5.882212260111466584e+00,-2.008407753094779924e+00,7.600430182564386961e+00,-5.361541161208728035e+00,2.432881789955601892e+00,-6.137824735900457185e+00,1.054803602178938648e-02,1.604011412183026675e+00,-4.839272485991859440e+00
4.750000000000000000e+02,5.329469073498897203e+00,1.694838739415420292e+00,-5.519933780260085854e+00,-3.709986786833788575e+00,2.397640845049989533e+00,-1.784905723740283001e+00,2.205825333126041343e+00,-6.579507597489257620e+00,-2.385064325770604454e-01,4.713184105812004532e+00,-1.104911353661231388e+00,5.498874962405272626e+00,-1.841275284239088705e+00,7.134587546255435342e+00,-5.199351002822600876e+00,2.637537789045143022e+00,-5.743613059825041667e+00,-3.375477220805872536e-01,1.668962018383243429e+00,-4.848879166057744605e+00
4.760000000000000000e+02,5.497134174147667807e+00,1.454518513602589103e+00,-5.377264124759863151e+00,-3.310143573435564424e+00,3.005629994835785634e+00,-1.319074026730087557e+00,2.398404459203643757e+00,-6.608212761839860505e+00,-2.114180238838394565e-01,4.975935034511371313e+00,-1.218921329214055049e+00,5.754949073944644056e+00,-2.083317299420369473e+00,7.250867593848492554e+00,-5.240208764867042568e+00,2.845731570586826020e+00,-5.892289417607956103e+00,-1.906643088777441319e-01,1.774241532455250514e+00,-4.594431388009941664e+00
4.770000000000000000e+02,5.486433475641927515e+00,2.321392884097531528e+00,-5.891161081457415349e+00,-3.176430780504573281e+00,3.152959634109585352e+00,-1.635607791755693485e+00,2.311386807172057356e+00,-6.775633885055602157e+00,-3.444671575400610752e-01,5.004186714378125345e+00,-1.065023177365209017e+00,5.961281795462496369e+00,-1.552559430995249734e+00,6.781533902987965767e+00,-5.094081817883893137e+00,2.693940609010131215e+00,-5.763464240637317992e+00,-1.090738063883540110e-01,1.764015751736896842e+00,-4.587863562329114409e+00
4.780000000000000000e+02,5.822710641916692076e+00,2.185837485216912235e+00,-4.889958218261329037e+00,-3.179684783310380958e+00,3.505063001005135792e+00,-1.522307644591447628e+00,2.435344223872126346e+00,-6.897443308282679375e+00,6.163882132255902313e-01,5.190354599353264931e+00,-9.672017766006657524e-01,6.042835359951781449e+00,-2.069283262884806796e+00,7.632106071085233090e+00,-5.162636445222423376e+00,2.453034792656091589e+00,-5.366602174927916913e+00,1.115892269168405893e-01,1.962274938869960739e+00,-4.426965589862194683e+00
4.790000000000000000e+02,5.795339108021654972e+00,2.043375941476136326e+00,-5.249128312037879773e+00,-3.382804117164410318e+00,2.265811482172384927e+00,-1.473787192876448549e+00,2.182232296670594707e+00,-5.606235620785282592e+00,4.749003597768774454e-01,4.715903461184322687e+00,-8.649786626862351335e-01,5.504933407918588983e+00,-1.541066755496956153e+00,8.289589071149823241e+00,-5.058803223520736303e+00,2.736435831041193367e+00,-5.541830641433343807e+00,-1.369343693089803138e-01,1.824640240928324664e+00,-4.355902221179495548e+00
4.800000000000000000e+02,5.890960239831259493e+00,2.127903007245974809e+00,-5.333700441279380478e+00,-3.499336826467129846e+00,2.832813788559771950e+00,-1.396872926268221793e+00,2.669540476654702843e+00,-5.768467810395756068e+00,-2.749496547729085583e-01,5.318979291096402662e+00,-1.023570632095997190e+00,5.977897032864647464e+00,-1.891249488572863902e+00,8.206052001267725160e+00,-5.162756927267018625e+00,2.964683917432045401e+00,-4.972755466732228236e+00,-1.018901146649817818e-01,2.175411191048990389e+00,-4.282950984896880087e+00
4.810000000000000000e+02,6.053332000593746542e+00,2.230639205825143190e+00,-5.272223028392991395e+00,-3.538890505766199901e+00,2.940683343801413496e+00,-1.526994303541114428e+00,2.708256798268843912e+00,-6.210291184470658088e+00,-1.499563872516662677e-02,5.124154739674126269e+00,-4.183260648890598232e-01,6.059898155529599428e+00,-1.005547181684383506e+00,8.089183528202116946e+00,-5.106372517501848840e+00,3.207882178895639758e+00,-5.127467159511609474e+00,2.822923800860475119e-01,2.223573577340843155e+00,-4.128205392335901891e+00
4.820000000000000000e+02,6.083439060135686027e+00,2.656754020346224099e+00,-5.100315752930966617e+00,-3.943141015189735477e+00,3.572882745549824879e+00,-1.591130127665993044e+00,2.708099977880713549e+00,-6.911537945880140477e+00,-3.542081133701847628e-01,5.115262144721940629e+00,-5.071490382614824988e-01,6.313866748826145958e+00,-1.337205638649456851e+00,7.657977238924345897e+00,-5.049525089387222998e+00,2.432011598005453301e+00,-5.357642028352926467e+00,-4.018655534419302011e-02,2.023106161213997556e+00,-4.006286817543365686e+00
4.830000000000000000e+02,6.525195925273223452e+00,2.540094566452359093e+00,-5.018696923392583109e+00,-3.330255663765639529e+00,1.957251473725571511e+00,-1.104952171678333261e+00,2.614921174438024298e+00,-6.796559760099528447e+00,8.189374888638951688e-01,5.389185948902999179e+00,-4.911925580049253948e-01,6.134327748262114355e+00,-1.438245505098526333e+00,7.887172654451231502e+00,-5.079022536024207390e+00,2.992820834263011154e+00,-5.597483163509384241e+00,-1.328931344620994381e-01,2.448939632251449172e+00,-3.969451987926249092e+00
4.840000000000000000e+02,6.365938102608829752e+00,1.828949615658997718e+00,-4.560055053187175744e+00,-2.990803821868486700e+00,2.718236606344618167e+00,-5.065826610731505308e-01,3.036860843926368236e+00,-5.926715324011730956e+00,7.712386924925148657e-01,5.013456399930173113e+00,-4.093249396703190213e-01,5.870440978531050291e+00,-1.394326945106964866e+00,7.698853693267259324e+00,-4.839500659042538899e+00,2.822807072214396307e+00,-5.252069160505291379e+00,6.486773502185456675e-01,2.380091212185693195e+00,-3.970373790049752660e+00
4.850000000000000000e+02,6.429960827167246151e+00,2.487324593728003297e+00,-5.048027162788009115e+00,-3.352549504651828993e+00,3.432074721042315257e+00,-1.184097334238541910e+00,2.837035414831810876e+00,-6.255405024908525569e+00,6.391248379796418133e-01,5.200103407942232359e+00,-4.162301366927628199e-01,6.365523778192103244e+00,-1.530785355224668853e+00,7.578384979171276292e+00,-4.749922149836973695e+00,2.861826107138208286e+00,-4.825291835370807192e+00,2.145555497208037343e-01,2.264818488630890414e+00,-3.818829566529997166e+00
4.860000000000000000e+02,6.445578415832965646e+00,2.740384891239959764e+00,-4.876547612983458180e+00,-3.400221985224990195e+00,3.086387350714766775e+00,-1.351989335856723873e+00,2.931897171609843866e+00,-6.442391957463940777e+00,6.852051780584889062e-01,5.504648750672204827e+00,-5.868113686291326347e-01,6.044278389088518999e+00,-1.642951931806772459e+00,8.015204634782550741e+00,-4.485803147404835656e+00,3.321682068011285516e+00,-4.712254146786889031e+00,1.243026077810678309e-01,2.276012617766898671e+00,-3.986958104480778253e+00
4.870000000000000000e+02,6.323043269625460816e+00,2.677581110676640730e+00,-5.240148323144189213e+00,-3.084936001864475585e+00,3.074068059260184782e+00,-6.592880014634692198e-01,2.797765139970902037e+00,-6.261524782705383707e+00,8.475196979570290834e-01,5.962104063508929741e+00,-6.653080511987330414e-01,6.289040876390242119e+00,-8.052673507668958175e-01,8.157173187260458036e+00,-4.480147435009631529e+00,3.266915547063334646e+00,-4.921827897210152791e+00,3.765438280768430568e-01,2.176780700152554981e+00,-3.757631022289116718e+00
4.880000000000000000e+02,6.452988120262451943e+00,2.358932952362692514e+00,-5.091199517639686256e+00,-2.620343788021832321e+00,2.487079619969776889e+00,-8.808295523617110101e-01,2.715036062687634200e+00,-6.454345746509603465e+00,6.229817382397019321e-01,5.450304936882049311e+00,-6.793852590169233707e-01,5.977364572721305613e+00,-1.042497544112358510e+00,7.969031751459485946e+00,-4.596255800430133043e+00,2.653053527721765725e+00,-4.807897658178963418e+00,4.692385008292931925e-01,1.955088310322749656e+00,-3.843748807064337747e+00
4.890000000000000000e+02,6.301807837692276593e+00,2.484145984550313546e+00,-5.301506259508366625e+00,-3.183870062521323430e+00,3.162124240995651814e+00,-1.104585912843458306e+00,3.148611979614216683e+00,-6.256719351397608264e+00,5.838589580379747179e-01,5.867369131285783190e+00,-6.344252653594469882e-01,6.120928348764225646e+00,-1.358307439651230686e+00,7.597093403116239152e+00,-4.600557188916872597e+00,2.315798182703070029e+00,-5.183045713438742652e+00,3.101292904642735104e-01,1.948285030151642339e+00,-3.846983418673691091e+00
4.900000000000000000e+02,6.173247477789291615e+00,2.447316375508081343e+00,-4.990749539176210448e+00,-2.900917604791425575e+00,3.668703128709319472e+00,-1.316823526411529333e+00,3.021897937391639033e+00,-6.115399270099409534e+00,8.584587870895691308e-01,5.184320317419755852e+00,-6.147345083736560634e-01,5.886083749898896045e+00,-1.624295647068269455e+00,7.433121652548019043e+00,-4.555160877748122061e+00,2.465163729982659646e+00,-5.323446965001550346e+00,1.684208488596463937e-01,1.894547158338355075e+00,-4.024529952549236178e+00
4.910000000000000000e+02,6.183982953363450719e+00,2.913031808283663260e+00,-5.741342236523287568e+00,-2.956840648738912058e+00,2.791100651779019781e+00,-1.064006024063212541e+00,2.872998861726724584e+00,-6.240765103454126717e+00,5.518588490930218526e-01,5.468108543166501967e+00,-8.784329622118497438e-01,5.817919070267695503e+00,-1.275710265484254258e+00,7.733003630981129639e+00,-4.645701099837842740e+00,3.028139524294549911e+00,-5.072931931036776199e+00,4.624375003720583299e-01,1.873491885808059143e+00,-4.036620255280344516e+00
4.920000000000000000e+02,6.102040516905428369e+00,3.344027227098681276e+00,-4.928628424605232539e+00,-2.645931743139610770e+00,3.415534358841571194e+00,-8.550635205811076833e-01,2.379941009526189255e+00,-6.905142424494582265e+00,7.858159982268132504e-01,5.542439764241079203e+00,-9.551542363819109926e-01,5.939135105599306463e+00,-1.465135014224585142e+00,7.794118478785446946e+00,-4.517269645928939426e+00,2.166054574589523884e+00,-5.260992920432060238e+00,3.406739432311843285e-01,1.692076607822448286e+00,-4.089991615282394299e+00
4.930000000000000000e+02,6.248590264746083811e+00,2.550323698648055526e+00,-5.452750226372939046e+00,-2.781477348743751854e+00,2.483363238414727725e+00,-1.442110247059460448e-01,2.624062776899560134e+00,-6.685043997833089335e+00,6.427718649167364351e-01,5.916525969583465994e+00,-7.811232259026339442e-01,6.070397956892015223e+00,-1.752643356757872084e+00,7.906399724301238940e+00,-4.325708743007735890e+00,2.380792034273063074e+00,-4.915701239532844546e+00,2.092519348385370737e-01,1.592629975673560905e+00,-4.117073825159444311e+00
4.940000000000000000e+02,5.973628037991064232e+00,2.088984505676436676e+00,-5.689278664994089851e+00,-2.711324035403368526e+00,2.427221616482370781e+00,-1.177496115227543161e-01,2.778758192683836725e+00,-5.969972094338956481e+00,7.865654786993431236e-01,5.820879243483038756e+00,-9.518038738685314915e-01,5.536141125198529522e+00,-1.607034621442385181e+00,7.471679121894912790e+00,-4.510320444167096099e+00,1.991551446491184985e+00,-5.578269732533480685e+00,1.970946105075379595e-01,1.593080635071934648e+00,-3.951423118073421836e+00
4.950000000000000000e+02,6.150144276086098927e+00,2.882700504074935832e+00,-5.497943153871629463e+00,-3.056919108929505580e+00,3.262376318026907640e+00,-1.729712075552934936e-01,2.435981802487951597e+00,-6.111532183848259692e+00,1.103029648000044993e+00,5.834797120131652193e+00,-1.134510106087740278e+00,5.773366794671611402e+00,-1.490543508200580458e+00,7.708022111937952836e+00,-4.561030169354753916e+00,2.460019621350171271e+00,-4.979345462612787543e+00,4.735796035768895518e-01,1.282054217583457723e+00,-4.146063154273210039e+00
4.960000000000000000e+02,6.223826043993957668e+00,2.204885113307070377e+00,-5.093145305634705799e+00,-2.652956271123070753e+00,2.613889165936388093e+00,-5.723818861484657461e-01,2.719600503354745236e+00,-6.933233371564144321e+00,7.060141459548089360e-01,5.732646835531532759e+00,-1.215906526870587978e+00,5.924899675872197236e+00,-1.898470822794006141e+00,7.814118479337685663e+00,-4.408611109117372528e+00,2.547052140581949953e+00,-5.576717808130176479e+00,1.197661145943041405e-01,1.198218739901326879e+00,-4.343546769581617895e+00
4.970000000000000000e+02,6.436607023509913539e+00,3.044616613719460130e+00,-5.222532369113265460e+00,-2.590031884327495870e+00,2.968711168005091494e+00,-5.736453633728875179e-01,2.755844953580850465e+00,-6.377313949015927186e+00,6.985482448251133514e-01,5.888749683364871146e+00,-1.094851126562002452e+00,5.516534749344042865e+00,-2.346487303655494294e+00,7.152040293060719200e+00,-4.152004361886264761e+00,1.795403635998301883e+00,-5.786509932196199912e+00,8.271077134314810397e-01,1.264492422540043348e+00,-4.136582108006513714e+00
4.980000000000000000e+02,5.986954326426344508e+00,3.120782650884894149e+00,-5.688641724510710596e+00,-2.742984441656352246e+00,2.628966390767955907e+00,-2.660682936216950401e-01,2.444314175983381965e+00,-6.567090105484328255e+00,1.033733339275893615e+00,6.122093805001881606e+00,-1.450161664551891993e+00,5.311547068557569418e+00,-1.873040965001873559e+00,6.849709335479437833e+00,-4.174466221876016014e+00,2.350213325958067756e+00,-5.551471067047142327e+00,7.169213320906363540e-01,1.130869619616807986e+00,-4.569932882388486384e+00
4.990000000000000000e+02,5.870134301740603355e+00,2.674297508245073285e+00,-5.636648022251645074e+00,-3.147522775347810775e+00,2.787199250375083093e+00,-8.428468064332006460e-01,2.457304301031927540e+00,-7.424439227894953142e+00,3.491507761396760445e-01,5.518618349203759266e+00,-1.518917870864338493e+00,5.711775677536405027e+00,-2.619572920238183222e+00,7.255502685103866867e+00,-4.300156751912490805e+00,2.318031997657428178e+00,-5.382831737494615076e+00,4.426806034155876257e-01,1.002078624302325638e+00,-4.439212497384660061e+00
5.000000000000000000e+02,6.134995205086757331e+00,2.396632647677339634e+00,-6.053451741312922962e+00,-2.948915445284436387e+00,2.731286336033543094e+00,-9.324893662912461245e-01,2.453616987079235034e+00,-6.831821541106541495e+00,6.182599847689592698e-01,6.498669192613669487e+00,-1.697858913778992118e+00,5.349681295299513195e+00,-1.977663874851600889e+00,7.187531324339169636e+00,-4.223066220912309987e+00,1.357492865997830922e+00,-5.490785729004256766e+00,4.552044782625643826e-01,8.234659179777250593e-01,-4.397017162111785282e+00
5.010000000000000000e+02,5.918991108118725641e+00,2.761099975811514451e+00,-5.687833319156486489e+00,-2.790245085000726988e+00,2.429486137799429013e+00,-4.031158283648500484e-01,2.570089209547221643e+00,-7.005260311336035883e+00,7.048440982918955378e-01,5.942005365814312157e+00,-1.543638400298600111e+00,5.816521974756498459e+00,-2.138594592435120845e+00,7.763852248539542700e+00,-4.170010273017639157e+00,2.357257254427819415e+00,-5.910209814892143143e+00,3.833438026878426830e-01,7.529883901912440836e-01,-4.642372896947260408e+00
5.020000000000000000e+02,5.893955469807003134e+00,2.728757232165223368e+00,-5.568124830541260728e+00,-2.499744010097988411e+00,1.997078325645218921e+00,-8.990325403113366143e-01,2.454243342327164790e+00,-7.070317643466929702e+00,1.255119552888563472e+00,5.889800795188995686e+00,-1.718458070330002752e+00,5.091243769432897359e+00,-2.853719297612118844e+00,6.817421048049586929e+00,-4.298711233990554881e+00,2.080018614831497636e+00,-6.377763594863849583e+00,7.392906745302780802e-01,5.568359829980917830e-01,-4.788833885949586033e+00
5.030000000000000000e+02,5.684962279169003985e+00,2.207069305507564749e+00,-5.340277055248059845e+00,-3.244589128971687941e+00,1.996602482230760200e+00,-8.869862597747975030e-01,2.299829755576056289e+00,-6.844557661695378492e+00,3.128636661627021698e-01,5.471150742418311452e+00,-1.692645530492768113e+00,5.167749384670256241e+00,-2.392068082445383936e+00,6.869990174586768639e+00,-4.414788447840260588e+00,1.536652178457153628e+00,-5.821034059478027878e+00,6.199120549242750355e-01,4.371549363190193604e-01,-4.890225409531543832e+00
5.040000000000000000e+02,5.861039301069637553e+00,2.270782196429645516e+00,-5.815045382125947349e+00,-2.986408324153777549e+00,2.265117703771776014e+00,-1.024476089709340565e+00,1.835502404228678275e+00,-7.056580279398740885e+00,1.025175287553976300e-01,5.467503293072692117e+00,-2.007689963700217906e+00,5.392476525270244458e+00,-2.488592855080173027e+00,6.509633428397199495e+00,-4.368809740211976766e+00,1.618045320739007309e+00,-6.233050294513422962e+00,3.896176356625214443e-01,4.198521264222417337e-01,-4.902375418596816914e+00
5.050000000000000000e+02,5.333664360878281663e+00,2.797091295811048539e+00,-6.001058964697525866e+00,-2.946955038104898339e+00,2.136177552250230871e+00,-6.159491554027068938e-01,2.057425620121978938e+00,-6.902891026688960707e+00,-1.656840469432813157e-02,5.678490108955251969e+00,-2.107995207956800510e+00,5.164922086720154404e+00,-3.221566405590365889e+00,6.849542161068420398e+00,-4.492988113945465045e+00,1.827613626206961772e+00,-6.674118029856362710e+00,3.135265163867719251e-01,2.654905478728951662e-01,-5.304331218859590358e+00
5.060000000000000000e+02,5.345267259056778464e+00,1.872714247618510797e+00,-5.713980501996921646e+00,-3.101487298344225874e+00,1.952114477741468068e+00,-9.199160988621083446e-01,2.207869900276838937e+00,-7.274356994515946084e+00,-5.347299318179999927e-01,5.648084986063750534e+00,-2.294247949363387828e+00,4.916195646267683905e+00,-2.480793685545124472e+00,6.483269263736215926e+00,-4.519612692437259049e+00,1.404179317901685486e+00,-6.281052610162188188e+00,3.266525568928505541e-01,2.328504788396902059e-01,-5.357830965484663643e+00
5.070000000000000000e+02,5.082741444835522593e+00,1.909222538814578041e+00,-5.858252828541870905e+00,-3.303323846283111376e+00,2.253458650711782862e+00,-5.787134959480626506e-01,1.959958140585511321e+00,-7.565491743410295733e+00,1.796305622046718842e-01,5.149602721959387175e+00,-2.215295825862898749e+00,5.125306629193954855e+00,-3.527169989528980310e+00,6.454434470824429226e+00,-4.805974555785983426e+00,1.355103942287179786e+00,-6.453137063854941680e+00,6.030245290132883740e-02,3.405217249397278767e-01,-5.299618243222290914e+00
5.080000000000000000e+02,5.188963499579200445e+00,1.938176822235904373e+00,-6.706117181527959659e+00,-2.911857436151666700e+00,2.376773348594082957e+00,-3.877052042697139989e-01,2.034242320602177134e+00,-7.475446460977728691e+00,-4.733992680521623697e-01,4.721214067110340196e+00,-2.017783108350969634e+00,5.363787857606818754e+00,-3.043050098974175555e+00,7.085364117349544522e+00,-4.686209453237504263e+00,1.569342450452663407e+00,-6.973790575685860027e+00,-8.174578297609128019e-02,4.753696823115856618e-01,-5.300989443275414104e+00
5.090000000000000000e+02,5.056826222639098312e+00,2.059235808854538607e+00,-6.425565536204906891e+00,-2.440194357687838878e+00,1.975056865933854100e+00,-1.048268394587079877e+00,2.003240037794284056e+00,-7.974071873422824197e+00,-1.247848717026118631e-01,5.641780772685089929e+00,-2.287117697004368733e+00,5.004687528547665742e+00,-2.503062652860824411e+00,6.452432364756777616e+00,-4.824381977166765978e+00,1.550491283913143947e+00,-6.786883669273236386e+00,3.300093273116400105e-01,3.821905526393917230e-01,-5.441794414059169860e+00
5.100000000000000000e+02,5.223150392903789019e+00,1.924202896838204557e+00,-5.858434784349449309e+00,-3.467307876998651839e+00,1.886154398952240685e+00,-1.146454257290423273e+00,1.850249329808111964e+00,-7.265957899941416720e+00,9.112272169210522410e-02,5.400844327542625223e+00,-1.892064235760177571e+00,5.286497223480881580e+00,-2.324680604900383862e+00,6.402304172091717760e+00,-4.865092068703065209e+00,1.316040440057330230e+00,-6.375163515849290974e+00,4.872672062446897212e-01,5.788734337100653882e-01,-5.148285907175607967e+00
5.110000000000000000e+02,5.282513400835345152e+00,1.843390419409548731e+00,-5.888822160934519268e+00,-2.907866013423728191e+00,2.061743208541615413e+00,-1.204260906175044221e+00,2.027947530111828822e+00,-7.234683565956745888e+00,7.357053739414387561e-02,4.838342089028202508e+00,-1.926880591289877653e+00,5.028280104373968662e+00,-2.550083768615154955e+00,7.388548827242481742e+00,-4.709709437225371609e+00,1.779740411311997450e+00,-6.462777089802818509e+00,-2.050178892841794664e-02,4.604646796791219687e-01,-5.220707682444036379e+00
5.120000000000000000e+02,5.212389148497236668e+00,2.302030148485927796e+00,-6.268050122446427785e+00,-3.241124023100462992e+00,2.047815510601830979e+00,-9.081119216398556571e-01,2.278574346434476094e+00,-7.146079437139739809e+00,9.248676469509825582e-02,4.933748923054504409e+00,-1.918928189472610013e+00,5.019890892641411639e+00,-2.630763412682027180e+00,6.594892621943464484e+00,-4.726018624779428912e+00,1.750678624908483139e+00,-6.412789748169956283e+00,1.045479273980994134e-01,5.340108430319963073e-01,-5.157022025302325119e+00
5.130000000000000000e+02,5.176094660605921050e+00,2.077965337249424671e+00,-6.081525555200752109e+00,-3.035183240167915741e+00,1.967318318420231193e+00,-1.041495585966947912e+00,1.930971273567563484e+00,-6.965720059940548659e+00,-5.265115949651733018e-01,5.292209824977149424e+00,-1.968448572809928354e+00,5.105233833530674836e+00,-2.845707159421853039e+00,6.842752661048728591e+00,-4.754670791791241413e+00,1.306103743931597005e+00,-6.291404565438328156e+00,-4.335280915877837149e-01,7.891521202314355499e-01,-5.117086451005707914e+00
5.140000000000000000e+02,5.161953092654694153e+00,2.224231941327227791e+00,-5.722796480304809918e+00,-3.312672609070786756e+00,2.011802698891879793e+00,-1.497300238988299226e+00,1.976421306332124095e+00,-6.706013017529990350e+00,2.440179222527308900e-01,5.336583929489136402e+00,-2.104093071300947582e+00,4.617360361070296904e+00,-3.227935125395428262e+00,6.711822832612521772e+00,-4.815768582625178595e+00,2.536358416962728679e+00,-6.688364063370094925e+00,-2.294920434690663202e-01,6.586099137360178490e-01,-5.241483059318092330e+00
5.150000000000000000e+02,5.168588605573146033e+00,1.372060216167300339e+00,-5.781476100921012495e+00,-2.870455303123603308e+00,1.444208269613503459e+00,-5.371013733516170063e-01,2.282096638716613501e+00,-6.521375473513796095e+00,-4.735663082362717713e-01,5.171420671362072952e+00,-1.878987987423577977e+00,5.356637383404015296e+00,-3.244290034778302800e+00,7.062585564027295426e+00,-4.900672487903107388e+00,1.767329556562893256e+00,-6.508228693593119729e+00,2.352208072075494816e-01,9.137738410112654641e-01,-5.142630119488186935e+00
5.160000000000000000e+02,5.503238087051113503e+00,1.889868091353247070e+00,-5.734476608484111892e+00,-3.567505804070402409e+00,1.699832485831354711e+00,-6.435389929982950896e-01,2.007822674301591004e+00,-7.262894408162744675e+00,-2.145122711419163997e-01,5.001294488398152716e+00,-1.642334246126083919e+00,5.285006192094984456e+00,-2.123059702188941245e+00,7.016981090968159585e+00,-4.992836768498936095e+00,2.344270083186117848e+00,-5.792042945457272829e+00,2.848326912793647941e-02,8.179212652314434839e-01,-5.058244032469219498e+00
5.170000000000000000e+02,5.380897087652871669e+00,2.039799796816143207e+00,-5.218458539769888382e+00,-2.982947969987193026e+00,2.856445203588744874e+00,-1.363212311148389366e+00,1.969215085131932996e+00,-6.748830899132746808e+00,-1.409273003824249026e-01,4.774416211876080673e+00,-1.870972356060450981e+00,4.974378453381637755e+00,-2.447905669747539648e+00,7.114767482539940957e+00,-5.014586910071686887e+00,2.149855639067304924e+00,-6.028830837297620704e+00,-5.189219117188897945e-01,9.128761747071170163e-01,-5.041131779218894771e+00
5.180000000000000000e+02,5.343169228978167595e+00,1.909782587599288428e+00,-5.450177164952219044e+00,-3.527158940538115406e+00,3.004672579568716806e+00,-9.719549916599812267e-01,1.929647007201618969e+00,-7.155895210295931008e+00,-2.397549961962593401e-01,5.038336711847725802e+00,-1.400458660283050216e+00,5.275055113671511364e+00,-2.018708417954381940e+00,7.226826533959880727e+00,-4.863378756603450981e+00,1.952193539891187379e+00,-6.404637124308297125e+00,-7.829500438235319215e-02,1.170464559865175946e+00,-4.922068998059052625e+00
5.190000000000000000e+02,5.347592557828241056e+00,1.969056214871083288e+00,-5.854952294564333748e+00,-3.934442086339023703e+00,3.347388689155002872e+00,-9.838037141571365218e-01,2.257663095692046706e+00,-6.979502620082338460e+00,4.986530669226517387e-02,5.271926020847685912e+00,-1.504796015718185220e+00,5.642637742314144056e+00,-2.180667351607397997e+00,7.224517844567465374e+00,-5.089113476740952713e+00,2.198734532333250336e+00,-5.461310425071015828e+00,-3.893491643325693308e-01,1.139599727312902600e+00,-4.954435653715147048e+00
5.200000000000000000e+02,5.466601385440137406e+00,1.706361959558044594e+00,-5.654584693237446835e+00,-3.371879395843348615e+00,2.632790785610122697e+00,-8.453125660306968214e-01,2.271188782244157878e+00,-7.103927578216436167e+00,-1.644198383800553331e-01,5.260073397062023481e+00,-1.296333390803251273e+00,5.956429891567363910e+00,-1.655277594768785221e+00,7.560627794910259603e+00,-4.997671305645819295e+00,2.441740423293200735e+00,-6.133964776627384374e+00,-1.751882200191862138e-01,1.418977876722053777e+00,-4.802314131220722260e+00
5.210000000000000000e+02,5.764864001512254532e+00,2.233091874763629914e+00,-5.647787964251795856e+00,-3.305687463796976200e+00,2.310770281860833997e+00,-1.320889560230719351e+00,2.227943842412689612e+00,-7.360323758726191379e+00,2.602396849486094954e-01,5.078923123527242289e+00,-1.330921616720185385e+00,5.583487010725013633e+00,-1.833932022029604259e+00,6.875296374227642282e+00,-5.037284015730332243e+00,2.147073041226025936e+00,-5.771469652557678742e+00,1.902257045694424886e-01,1.500948060859523814e+00,-4.822189773587902906e+00
5.220000000000000000e+02,5.612703108064512669e+00,1.773471727536209741e+00,-5.935119728103716241e+00,-3.654821048849290488e+00,2.725815042736295712e+00,-1.436454765446347093e+00,2.288291223900779325e+00,-6.967576285043584505e+00,-2.401676695887478563e-01,5.291871332054463473e+00,-1.155889582393074599e+00,5.446448399086494696e+00,-1.548918109467712911e+00,7.967073010211363382e+00,-4.968725313244847008e+00,2.421010448724376207e+00,-5.289218021913858259e+00,2.272215992522326755e-01,1.685092822802386259e+00,-4.601246844838642325e+00
5.230000000000000000e+02,5.951300282698341881e+00,2.007332007847757449e+00,-5.318476666131385144e+00,-3.714733892643486524e+00,2.220318971013747422e+00,-1.188737162004435577e+00,2.609692483351048420e+00,-6.858816216634744833e+00,3.756157410371141481e-02,5.233222933741409122e+00,-1.009678518076020604e+00,5.697547066974927965e+00,-2.342700186238220184e+00,7.357389923794401376e+00,-4.921466013376406323e+00,2.716109626503132812e+00,-5.703749080552134920e+00,-2.437907498558081199e-02,1.806742843813184285e+00,-4.404122866612621756e+00
5.240000000000000000e+02,5.925401588973948641e+00,1.868329343142065335e+00,-5.130904162755989262e+00,-3.103844358895775368e+00,3.358391343375883853e+00,-7.874107748634509019e-01,2.178346703566606646e+00,-6.697026656322906391e+00,3.927442888945875676e-01,5.463614449336819945e+00,-8.212767311876784104e-01,5.815842111839033990e+00,-1.893107579998264400e+00,7.803844737220739347e+00,-4.880689928635265851e+00,2.755022164921701933e+00,-4.731918167927887886e+00,1.429341716753055880e-01,1.709870169176575194e+00,-4.390567151449510597e+00
5.250000000000000000e+02,5.774244194106384676e+00,2.409420726589659001e+00,-5.415220725747918351e+00,-3.287226660506664455e+00,2.925338168315234189e+00,-1.298531653480981873e+00,2.196823798455025845e+00,-6.731716282792627126e+00,2.275109856740472059e-01,4.906105484643862980e+00,-8.243739538552028456e-01,5.591164499505648422e+00,-6.029599266525214052e-01,7.486113145115256273e+00,-4.730482588437015856e+00,2.580186021267461438e+00,-5.335035800848188181e+00,1.407627764182071139e-01,1.897163588272434698e+00,-4.289489715665075309e+00
5.260000000000000000e+02,5.784817909936883495e+00,1.980240959444261595e+00,-5.082161742231575019e+00,-3.532042214240621814e+00,2.299602134173453827e+00,-1.336036109863802279e+00,2.493798189381369212e+00,-5.818213837710724867e+00,5.847105925834732432e-01,5.383572896876594349e+00,-7.095079438970544050e-01,6.026822174145173960e+00,-1.461418183376818281e+00,7.317287151060009265e+00,-4.873573376896095155e+00,3.249803156797717918e+00,-5.452436052703343528e+00,-3.156802888254930384e-01,2.015597324934647716e+00,-4.416569793483484219e+00
5.270000000000000000e+02,5.727020901529900954e+00,2.313544047422203320e+00,-5.204714514954698501e+00,-3.629078075914186297e+00,2.497651446819855181e+00,-8.756047711543942791e-01,2.545109535370768672e+00,-6.148005751503125005e+00,4.272593279951047429e-01,4.896390945114811544e+00,-5.788824906033713802e-01,5.912497236020437974e+00,-1.413995727612601616e+00,7.560353026307646829e+00,-5.024684199768461923e+00,2.872014807495508304e+00,-5.177581968810933688e+00,1.246405924586436453e-01,2.030170744918381676e+00,-4.317266854689600919e+00
5.280000000000000000e+02,5.804021168014863008e+00,1.401798667486804151e+00,-5.358815767911116801e+00,-3.775422774660529779e+00,2.473846125150048092e+00,-1.587034274726751848e+00,2.473214890324072712e+00,-6.524123629137880798e+00,6.572316162970685827e-02,4.655866680581633332e+00,-9.985302089343678356e-01,6.132754559844292075e+00,-1.347863095921726151e+00,7.604406164711006610e+00,-5.117775222253936995e+00,3.551159680498815696e+00,-5.631198235127647500e+00,3.920682342055620273e-01,2.079921824496450800e+00,-4.118285420240068717e+00
5.290000000000000000e+02,5.745225703842092635e+00,1.797318481693733982e+00,-5.539274085129587633e+00,-3.728514538408117751e+00,3.969977913059619112e+00,-1.644179573733419053e+00,2.350385456102229931e+00,-6.712882711379247525e+00,2.199665315877990523e-01,4.626539955820671679e+00,-6.835374866082816192e-01,5.732336650184281623e+00,-1.480987203843585842e+00,7.817335945240511563e+00,-5.323026920493705738e+00,3.041061720521216483e+00,-5.618259254878099185e+00,-1.272963517064337191e-01,2.114749199445084660e+00,-4.378233874383008484e+00
5.300000000000000000e+02,5.908702435642163131e+00,1.736825888631914783e+00,-5.143977279158592708e+00,-3.910515880771837871e+00,2.826542761463600506e+00,-1.866008517732894667e+00,2.487381431222433825e+00,-6.093469945500534557e+00,-2.190101838573755288e-01,4.165774743565196836e+00,-8.808222260190187169e-01,5.835063238840604960e+00,-1.361537556830568985e+00,7.654135916577041066e+00,-5.247863587841965938e+00,2.354567539799369058e+00,-5.533974524957715246e+00,-3.271095196577756825e-01,2.219620016684033637e+00,-4.404101188908068565e+00
5.310000000000000000e+02,5.856299800629961361e+00,1.518361919155845285e+00,-5.062425819959767814e+00,-3.404090949854292170e+00,3.324112012557417284e+00,-2.090723266673943925e+00,2.331568596342555200e+00,-5.911799539899929457e+00,6.384127075001548579e-02,4.278153385627736505e+00,-5.481648748774740065e-01,5.842545828778645145e+00,-2.078817936730589455e+00,7.621999165977107360e+00,-5.311171618679987994e+00,3.394786573083663050e+00,-6.180095403874750204e+00,2.747600279606801088e-01,2.217301305351611074e+00,-4.536596269252911817e+00
5.320000000000000000e+02,5.377063484478802557e+00,1.433973078094809006e+00,-5.060792610854450757e+00,-4.187754733493020076e+00,3.219493032287214618e+00,-1.768061197688269193e+00,2.479229150499354439e+00,-6.986784844430923513e+00,-5.570861135028758460e-01,4.428682893584510616e+00,-6.427169704688855401e-01,5.813510464241117504e+00,-1.502835195882206598e+00,7.810278718824280375e+00,-5.425357002615388780e+00,3.119039273745385366e+00,-5.927307548710448515e+00,-3.664750014276608181e-01,2.206593497031425155e+00,-4.743872984405141935e+00
5.330000000000000000e+02,5.665324219562780428e+00,2.276849278810296973e+00,-5.253270217239037976e+00,-4.475479505074838826e+00,2.831557869079839751e+00,-1.582439988821084498e+00,2.299363388513637751e+00,-6.706356736350343795e+00,3.128378675870180925e-01,4.156610038539641394e+00,-6.619705869692193989e-01,6.044395351395398741e+00,-2.025748501663412249e+00,6.953418730272749926e+00,-5.488070683424512985e+00,2.875846101510934449e+00,-5.698960867010584685e+00,-2.503211375868098498e-01,2.204317312815599728e+00,-4.346107594227310855e+00
5.340000000000000000e+02,5.469326227852364219e+00,1.637249118199031850e+00,-5.457348778671846645e+00,-3.839583274157547521e+00,2.849037074277371406e+00,-1.524245993067743221e+00,2.428125264581170839e+00,-6.766475286070320116e+00,-2.631539587666081870e-01,3.963047153236099351e+00,-9.258964343826560084e-01,5.740912705169535890e+00,-1.478552741488725619e+00,7.491392732349423156e+00,-5.669051783527472743e+00,2.829454889821384267e+00,-6.101943851583644829e+00,-3.724831223109267286e-01,2.080679793632357999e+00,-4.652004643131135708e+00
5.350000000000000000e+02,5.362265981333461440e+00,1.164326647241272772e+00,-4.959505880596671190e+00,-4.337310400235322660e+00,3.153936096009053447e+00,-1.390915849237495561e+00,2.026866383493507673e+00,-6.388645038635450746e+00,-2.844934568111355255e-01,4.235235597728370216e+00,-9.661376580971299255e-01,5.753999931384209177e+00,-2.168287088572377730e+00,7.434641501947250930e+00,-5.453445460850583792e+00,3.020843151885061140e+00,-6.552767136594798814e+00,-2.885903563402422156e-01,2.098861157412706291e+00,-4.785097937540729873e+00
5.360000000000000000e+02,5.328693553402613858e+00,1.218182519687333931e+00,-5.110877738535403836e+00,-3.852423903752521195e+00,3.222697989748843028e+00,-1.744952360435453986e+00,2.157927206281821331e+00,-6.531209513072044004e+00,-2.687339010838015740e-01,4.242997727290105381e+00,-6.583074791521996705e-01,5.699713709371729387e+00,-1.796158437371859318e+00,7.405792583284200425e+00,-5.629799827580526106e+00,3.726377632850831567e+00,-5.919354823823612222e+00,-3.854100544127709305e-01,1.986935531838309288e+00,-4.696562592550243664e+00
5.370000000000000000e+02,5.197982242276986575e+00,1.644394345980898064e+00,-5.419145535700281791e+00,-4.183978785248100074e+00,2.265733710121143663e+00,-1.697294437649627508e+00,1.970968813534380804e+00,-7.403338297393131207e+00,-4.909297332076387743e-01,4.629291757053028533e+00,-9.322191356993210221e-01,5.445716574679032362e+00,-2.101241810257141296e+00,7.264649057026931089e+00,-5.423160694300701579e+00,2.729344188690852491e+00,-5.966284690661902701e+00,-7.657709885386185245e-02,2.139689830290751438e+00,-4.841473857417742721e+00
5.380000000000000000e+02,5.290728397722220144e+00,1.652707833931812864e+00,-4.922558024499124052e+00,-3.833033912379780972e+00,2.646875192617747619e+00,-1.903733627038437737e+00,2.269272558652514871e+00,-6.989726233758227991e+00,-2.554294755109447479e-01,4.409256451240446850e+00,-1.159712641957431289e+00,5.763167348650952704e+00,-2.289200093804214298e+00,7.039432245252016607e+00,-5.595226989291791853e+00,2.467849191315575563e+00,-6.026002434824430765e+00,-3.935976738129682850e-01,1.735213856741258942e+00,-4.846103781760344731e+00
5.390000000000000000e+02,5.104143871104233732e+00,1.833405563005209293e+00,-5.947069036266917408e+00,-3.443528629572292665e+00,2.357484049965512529e+00,-1.337388047337811914e+00,1.918798316048665908e+00,-6.942546515440275456e+00,-2.640254162064133991e-01,3.823363402206608974e+00,-1.447628583415215164e+00,5.688996212665003327e+00,-2.266932608079531786e+00,7.000794681040877876e+00,-5.511017568692275326e+00,2.341655480676880785e+00,-6.255985227836349694e+00,-4.095176021571954594e-01,1.647259629731986585e+00,-4.810445748284439382e+00
5.400000000000000000e+02,5.189424234403098524e+00,1.389618961176134482e+00,-5.472251434526218539e+00,-4.383273004197992151e+00,3.225755814387405884e+00,-1.412159987230821478e+00,1.713673678833360414e+00,-6.351583295472524426e+00,-1.227204280798806502e-01,3.930736698735092016e+00,-1.543988799784446586e+00,5.538892950344696864e+00,-2.379635835244123143e+00,7.336354290633133601e+00,-5.454946511961122901e+00,2.408185379392130621e+00,-5.862588566050635386e+00,-4.977527606819429074e-01,1.819832722169807848e+00,-4.890482218027456085e+00
5.410000000000000000e+02,4.889613382450042955e+00,1.615437622500451420e+00,-5.459525379656896327e+00,-4.398885139044932835e+00,2.412078686178307230e+00,-2.049949538278178718e+00,1.842698363478064927e+00,-6.254293816570870135e+00,-1.883641455611803073e-01,4.521209653511316873e+00,-1.208911355157181511e+00,5.469730172317411210e+00,-2.384423627570354753e+00,7.263935064997840918e+00,-5.278592392855535387e+00,2.683962527311108737e+00,-6.410952567485689535e+00,-3.812842210174766100e-01,1.552114724061051554e+00,-5.333635449525927719e+00
5.420000000000000000e+02,4.950143414479204473e+00,1.446950516111503715e+00,-5.490848675131967838e+00,-3.702166300959129686e+00,2.864777271353939447e+00,-1.683596538534521736e+00,2.091283729536052238e+00,-6.762781183764467130e+00,-4.787689115651202476e-01,4.420345257410632556e+00,-1.682451344235777135e+00,5.584093503031174244e+00,-2.123822173621129128e+00,6.925857202905630672e+00,-5.337668380477158081e+00,1.986761781752040879e+00,-6.571148397800248731e+00,-4.140939574095812703e-01,1.383175625812315568e+00,-5.036362877286491013e+00
5.430000000000000000e+02,4.818362241558874715e+00,1.518162324561800114e+00,-5.911118774723152391e+00,-4.401000544590687014e+00,1.733028500320874521e+00,-2.104689178039570674e+00,1.178126564943967614e+00,-6.547112357516089887e+00,-8.422267688501623439e-01,4.268692656462032886e+00,-1.973985950072160600e+00,5.371381239973714194e+00,-2.679838218433513664e+00,6.854175782309629206e+00,-5.608303187022819714e+00,2.802026264823565427e+00,-6.877391695580841180e+00,-1.532453104429436497e-01,1.316320454563674414e+00,-5.304415430014524979e+00
5.440000000000000000e+02,4.749454767857834270e+00,1.366665137276597886e+00,-5.627524576283028601e+00,-4.368790629538715997e+00,1.847306129883760750e+00,-1.192801825575271035e+00,1.705871738437173990e+00,-7.071319194381394446e+00,-8.833980934594726220e-01,4.165340123195947264e+00,-2.227621054556427449e+00,5.345880425523248825e+00,-2.726948604079134419e+00,6.665715178718940592e+00,-5.543505395160296167e+00,2.063825768207607325e+00,-6.806707595137724276e+00,-1.860136938701139331e-01,1.142879391569467051e+00,-5.718751953420266432e+00
5.450000000000000000e+02,4.355506908922662568e+00,9.156455406730734659e-01,-6.028066998330856130e+00,-4.675577232299753305e+00,2.792284607850846534e+00,-2.406546036005880573e+00,1.368594570965824264e+00,-7.089737016601938002e+00,-5.405288574615356723e-01,4.301462162123739219e+00,-1.946626133251659674e+00,5.153387317343692153e+00,-2.893554283496990287e+00,6.518129000407126838e+00,-5.571500640841740903e+00,2.272788991915439816e+00,-6.708329950230710104e+00,-8.164366330821977158e-01,8.026637651716532762e-01,-5.615505813531854074e+00
5.460000000000000000e+02,4.306013750914959637e+00,1.464026335579704075e+00,-6.136234404194032876e+00,-4.074242332843801329e+00,2.251148580882395223e+00,-2.254505579174283181e+00,1.618282105748836575e+00,-7.113571609531936346e+00,-1.060012005247933597e+00,4.077280219901721736e+00,-2.014712245562702009e+00,5.038690077577602011e+00,-2.836807808021165389e+00,6.334915298669059780e+00,-5.805948604844147098e+00,2.101392991183684611e+00,-6.908150256603350137e+00,-5.114591823978731355e-01,8.373648013913028709e-01,-5.832694284150164776e+00
5.470000000000000000e+02,4.388942503778663351e+00,1.165802850905554022e+00,-6.102663892425823633e+00,-4.648979820685466002e+00,2.018147172836662673e+00,-1.752375783943159959e+00,8.751376490310875944e-01,-7.661473299626480937e+00,-9.953282457443802800e-01,4.611940079851969188e+00,-2.211421993288911203e+00,4.953513452923510307e+00,-2.841612236439372108e+00,6.612335669133385885e+00,-5.802233737200097607e+00,2.061295764132644592e+00,-7.119887823256294546e+00,-3.549860744206411178e-01,1.086027926765540830e+00,-5.856821798379052701e+00
5.480000000000000000e+02,4.096748050947188524e+00,1.879408080011553572e+00,-6.363512110424616175e+00,-4.682320588953456486e+00,1.924152720402727779e+00,-2.612327372037539064e+00,1.294119497511936112e+00,-7.265074006398667628e+00,-1.141768861204867092e+00,3.917816182854086282e+00,-2.623117128019654132e+00,5.039842379597269328e+00,-2.832111764362579720e+00,6.041947657136752525e+00,-5.749673021752354174e+00,1.940776585587456582e+00,-7.408448507851151277e+00,-3.781021353978267774e-01,6.225800722580153712e-01,-6.166463296641730985e+00
5.490000000000000000e+02,4.006769430384574449e+00,6.932347479609523022e-01,-6.417343637434603565e+00,-4.726483813258743893e+00,1.383414145649076721e+00,-2.557333392438827513e+00,8.620761304610365938e-01,-7.764463790475566007e+00,-1.226110158927627092e+00,3.350920056915072998e+00,-2.550207902180898323e+00,4.712312572923299747e+00,-2.989894236418938256e+00,5.493128218904718807e+00,-5.927646853692523976e+00,1.479953781505634502e+00,-7.281077277863882813e+00,-9.743913774271595329e-01,6.356105431240631765e-01,-6.497214269314301127e+00
5.500000000000000000e+02,3.645750875604221619e+00,1.061321848591371575e+00,-6.359899634559775805e+00,-4.184714448691920552e+00,2.117801132659893337e+00,-2.602736023961565781e+00,7.933790349280762655e-01,-7.837261291352032089e+00,-1.028059073175121130e+00,3.405938813874434423e+00,-2.466473206778161842e+00,4.631510278210203779e+00,-3.246660891584232989e+00,5.612636732434707731e+00,-6.042039366601279049e+00,2.016140425561659733e+00,-7.710296532632561650e+00,-1.142089523393635009e+00,5.736615068498698289e-01,-6.346539215014544766e+00
5.510000000000000000e+02,3.575689669229660250e+00,3.916162293461070698e-01,-6.224753043012844600e+00,-4.689518251490056855e+00,1.582452389488294697e+00,-1.954164806791141462e+00,5.565037664736020018e-01,-7.502511946509971885e+00,-2.080006113437285808e+00,3.719414772163671223e+00,-2.822592111985980257e+00,4.904668593922542286e+00,-3.153819756131219787e+00,6.006093400993308684e+00,-6.217980326292879667e+00,1.134325878386855502e+00,-7.759215594587154818e+00,-1.210246108738098236e+00,3.073161165677625317e-01,-6.481833678543006627e+00
5.520000000000000000e+02,3.653297482361516302e+00,3.212502402429324166e-01,-6.123437038105768337e+00,-4.748677389649185621e+00,1.671004331424374989e+00,-2.555187170240128314e+00,5.164663114433176716e-01,-7.834363623277577737e+00,-2.447262209567315328e+00,3.063035292152812783e+00,-3.040232610889623821e+00,4.526001140524985367e+00,-3.518797138544028424e+00,5.659803004640234114e+00,-6.106395474526666867e+00,1.333670389516726118e+00,-7.443710352491603288e+00,-4.810390843840312569e-01,3.946998954904843981e-01,-6.641831633252488487e+00
5.530000000000000000e+02,3.547193548486467840e+00,1.658855918746676705e-01,-5.855985075570408149e+00,-4.177083669276936639e+00,1.563184490219401646e+00,-2.882392339911919787e+00,5.489291180440267759e-01,-7.084584684568548063e+00,-1.312219342255742216e+00,3.261644422659302212e+00,-2.934147767385097527e+00,4.771400408387765246e+00,-3.039094737926395062e+00,5.489934174301450476e+00,-6.384397236247387752e+00,2.083521998413612852e+00,-7.630729349986446586e+00,-1.117842308470842871e+00,1.418688398995684163e-01,-6.860916897621993193e+00
5.540000000000000000e+02,3.676798300254207064e+00,1.203233330914027788e-01,-6.549323460200061398e+00,-4.793891549784397021e+00,1.652376433474245232e+00,-2.912107293259860619e+00,2.962950831905807325e-01,-8.187775139182521755e+00,-1.545072985417585532e+00,3.210427128238389827e+00,-3.342749827338601598e+00,4.445970617257433588e+00,-2.907124582787810496e+00,5.168187199667691800e+00,-6.259995835962246069e+00,1.579556002883728327e+00,-8.125914405923639450e+00,-7.567519611821366121e-01,2.947058581665004673e-01,-6.806800379392525358e+00
5.550000000000000000e+02,3.217151239007866703e+00,1.069261827570865270e-01,-6.440531399099288734e+00,-5.038357511317430593e+00,1.775827955139239966e+00,-3.000234116506355964e+00,3.315792354903039918e-01,-7.301451925940140697e+00,-2.510263218910238070e+00,3.261799176185864901e+00,-3.300877771536955940e+00,4.526175768420552359e+00,-3.334535504845517195e+00,5.570636225155624288e+00,-6.400344254417478673e+00,1.775266530594459269e+00,-8.345273357250590607e+00,-1.162385636077587048e+00,2.994515653737917504e-01,-6.938655290195836045e+00
5.560000000000000000e+02,2.967340341565968931e+00,1.997202579975093650e-02,-6.135769999104535799e+00,-5.771296736794163884e+00,1.167077485070119325e+00,-3.058622363394480015e+00,6.258710726476655051e-01,-8.334659688762563690e+00,-2.281741929270009184e+00,2.913649001416693807e+00,-3.264847615276595505e+00,4.494533492832751165e+00,-3.159116149002337171e+00,5.128343310145544010e+00,-6.436660780261713732e+00,1.797546500404592962e+00,-8.462691878793110689e+00,-1.070651226627477914e+00,3.847714213317363074e-01,-7.034288364595709275e+00
5.570000000000000000e+02,2.755469731538758182e+00,-2.321001853471692522e-01,-6.176976806367636463e+00,-5.497088663107419393e+00,1.784201149080615112e+00,-3.288176420038238401e+00,5.160372139669282543e-01,-7.747614999109934786e+00,-2.618570226221826225e+00,2.506484131519116421e+00,-3.241314956232070443e+00,4.277503642816355089e+00,-3.867391110593893622e+00,5.480561571202153814e+00,-6.568025761857218647e+00,1.087556170324993854e+00,-8.358432785555113043e+00,-1.224538100675428565e+00,3.170940279834713049e-01,-7.254760246055588446e+00
5.580000000000000000e+02,2.975351642551720577e+00,5.362573683912215394e-02,-6.159240997511115978e+00,-5.914548709720595099e+00,2.030537204094932324e+00,-3.395767405225806002e+00,3.879242445994942612e-01,-8.298443893915454339e+00,-2.170779716120340375e+00,2.441181573714696462e+00,-3.308826656939038546e+00,4.718689146599180262e+00,-3.946741704116025762e+00,5.129875131574409330e+00,-6.652101419951303996e+00,2.070152135087784728e+00,-8.117552262833095611e+00,-1.236913815751068624e+00,3.295803459329444962e-01,-7.138600721728779241e+00
5.590000000000000000e+02,3.091268014361251204e+00,-7.962298237766837761e-02,-6.280075680524068282e+00,-5.412524914394895248e+00,1.310526180826607767e+00,-3.324262524338707170e+00,3.296682445104479608e-01,-8.066409613661704725e+00,-2.302084734989716441e+00,1.655297273138463421e+00,-3.155258067886107742e+00,4.605202392521940524e+00,-3.819836539026711275e+00,5.356735507367399229e+00,-6.603532851290536243e+00,2.077216277640455910e+00,-8.196055189247024586e+00,-1.148389887100985884e+00,3.342022132959341918e-01,-7.060357797103409716e+00
5.600000000000000000e+02,2.973291935858219048e+00,-2.808405574644040614e-01,-6.275147141050855915e+00,-5.002680905222931962e+00,1.423074067001779408e+00,-3.286236204402390726e+00,3.284709735831592425e-01,-8.225832465463915000e+00,-1.981695353282791228e+00,2.165747713129826391e+00,-3.068708073042372586e+00,4.685130158168924197e+00,-3.469257930804593659e+00,5.167897340758892177e+00,-6.900927198686587438e+00,1.688449677560254436e+00,-7.858247144968584230e+00,-9.988959924747979890e-01,4.039934297926580653e-01,-6.864607915080275902e+00
5.610000000000000000e+02,2.976724903576470460e+00,8.887056075466269467e-02,-6.333482329919269738e+00,-4.910663184840578843e+00,1.619760776364167043e+00,-3.432984949946297437e+00,5.355689017648785910e-01,-7.545534916636288614e+00,-2.006676551319401813e+00,2.785862690349416582e+00,-3.115962022591447500e+00,4.907946109173161098e+00,-4.332073570235382753e+00,5.663251130861776339e+00,-6.934497377011874519e+00,1.483372667327535588e+00,-8.247159819401927550e+00,-1.137057412143553936e+00,6.471351891659352651e-01,-7.030056943953556292e+00
5.620000000000000000e+02,3.317198176610673510e+00,-4.684969348521699217e-01,-6.254735767378747369e+00,-5.273792944379525949e+00,1.805675379109594303e+00,-3.192233510912962036e+00,2.601048753075491105e-01,-7.849069347994455548e+00,-1.788778745011840421e+00,2.614456983923843403e+00,-2.737935956200055365e+00,4.783776542632089068e+00,-3.742565848012007201e+00,5.453728335994115994e+00,-6.633415724851538187e+00,2.352876931388394599e+00,-8.462831385336770040e+00,-7.839289656341765777e-01,8.640057772244151835e-01,-6.861580992691804326e+00
5.630000000000000000e+02,3.619726495962933388e+00,-1.770774997220668223e-01,-6.297305123123045689e+00,-5.085933531691527953e+00,1.622817532993958256e+00,-2.895894240696208488e+00,3.667209808916332969e-01,-8.060886675916419719e+00,-2.021290402875226544e+00,2.382488232618871216e+00,-2.980551059279016979e+00,4.921874601575549235e+00,-3.292119911988778291e+00,5.974612868463246684e+00,-6.473490410007221918e+00,1.631448971432878814e+00,-8.290213779284314910e+00,-1.088026652654600523e+00,5.614589497778665894e-01,-6.656550408935632213e+00
5.640000000000000000e+02,3.639785057888592856e+00,-2.809216703473008669e-01,-5.997396043963012957e+00,-4.839915707543729795e+00,2.211162206106805250e+00,-2.704040408883519930e+00,3.804738616367434045e-01,-7.654790917801244099e+00,-1.896316098858272126e+00,2.834437196157183703e+00,-2.602262723464329408e+00,4.832707749902276362e+00,-3.059183245667520978e+00,5.747902952073152605e+00,-6.180375887570772164e+00,2.737540381236666320e+00,-8.118926563327883983e+00,-1.096391692245303640e+00,1.100673607648881669e+00,-6.485785875076881979e+00
5.650000000000000000e+02,3.586978589554015606e+00,4.161491565455499586e-01,-5.663344794793643722e+00,-4.565530800235807263e+00,2.594604475295296364e+00,-2.646975756586209982e+00,8.960108884362602000e-01,-7.049080460716586671e+00,-1.388854451176025240e+00,2.983990109963535975e+00,-2.388525471996035598e+00,4.715876045937792860e+00,-3.701824053476361787e+00,5.692435898294197827e+00,-6.367724944813345722e+00,1.820038848703755319e+00,-7.366108991682320806e+00,-1.076186052724655839e+00,8.148333705393334681e-01,-6.143467237089057065e+00
5.660000000000000000e+02,4.088002934865714977e+00,6.296506067803675499e-01,-5.751513552557852016e+00,-3.986479684098891862e+00,1.604093030175516521e+00,-2.755991485671368313e+00,1.106545336508410582e+00,-6.731321069233058729e+00,-1.326202416160056075e+00,3.212896971323971229e+00,-2.045744951102374642e+00,5.188133187647657962e+00,-2.896636632477509465e+00,6.303385208390535510e+00,-6.110806659257114859e+00,2.358773908995917878e+00,-7.405055231159225926e+00,-4.617585955035491962e-01,1.358308200848326486e+00,-5.973491910645907232e+00
5.670000000000000000e+02,4.404852198701828314e+00,9.145321143960697396e-01,-5.714508069909586041e+00,-4.957048228665690282e+00,2.718634653131257295e+00,-2.433129536406648086e+00,1.416709915839128309e+00,-7.449197277990865729e+00,-1.389117006946529953e+00,3.698046160544802952e+00,-2.084840365670020290e+00,5.248134935263025547e+00,-3.231879333499949158e+00,6.773863578450942668e+00,-5.980426138732854113e+00,2.406547083379226404e+00,-6.335179341576304246e+00,-3.999102403114064286e-01,1.362447594756846847e+00,-5.796422683125573627e+00
5.680000000000000000e+02,4.754412899705390494e+00,1.570937615349462302e+00,-5.802267017285815953e+00,-4.652534358566434491e+00,2.796637010680181668e+00,-2.282802869826868086e+00,1.531781594434331817e+00,-7.245528691449305114e+00,-1.276440390839736150e+00,4.087689990155165987e+00,-2.041994888132296015e+00,5.479239876385625152e+00,-2.345715256462115317e+00,6.360625708492774422e+00,-5.812936458054859479e+00,2.418506187270889729e+00,-6.491187105944070446e+00,-5.596076950233860314e-01,1.363434572877408879e+00,-5.460449446968786091e+00
5.690000000000000000e+02,4.891864055320039206e+00,1.053523333663222150e+00,-4.756062227202465742e+00,-4.144855458195979558e+00,1.923068121052851964e+00,-2.212812688588521759e+00,1.752331214072757604e+00,-6.436647040622150762e+00,-3.899662164058275704e-01,4.048083871388342914e+00,-1.768465500369400978e+00,5.032224972595282786e+00,-2.765484392529618418e+00,6.598352439294462357e+00,-5.801985648170491672e+00,2.639993426176962199e+00,-6.602181499289274669e+00,-7.428668840810201957e-01,1.500149808376321614e+00,-5.073978674453039517e+00
5.700000000000000000e+02,4.967867079585048806e+00,1.671052190462577025e+00,-4.952533662325568464e+00,-4.034829101449977529e+00,2.362482682128840050e+00,-1.685788157798220777e+00,1.595552112167553549e+00,-6.999888390136456806e+00,-4.588343236336984710e-01,3.953601942307804151e+00,-1.534280660834319132e+00,5.758572464656670498e+00,-2.486238278496955001e+00,7.203493487643410909e+00,-5.762797494352095207e+00,3.011369848515475400e+00,-6.874901429616860682e+00,-3.220173376355586758e-01,1.720565322823220722e+00,-4.940784349888420302e+00
5.710000000000000000e+02,5.380781828560518676e+00,1.487275877792198386e+00,-5.287797806640308629e+00,-3.756982804444891411e+00,2.654491693497400107e+00,-1.702551610744808652e+00,1.653407715355091900e+00,-7.259056847762651365e+00,2.666985318680092920e-03,3.298043945566265567e+00,-1.226173856267738893e+00,5.842624439897644351e+00,-2.190285615764805183e+00,7.382155906365771791e+00,-5.473197101276006116e+00,2.908227555517760354e+00,-6.014471168836481141e+00,-2.635059220852384865e-01,1.687460929861246406e+00,-4.798390212684084055e+00
5.720000000000000000e+02,5.671378228932991483e+00,1.954047049293823113e+00,-5.241195483857763016e+00,-4.046749440623413463e+00,3.334909268214159006e+00,-1.998844188027584456e+00,1.940250383327995598e+00,-6.694005580484463813e+00,-1.575397467981443644e-01,4.514534751841094540e+00,-1.161095488178553570e+00,5.611909316796956482e+00,-1.681936833449542146e+00,6.992442847162518405e+00,-5.339114210598461696e+00,2.448258143925550634e+00,-6.157108847963373321e+00,-5.018043269165070042e-01,2.090265069755463223e+00,-4.393522375343001052e+00
5.730000000000000000e+02,5.749345475479163525e+00,1.493313646529486505e+00,-5.169909601321490022e+00,-3.953967679798255475e+00,3.210965036647635440e+00,-1.770321894886415226e+00,2.059311427847162257e+00,-6.319319115899919126e+00,-3.390553460811323028e-01,3.846648219018482973e+00,-1.039722389213402209e+00,5.548933167612125850e+00,-1.727677065427818848e+00,7.286547451139371745e+00,-5.267994307866818104e+00,3.703873345198463340e+00,-5.596300594383125215e+00,-8.786056583374590723e-02,1.972357198754241647e+00,-4.345548552624350691e+00
5.740000000000000000e+02,5.788385813080012987e+00,1.285408602738272954e+00,-5.009462099353834574e+00,-3.591174925705207244e+00,2.875407951016738739e+00,-1.710930592648705950e+00,2.126057949385356860e+00,-7.139760003367828567e+00,-7.851078214054679760e-02,5.024066002593028379e+00,-9.436677105899219375e-01,5.919394522548240722e+00,-1.450471196240213034e+00,7.599049252657517961e+00,-5.421639716065915771e+00,2.921152095601351029e+00,-5.875494934161944904e+00,1.216139103083082873e-01,2.058541628414797042e+00,-4.310965682015829081e+00
5.750000000000000000e+02,5.683955166957737504e+00,1.439810748842236698e+00,-5.242861941537913850e+00,-3.502549096107306248e+00,3.857764934105339716e+00,-1.005148491639916486e+00,2.294283249820285864e+00,-6.357100476921988985e+00,4.822107966018242542e-01,5.018992105102769941e+00,-9.156327882586646760e-01,5.958733902285131556e+00,-2.021693927470932461e+00,7.723356572185853253e+00,-5.161458754033249718e+00,2.960456596981870803e+00,-5.268063150446295140e+00,-2.908283271142790838e-01,2.275659763237670496e+00,-4.374152557070049241e+00
5.760000000000000000e+02,5.863245175998637926e+00,1.360177028614510730e+00,-5.037024135528471724e+00,-3.108841606088161402e+00,2.936903198219186439e+00,-1.725874472304539831e+00,2.447285050718573718e+00,-6.246301744534191513e+00,2.904884637069904407e-01,4.944499530588828407e+00,-6.600048678279006875e-01,6.118932796596515900e+00,-1.476332757123924422e+00,7.866036038646941009e+00,-5.122939934415230212e+00,2.835422784809431995e+00,-5.710902295992690725e+00,-1.304941603116671067e-01,2.240561771619518527e+00,-4.049127531695123849e+00
5.770000000000000000e+02,6.157842782078276400e+00,1.840079986763885733e+00,-5.194685245439902843e+00,-3.787146692640592338e+00,3.023866335936445715e+00,-1.539038207793823831e+00,2.227268461020313062e+00,-6.938438247390469549e+00,-1.087437851818227053e-01,4.897751668715072171e+00,-5.793265965924769834e-01,5.960285117009930467e+00,-1.388533988234315952e+00,7.120004029538006485e+00,-5.293125023812094376e+00,2.955010035507119159e+00,-5.164378670095348234e+00,2.055901764118788291e-02,2.210296544391324058e+00,-4.076612055289661640e+00
5.780000000000000000e+02,5.840360007260906983e+00,1.788270958964139457e+00,-5.363126246728799451e+00,-3.795123373094521302e+00,4.138538130504397117e+00,-1.178438392637755072e+00,2.825216848089127097e+00,-6.053906534384957183e+00,4.705671134491404284e-01,4.899289799745150553e+00,-5.500646640068866944e-01,5.901933848382575398e+00,-1.098005261267080979e+00,7.616565811302614009e+00,-5.070434310473117989e+00,2.971635252540211880e+00,-5.371358578878811407e+00,3.555543786139617191e-02,2.296832499798077798e+00,-4.016518757124194927e+00
5.790000000000000000e+02,6.084709474683334562e+00,1.959641985377898354e+00,-4.785373401261369786e+00,-3.916722762167094363e+00,3.505282370299519723e+00,-6.290680238680658176e-01,2.461144926416598544e+00,-6.918244143121766498e+00,1.051552513949827183e-02,4.913618977089804218e+00,-7.409390077133084507e-01,6.056205452856937121e+00,-1.025740782257349437e+00,7.826593287764053386e+00,-5.222252479476304998e+00,2.745208678769122557e+00,-5.451946846188410412e+00,-2.559939424516777806e-01,2.322872136170884172e+00,-4.145623110599156114e+00
5.800000000000000000e+02,6.183604859712016122e+00,1.476857058702174097e+00,-5.424448454541352937e+00,-3.527211008192390640e+00,4.054141526996459355e+00,-1.292040668251333901e+00,2.609582217885631383e+00,-6.076598763419630345e+00,5.423224943885656124e-01,4.984512089710178451e+00,-5.542028360678266097e-01,6.009574579094853597e+00,-2.071500379547028814e+00,7.582634087081915553e+00,-5.080235938142868335e+00,2.438021962939509457e+00,-5.108236694767763986e+00,5.043072331668739527e-02,2.482219844892194605e+00,-3.972157958215736695e+00
5.810000000000000000e+02,6.158430588796696803e+00,1.677348865554479485e+00,-5.631454428177788074e+00,-3.354135576994027979e+00,3.132913931584079048e+00,-1.423803998883802935e+00,2.747582704047615731e+00,-4.889641649940796420e+00,9.799382447634490401e-01,4.823090647720533752e+00,-7.604420090728196691e-01,6.094582590293824431e+00,-6.784748476322490784e-01,7.690731625206175259e+00,-5.003916078133742396e+00,3.044910252985819632e+00,-5.407374771290303528e+00,-1.571152913183114230e-01,2.287689922293230982e+00,-3.942966713375186227e+00
5.820000000000000000e+02,6.205236872261535197e+00,2.090823550535671593e+00,-5.289381333860631251e+00,-3.364885583334583430e+00,3.526948153562565746e+00,-1.381653846425629162e+00,2.899235654627751124e+00,-6.029691799412011832e+00,1.886419880611334143e-02,4.867718610979717475e+00,-4.650692567931210553e-01,6.101953122141926755e+00,-1.022936746387337559e+00,7.882484201276394487e+00,-4.850344658652965713e+00,2.865819238914840028e+00,-5.161671919359406502e+00,3.195994882903201439e-01,2.105411180402858129e+00,-3.997840697265386822e+00
5.830000000000000000e+02,6.194549926334338430e+00,2.212314775608508644e+00,-5.014357425994120376e+00,-3.308708466307261009e+00,3.303139520864896816e+00,-1.319565979357134822e+00,2.470178686284872693e+00,-6.638987986251144058e+00,-2.502575211893126594e-02,4.499139176562707121e+00,-7.817284298893572014e-01,5.803620335374874095e+00,-1.228503966995620589e+00,7.985326754789000780e+00,-4.843918279471910893e+00,3.302163419955428836e+00,-5.460299310877427814e+00,2.121852275308275526e-01,2.092225395062509374e+00,-3.792722656369053258e+00
5.840000000000000000e+02,6.277338306973582860e+00,1.617588092746123030e+00,-5.132418179270874070e+00,-3.029775070112805668e+00,3.546813829881437563e+00,-9.689637753467119641e-01,2.656915177747169565e+00,-6.336606738636225700e+00,7.999286271888422784e-02,4.860779303915907512e+00,-6.620509260261597806e-01,6.135345815554932081e+00,-1.682680343458896388e+00,7.650792023744029002e+00,-4.936082559366086642e+00,3.351357685280735854e+00,-4.947364821431826876e+00,4.594344036866895853e-02,2.133554157507052462e+00,-3.865468683608578093e+00
5.850000000000000000e+02,6.303181079800898701e+00,2.317660517164364720e+00,-5.478110294906831435e+00,-2.956188352118291895e+00,2.775441166832183892e+00,-1.678568103500932551e+00,2.579534738646351855e+00,-6.219862718357092035e+00,4.392515530160762127e-01,5.185168806457951085e+00,-7.878083659108793269e-01,6.024110083530661797e+00,-1.481960768193462563e+00,7.871121374721338881e+00,-4.742519305275773256e+00,2.677668354936296957e+00,-5.346160429143780313e+00,2.055386842326774877e-01,1.975816665895191671e+00,-3.940420845859176513e+00
5.860000000000000000e+02,6.208814301756737208e+00,2.439531584139024822e+00,-5.248267496268616661e+00,-3.415457701599401652e+00,3.047567028905693753e+00,-1.198152491899977745e+00,2.179918385835845296e+00,-6.542785826929225834e+00,3.735334858449418372e-02,5.307935939140965509e+00,-8.587471558857910914e-01,5.825931183019210202e+00,-2.294246001390688683e+00,7.251201546229947503e+00,-5.250994038816725329e+00,3.213554307316548009e+00,-5.162211731241824531e+00,2.331743569370638147e-01,2.075671599984177274e+00,-4.265200781113325235e+00
5.870000000000000000e+02,5.774018376801203445e+00,1.464472405150173628e+00,-5.415029344029358427e+00,-3.209161694976784052e+00,3.801518168305323631e+00,-1.086796803818923962e+00,2.200574093065535308e+00,-6.700658671112172726e+00,2.166625883472165504e-01,5.416759296963432391e+00,-1.066603685766849496e+00,5.643200840378812089e+00,-1.897992368219759696e+00,7.767697725838325518e+00,-5.263376679739434572e+00,2.720809985806146969e+00,-5.615370240731968110e+00,-2.655082187346217704e-01,1.983722008340082832e+00,-4.400169396455525295e+00
5.880000000000000000e+02,5.424248921237351695e+00,1.756808170914609057e+00,-4.768327953562670807e+00,-3.399476636752318814e+00,2.518402645719532540e+00,-9.944275567898626100e-01,2.158942156795240486e+00,-6.483240912074925255e+00,1.796072866782923161e-02,4.536373378802378120e+00,-1.107336907121270642e+00,5.638510191405405436e+00,-1.635141860656417201e+00,7.112636403640818727e+00,-5.213545013606363909e+00,3.049078140857626185e+00,-5.985664847066825445e+00,1.528784299014528392e-01,1.884431732146042426e+00,-4.490977862390241881e+00
5.890000000000000000e+02,5.696362973979626432e+00,1.509133678306056936e+00,-5.237657840895819206e+00,-3.669898151357871008e+00,2.494062189298272170e+00,-1.676569097332232694e+00,2.021141364331473511e+00,-6.664089292127939324e+00,5.957404332898305621e-02,4.723352697343248252e+00,-1.310287146775915179e+00,5.538574200358881150e+00,-2.047343791998987861e+00,7.157980269043966892e+00,-5.145930183585972983e+00,2.618766043609145555e+00,-6.009127298852753540e+00,1.306926025007014713e-01,1.737298674389608832e+00,-4.402129577979644104e+00
5.900000000000000000e+02,5.436902635107432324e+00,1.764571548859043215e+00,-5.864231266842759638e+00,-3.404063716766851933e+00,3.066248919666043182e+00,-1.279970331338408318e+00,1.977335429398678901e+00,-6.858465469889329924e+00,-3.314318221885514948e-01,4.766458809191021828e+00,-1.526398952605164228e+00,5.087216275484283123e+00,-2.363523355800649650e+00,7.429897918501140452e+00,-5.100118789168893052e+00,2.280590289756924793e+00,-6.016101430080373014e+00,3.588075949653877217e-01,1.704826643497057592e+00,-4.617319989213249265e+00
5.910000000000000000e+02,5.465050493103616347e+00,1.160736368985900935e+00,-5.503960825438505289e+00,-4.106989474535294171e+00,2.705132170834804395e+00,-1.412234187532220187e+00,2.053385141902960509e+00,-6.136405882769180309e+00,1.408525763637319406e-02,4.696690398216537332e+00,-1.553784154281469876e+00,5.529992251168569517e+00,-2.019112936200416542e+00,6.932976068758275545e+00,-5.096117225317414956e+00,2.320003669415041880e+00,-6.163616674922701044e+00,-2.996655470507511021e-01,1.541104179999752688e+00,-4.837993823170887886e+00
5.920000000000000000e+02,5.357950211905352589e+00,1.698555829870064704e+00,-5.354637049377842573e+00,-3.495324923561047736e+00,3.001913565189735511e+00,-1.529885553689555699e+00,1.900199479368696931e+00,-6.387881624048945994e+00,-1.079586736049863993e-01,4.642354990650559898e+00,-1.574149281658657751e+00,5.339985546806424566e+00,-2.434179543390541767e+00,6.782969476846281154e+00,-4.987077619470699830e+00,3.135781759420932069e+00,-6.014266698146478518e+00,8.897209819959189803e-02,1.241008790088985236e+00,-4.816280394270783916e+00
5.930000000000000000e+02,5.333752688218210913e+00,1.976347638111346283e+00,-5.774353792809196584e+00,-3.490369370733348298e+00,2.694396262651480356e+00,-8.698446457692241562e-01,1.860778908311917723e+00,-7.340632607410448429e+00,-3.679690271648155542e-01,4.362332667999980096e+00,-1.882753538164366081e+00,5.217979073334659823e+00,-2.996266660604215204e+00,7.030725175182564790e+00,-5.120413506628768374e+00,2.515659296551041368e+00,-6.205222415232031885e+00,2.943758846951420871e-01,1.240828057541111917e+00,-4.892805539926148306e+00
5.940000000000000000e+02,5.304344831683467376e+00,2.109485810171075837e+00,-5.817186553530317994e+00,-3.465221374884443595e+00,3.553093281236741063e+00,-7.072591212492567170e-01,1.793806802137936529e+00,-6.799240923520009083e+00,-1.781711170733966676e-01,4.975348895969463392e+00,-2.031742016365689629e+00,5.244007144651112284e+00,-2.280166750814818233e+00,6.842253739495511411e+00,-5.031417182356551443e+00,2.312218347267195995e+00,-5.958304135647337851e+00,1.435887415889922636e-01,9.312837268760296716e-01,-4.861352767384185647e+00
5.950000000000000000e+02,5.279838180541830184e+00,1.598711251741447459e+00,-5.967678601625297397e+00,-3.367603575211813194e+00,2.465677943110852866e+00,-1.140977740662076023e+00,2.336923515312936406e+00,-7.253067009557529587e+00,-4.067395929078363448e-01,5.323870218315270186e+00,-1.829355660525354033e+00,5.079219113317751777e+00,-1.947088634140131003e+00,7.502220140356618217e+00,-4.879995663741222955e+00,2.008595038322503523e+00,-6.163137232974016833e+00,1.032861761940736811e-01,1.268344822884928336e+00,-4.910307259443798422e+00
5.960000000000000000e+02,5.271992210851094818e+00,2.311013884178195532e+00,-5.831036708421244441e+00,-3.775635669664067162e+00,3.251716676378893389e+00,-1.307669015176892824e+00,1.781239261662959983e+00,-6.697297576171602707e+00,-6.730919227897651513e-01,5.039446490759681652e+00,-1.733568389263651088e+00,4.894086295095970485e+00,-2.612117226929219882e+00,7.016975022815076457e+00,-5.028904202331093920e+00,1.336211453892417023e+00,-6.247195951281788950e+00,-4.104909909870535500e-02,9.195161897634336334e-01,-4.979248091654659980e+00
5.970000000000000000e+02,5.505347114449965495e+00,1.649086443272770097e+00,-5.935444573774748989e+00,-3.082144379505401321e+00,3.359861702177947329e+00,-5.333950447724150612e-01,1.759434266003978786e+00,-7.584445200024819478e+00,3.457426435090960037e-02,5.035756931756242949e+00,-2.094430570085663135e+00,5.237499007624855984e+00,-2.587337013813113540e+00,6.964421331828252626e+00,-4.884692439735233371e+00,1.630025924437231488e+00,-6.304616389585832259e+00,2.781047489787281668e-01,8.717090433808567518e-01,-5.019502762770772897e+00
5.980000000000000000e+02,5.222380278683347754e+00,1.619148298101363626e+00,-6.172450753895263986e+00,-2.894404626848043449e+00,3.073164623594933698e+00,-9.731849937171643816e-01,1.757910436746263017e+00,-7.196887344680399146e+00,-1.060673002819680910e-01,5.115723650832952885e+00,-2.002325795772944783e+00,5.050311850752236431e+00,-2.676053231876691196e+00,6.796620349826799412e+00,-4.833944481620815026e+00,2.717263471269391495e+00,-6.218256261018144215e+00,2.428304326304390193e-01,7.098041320004135901e-01,-5.221888079473179900e+00
5.990000000000000000e+02,5.406409028764127989e+00,1.449208075554474728e+00,-5.826068080221877388e+00,-3.061367395965640448e+00,3.080324474745738339e+00,-8.725780677164803878e-01,1.774351895597550355e+00,-6.778879974231053041e+00,-2.848441052975085874e-01,4.744579823354003523e+00,-2.175334983145601697e+00,5.085177000278267911e+00,-2.788094467407217447e+00,6.442174705220108599e+00,-5.035884772373071527e+00,2.505120987467240212e+00,-6.720502580528052050e+00,1.002701892154208019e-01,8.411071733914354809e-01,-5.128706577534963174e+00
6.000000000000000000e+02,5.296085883172171549e+00,1.677035319453987094e+00,-5.558840880813358254e+00,-2.813314218445326365e+00,2.935456473728917270e+00,-1.274701499619280476e+00,1.881204886856159941e+00,-7.714556084237791822e+00,-2.560661051409393041e-01,4.345220192142169147e+00,-2.282065324110811755e+00,5.021574754214206848e+00,-2.122233370887226300e+00,6.226760955517220530e+00,-4.774849933393038093e+00,1.765736050562587423e+00,-6.683005722722473507e+00,1.597691915883416303e-01,5.547567925959572266e-01,-4.987311435736716092e+00
6.010000000000000000e+02,5.081600954543041837e+00,2.152170657643479146e+00,-6.159638869083372548e+00,-2.869881703161512476e+00,1.527259010757780811e+00,-8.629171744609052119e-01,1.757844724706272510e+00,-6.066312633040027436e+00,-1.557989534078708660e-01,5.005489444083034201e+00,-2.121710734482217031e+00,5.212353987907857089e+00,-3.191854330604246393e+00,6.620438082106007371e+00,-4.855544316269059024e+00,2.068567295738197309e+00,-5.979212384748662679e+00,9.714819580452711822e-02,6.574432810128580940e-01,-5.162110462678025868e+00
6.020000000000000000e+02,5.233280798604362793e+00,1.972518898469450832e+00,-5.936250813328156184e+00,-3.169249615638438655e+00,1.891440468600135816e+00,-9.394583332804139486e-01,1.397755148398658109e+00,-6.731603954064166118e+00,-3.510129608449885641e-01,5.514791640137881146e+00,-2.392026012692380910e+00,4.857059521459551554e+00,-3.104157989443603327e+00,6.473043033120897682e+00,-4.851794545475663689e+00,1.799469976752633871e+00,-6.076420666111790325e+00,3.413210289250121487e-01,7.171706438055382993e-01,-5.294645404280561074e+00
6.030000000000000000e+02,5.116273859410529923e+00,1.666648317117096267e+00,-5.712195203933005061e+00,-3.090371171001252470e+00,2.226412388310774038e+00,-1.268649674786115344e+00,1.794180265595534340e+00,-6.739440954043468324e+00,-5.342107359419748791e-01,4.961307509366232438e+00,-2.536417278517458129e+00,5.038377039623600062e+00,-3.506230260872906790e+00,6.117566944217282199e+00,-5.031764352470550428e+00,1.666769493197654439e+00,-6.670895861404245508e+00,1.915156510366234355e-01,6.791451332988693856e-01,-5.325610228683818725e+00
6.040000000000000000e+02,5.302465804290287466e+00,1.771663110142592146e+00,-5.938291313637337865e+00,-3.839509620556605718e+00,2.685348652620163978e+00,-9.522404754093628521e-01,1.412336723286363505e+00,-7.122333921690171543e+00,-1.568496578920997031e-03,5.040985536730729244e+00,-2.309836559115248988e+00,4.835556103519932591e+00,-2.231339500613754190e+00,6.401101961515422545e+00,-4.963298017599343304e+00,1.563080347254717672e+00,-6.719183125168417980e+00,-1.462172568190568955e-01,4.542296867518099690e-01,-5.372193296779596672e+00
6.050000000000000000e+02,5.144446732470862926e+00,2.387451220395213625e+00,-5.819610702341883268e+00,-3.286949241595221505e+00,2.369000584100292350e+00,-1.412868355910691154e+00,1.204083431689015438e+00,-7.993711620936032602e+00,-6.224420112360543600e-01,4.684485314510038911e+00,-2.257072340797288135e+00,4.949329337140201623e+00,-3.778261573088023795e+00,6.577433108276254714e+00,-5.183287865951363926e+00,1.694158219256685527e+00,-6.458126087027141082e+00,1.780212499346696398e-01,7.325724756941927041e-01,-5.477511265885623537e+00
6.060000000000000000e+02,5.057952275982469992e+00,1.542744118840637002e+00,-6.357643838253232538e+00,-3.184860848950579637e+00,2.247480438345351494e+00,-1.081045017825924548e+00,1.530861893257412065e+00,-6.862006315875070150e+00,-2.720593809781388650e-01,4.766018918526980563e+00,-2.236437845920927980e+00,4.816798817982751224e+00,-3.266592962279811108e+00,6.322790949767110646e+00,-4.817584623851722370e+00,2.072325597256501784e+00,-6.421446261870228156e+00,6.757273409012475307e-01,6.240086002046950631e-01,-5.395087426380156259e+00
6.070000000000000000e+02,5.014142925919099270e+00,1.418664931222385794e+00,-6.165478521112175869e+00,-3.104664160898969349e+00,3.143835948277651671e+00,-9.756324514782943602e-01,1.415925232308800519e+00,-7.855966839664609402e+00,-8.259776161385268267e-01,4.802629301796665473e+00,-2.224952442299377608e+00,4.857383355401693414e+00,-2.561174136079560348e+00,6.965220304386433803e+00,-5.105651514235021615e+00,2.123927182497457267e+00,-6.913733279689058264e+00,9.330909054439238959e-02,7.086923136512565113e-01,-5.144612991396303237e+00
6.080000000000000000e+02,4.879623178458182053e+00,1.816402159434876928e+00,-5.888898337492564750e+00,-3.745298023911000307e+00,3.195890427288795799e+00,-1.002226989040464256e+00,1.428226278717134257e+00,-6.935574771698368224e+00,-8.690128204671782042e-01,5.194138515985106785e+00,-2.514067518289607950e+00,5.128933766838095210e+00,-3.415563615478693471e+00,6.402506390477796572e+00,-5.220718271852036629e+00,1.875852526508514861e+00,-6.247410137035073419e+00,2.625335356751226298e-02,7.544544878522129183e-01,-5.344715820334985601e+00
6.090000000000000000e+02,5.162511042979903486e+00,1.820163709835898258e+00,-5.763945506775860039e+00,-3.499283666356430178e+00,1.754303876725482159e+00,-1.379415188149365257e+00,1.721121022539625622e+00,-7.620310355969017735e+00,-6.417339251007928569e-01,5.178359161632849705e+00,-2.043927962507410268e+00,4.848787226001809891e+00,-2.547817246378703882e+00,6.691626726124787261e+00,-5.422958034003542593e+00,1.835549221473104842e+00,-6.607263743848242221e+00,1.735804582881511071e-01,7.714062413046076649e-01,-5.099584468531307202e+00
6.100000000000000000e+02,5.071768065031176498e+00,1.813299553219162696e+00,-5.710646992679336620e+00,-3.490409740203545663e+00,2.914939892627196549e+00,-1.110249529223848119e+00,1.883107432633585931e+00,-7.744912306320980377e+00,-6.616640788264382955e-01,4.571858712255236767e+00,-2.162917562500151103e+00,5.254027647567125037e+00,-2.805711656527761555e+00,6.644864510478717179e+00,-5.284582293623062199e+00,1.506783429480580860e+00,-6.111684314617606084e+00,3.038144523426423715e-01,8.417706420247637045e-01,-5.005797521027669283e+00
6.110000000000000000e+02,5.437159179425052002e+00,1.909238013363269371e+00,-5.696983451283363920e+00,-3.577725423798939097e+00,2.589615683357751941e+00,-1.168923892378670004e+00,1.596480821047285170e+00,-7.058476754015001298e+00,-6.650409627604115803e-01,4.867115621267446457e+00,-2.057680872350748480e+00,5.407983306415044211e+00,-2.877531077865563613e+00,6.754112571287762101e+00,-5.164845914464323506e+00,2.075699471096456250e+00,-6.201360832618004970e+00,-1.628242448877614823e-02,1.037542228714571024e+00,-4.961173500247223700e+00
6.120000000000000000e+02,5.301799489460839787e+00,1.398070019551538090e+00,-5.429716990718212344e+00,-2.824330221689056231e+00,2.745127999725674783e+00,-1.701007298225788222e+00,1.594117651219967957e+00,-7.053707684530297506e+00,-4.452568548471474985e-01,4.862857451641533935e+00,-1.637975237173964649e+00,5.020973013968263565e+00,-2.568244568386359727e+00,6.641754985000936529e+00,-5.086194904775710235e+00,2.259031398635849452e+00,-6.722031966564094851e+00,1.826894718377755078e-01,1.309687513489430133e+00,-4.936015643027172217e+00
6.130000000000000000e+02,5.459844230366526219e+00,1.227707137795621017e+00,-5.526083614099841057e+00,-3.344191526584299634e+00,2.361357094641320487e+00,-1.194246031995752855e+00,1.573467851204565449e+00,-6.917818735767755634e+00,-7.572742451632155092e-01,5.117455941954245802e+00,-1.823167427575244970e+00,5.155543494478731503e+00,-1.702493531979842434e+00,6.804791106326538497e+00,-5.196053971907672597e+00,2.385396691595881524e+00,-6.492112303175326282e+00,5.864570741616753624e-02,1.404953303795012376e+00,-4.771667986827290875e+00
6.140000000000000000e+02,5.183075896221631673e+00,1.683423907342314951e+00,-5.538766176619130732e+00,-3.667845313870877089e+00,3.182101908347582775e+00,-2.057957376393881432e+00,1.503270004656825698e+00,-6.910886716037478728e+00,-8.420284517779412781e-01,5.042164903713654667e+00,-1.919249467200315529e+00,5.346551230932749199e+00,-3.089800694366913625e+00,6.417714485395093149e+00,-5.184729821817445128e+00,2.149006035431658468e+00,-6.294568441306248374e+00,2.515124741897136751e-01,1.577436077748807453e+00,-4.842930216026579693e+00
6.150000000000000000e+02,5.483341794705043348e+00,1.796424534015803598e+00,-5.606332981511500613e+00,-3.737600248401322212e+00,3.190692494936637313e+00,-1.513816886428521524e+00,1.785711344865124506e+00,-6.697914579353021480e+00,-1.813368895376932244e-01,4.576820055983002788e+00,-1.667350666896728839e+00,5.448478712379602129e+00,-2.730879907461117639e+00,7.280915529303689127e+00,-5.385505984022143977e+00,2.399001996512243551e+00,-5.714917869356530566e+00,5.747852599123287609e-02,1.561477006019456271e+00,-4.751148416173916367e+00
6.160000000000000000e+02,5.235804589922880226e+00,1.837297610644338164e+00,-5.207141855843381961e+00,-3.934183734861393944e+00,3.156690293689551119e+00,-1.784652446485603949e+00,1.671402061195781608e+00,-6.245641381162856831e+00,-5.871653395649395479e-01,4.840742913283589743e+00,-1.648617979031770320e+00,5.246169204088083404e+00,-1.906543025570123673e+00,6.867351762801169102e+00,-5.433502979845822090e+00,2.508479342368156839e+00,-6.062289241337015966e+00,-1.088117484427849058e-01,1.583884000349393473e+00,-4.621883750133613411e+00
6.170000000000000000e+02,5.544935536342288529e+00,9.524105322817930652e-01,-5.169683839582905449e+00,-3.517614837764441393e+00,2.984260645704100767e+00,-2.021004987068912850e+00,1.747900109482331876e+00,-6.733428821074774362e+00,-3.003452477605963455e-01,4.166805001189808344e+00,-1.560994677004184483e+00,5.631746520189575556e+00,-2.102181804769822637e+00,7.295545749605826913e+00,-5.511616407328191691e+00,2.366281844710116822e+00,-6.173489975727438406e+00,-1.555231795023133134e-01,1.735835180488402019e+00,-4.594698500767950833e+00
6.180000000000000000e+02,5.574777954924432066e+00,1.435582156230591488e+00,-5.100932610478258411e+00,-3.445522346066216102e+00,3.002290123850714920e+00,-1.467370477018534736e+00,1.875198894765942592e+00,-7.068458209555993577e+00,-7.781397608810096678e-01,3.950580009700784601e+00,-1.296060884052199658e+00,6.078027187429657197e+00,-2.420854444004290063e+00,6.710265780587007178e+00,-5.541846119093133183e+00,2.436631415906933551e+00,-5.893048992000347930e+00,9.367777259766857378e-02,1.733936478830503614e+00,-4.669716858176161445e+00
6.190000000000000000e+02,5.313182223164507612e+00,1.445001887141841967e+00,-5.676182354349822212e+00,-3.554182305248731133e+00,3.771858664741368994e+00,-1.083780550470565540e+00,1.741879514117479433e+00,-6.943116333703381216e+00,-4.048205008719298892e-01,4.604733860913597709e+00,-1.429482452007652560e+00,5.455326525821368122e+00,-2.213782517062372168e+00,7.351033842206072144e+00,-5.322534082519768006e+00,3.122848072211942938e+00,-5.533884567267874033e+00,-1.574523631523274125e-01,1.988562631722422314e+00,-4.650659351587733248e+00
6.200000000000000000e+02,5.322611594926147660e+00,1.149893938402026139e+00,-5.585174354075329362e+00,-4.283682121812009136e+00,4.002445550776752015e+00,-1.981507046804810157e+00,1.861798123015093065e+00,-7.301490437406688905e+00,-6.174304222246707052e-01,4.165829611174915570e+00,-1.290899920038428128e+00,5.553814450739746889e+00,-1.825595642732035895e+00,7.225998868379614137e+00,-5.797354814416865842e+00,2.399775650418140671e+00,-6.609482418478349608e+00,-2.809247666364212970e-01,1.989749553083771438e+00,-4.642525534900258322e+00
6.210000000000000000e+02,5.478410362344009243e+00,1.091870236152722384e+00,-5.474565064529975267e+00,-4.555404889196417173e+00,3.034901964116118123e+00,-1.543254624151942256e+00,1.527346396757934377e+00,-7.090078343344868195e+00,-7.410800115921484243e-01,3.671489263823080496e+00,-1.424858117610819486e+00,5.969761923117933300e+00,-1.370998562277954580e+00,7.476489189227745413e+00,-5.852554784848241987e+00,3.336825925810415594e+00,-6.172833690394046613e+00,-5.339830754014519565e-01,1.998962663601092871e+00,-4.674131197435053231e+00
6.220000000000000000e+02,5.757011959635121023e+00,1.376316764034046791e+00,-5.186746873935555335e+00,-3.921557189221089867e+00,3.224169125469805941e+00,-1.874868217541652671e+00,1.678782368249193357e+00,-6.849397824850766092e+00,-6.624281359024344340e-01,3.936289874779813847e+00,-1.348317398705862979e+00,5.632558664959888439e+00,-1.834287041071336999e+00,6.920931933514617107e+00,-5.798162600937105893e+00,3.425127425057503672e+00,-6.081870728391345793e+00,-4.625785571980033373e-01,2.194017924015940757e+00,-4.345052308349397485e+00
6.230000000000000000e+02,5.321848092418686171e+00,1.053165991906504617e+00,-4.978097705030260833e+00,-3.664925659882829478e+00,2.332866932933941762e+00,-1.604815289069309925e+00,1.658015017010482595e+00,-7.090999524803030418e+00,-5.413044128731486770e-01,4.287184091192366431e+00,-1.173220860356186446e+00,5.675453627311696891e+00,-2.290309958563877757e+00,7.660352882175654798e+00,-5.710651073551767709e+00,2.917365326093583899e+00,-6.387587065343667270e+00,3.504164274807580748e-02,2.309348003051828524e+00,-4.555492253596496788e+00
6.240000000000000000e+02,5.721092123825059161e+00,1.465778599172207430e+00,-5.018640722098055562e+00,-3.917178598531539713e+00,3.384912392310156726e+00,-1.619009046295958321e+00,2.037937522819902370e+00,-6.675059421959161909e+00,-4.844429269460456267e-01,4.335509918885388281e+00,-8.448132246885223795e-01,5.625447999944481303e+00,-2.309610187211035282e+00,7.035713664033008463e+00,-5.484133236526872679e+00,3.618123491184899176e+00,-5.814005318240858422e+00,-1.585118199109598613e-01,2.225619122021386342e+00,-4.421202105430636742e+00
6.250000000000000000e+02,5.737583934971061339e+00,1.659898129605556827e+00,-5.391675783901274777e+00,-4.006110675142394051e+00,4.487687747459946586e+00,-1.488958520873117530e+00,1.896659516682873692e+00,-7.045796052446191560e+00,-6.567900968298454600e-01,4.405549451175723163e+00,-9.307547497410514348e-01,5.942407794923609821e+00,-1.238507512691966461e+00,7.408709682488540338e+00,-5.629116856321717322e+00,2.829552437827322020e+00,-6.001366581917476850e+00,-1.485050697023431732e-01,2.266614047024717582e+00,-4.237750369521604554e+00
6.260000000000000000e+02,5.824631614811245583e+00,1.355530320030064129e+00,-5.432064489132709006e+00,-3.612184764308762119e+00,4.092796390986444877e+00,-1.559171356872109726e+00,2.603505266226609383e+00,-6.324859571851596307e+00,-3.152464629128019502e-01,4.920966462592821777e+00,-8.477164737407629769e-01,5.688535662758457789e+00,-1.378973992952344352e+00,6.745939233035782578e+00,-5.503238006138341021e+00,2.553649854792665153e+00,-5.452083752105061798e+00,-4.393540150921462772e-02,2.431862486243839161e+00,-4.212273625226279350e+00
6.270000000000000000e+02,5.703769176433605814e+00,1.890491676106746510e+00,-4.971562339126661456e+00,-3.540020864765797803e+00,3.048207406654660723e+00,-1.911791884133348329e+00,2.142236327999827772e+00,-6.803901777209207857e+00,-1.050259020841581847e-01,4.535702623151905755e+00,-6.266600648766166293e-01,5.830729526629559345e+00,-1.531126835400554498e+00,7.795060924794304569e+00,-5.398104988109311719e+00,3.063480118699582366e+00,-5.633594754049220832e+00,-2.109137828692384531e-01,2.295136838763178755e+00,-3.865855978518804026e+00
6.280000000000000000e+02,5.788951831782402024e+00,1.724857974917063608e+00,-4.842452355426012822e+00,-3.872309488769024810e+00,3.561979605534070004e+00,-1.197684907226285178e+00,2.217299462004939326e+00,-5.932836660954676766e+00,4.693770779642434943e-01,4.785631073345072650e+00,-6.167894619909437548e-01,6.201312361047279786e+00,-1.540878813616668230e+00,7.498530460522326635e+00,-5.180166002835627559e+00,3.127865975032369850e+00,-5.312323669588121078e+00,-1.091315656778208965e-01,2.418510050495906505e+00,-4.007214358063225568e+00
6.290000000000000000e+02,5.994403761657036256e+00,1.881594275688457163e+00,-5.104874780818331459e+00,-3.995572164620107891e+00,3.254120615467554600e+00,-1.235077261664438764e+00,2.420686223648935265e+00,-6.860631795153925516e+00,4.758986024551423166e-01,5.031018893092729094e+00,-6.823588264123605640e-01,5.847438012589599943e+00,-1.754153868242087855e+00,6.699042655385756717e+00,-5.288133077948987903e+00,3.053824278387882174e+00,-5.618708044002397983e+00,-4.039709065831006973e-02,2.331352655541369945e+00,-3.919845480008823824e+00
6.300000000000000000e+02,6.088231729623915456e+00,1.351731602283092304e+00,-4.747665712443056130e+00,-2.906131526229966067e+00,4.092688258624472830e+00,-1.384241300392435425e+00,2.359407645984952229e+00,-6.271834453379884877e+00,3.152485246944419228e-01,4.606485866835707377e+00,-1.003097440326359946e+00,5.510681134407565906e+00,-1.316791273359837477e+00,7.724558862144155214e+00,-5.245520194447578000e+00,2.716928073933509324e+00,-5.765353127186006787e+00,-5.730166799984090509e-02,2.433421484755251107e+00,-3.931704782094283868e+00
6.310000000000000000e+02,5.954704051526162445e+00,1.487367672759476456e+00,-5.052392723822638487e+00,-3.546527920672329248e+00,3.186114999478220966e+00,-1.459424411617399553e+00,2.175699274710769515e+00,-6.512934579551527214e+00,-4.856914625413583098e-02,4.582311783207007494e+00,-8.549906075034165998e-01,5.870592617981743366e+00,-1.224738575004256758e+00,7.087559737962266126e+00,-5.344686250695631635e+00,2.866807143839961824e+00,-5.635801518400255006e+00,2.293905441533597989e-01,2.499653560383645168e+00,-4.320001261870181963e+00
6.320000000000000000e+02,5.609889149548295428e+00,1.876920732785841928e+00,-5.369121026442363664e+00,-3.753232918697873455e+00,2.665406166752089412e+00,-1.597842919760111613e+00,2.093701567858775814e+00,-6.033807048563269326e+00,-5.744264722694644720e-02,4.773265208278635541e+00,-8.483278920906889287e-01,6.122779402243996749e+00,-1.823675772915813287e+00,7.401004787770970594e+00,-5.357358999124021359e+00,3.637074888573478049e+00,-5.746300200353552157e+00,-4.162422710746110921e-02,2.145651810968328022e+00,-4.213497993569059297e+00
6.330000000000000000e+02,5.506844271904683730e+00,1.164180112650592180e+00,-5.598701568471978973e+00,-4.161675899021088476e+00,2.787372441631736031e+00,-1.175965065512545538e+00,2.022342205498973033e+00,-6.947473318700720490e+00,-5.097850323105130865e-01,4.676052746179698794e+00,-1.021817454034962047e+00,5.814907844931656911e+00,-1.313682420297229481e+00,7.191126879689386797e+00,-5.428532969479716641e+00,3.076831256385970548e+00,-5.672948973519081228e+00,5.937418131560116830e-02,2.129398947647065832e+00,-4.246475214439288770e+00
6.340000000000000000e+02,5.496804742690755141e+00,1.438945181472890189e+00,-5.201669098872480745e+00,-3.494883950463436140e+00,2.971128957863681030e+00,-1.809696881566046800e+00,1.430614870536737415e+00,-6.744812325703788858e+00,-5.223213154164370042e-01,4.561246928147014934e+00,-1.404081992243691346e+00,5.576747151789038348e+00,-1.435658589948864083e+00,7.028460520686034663e+00,-5.580148996230780867e+00,2.936686234167005694e+00,-5.729177170414457620e+00,-7.922245885587780867e-02,1.938889594546621131e+00,-4.368078709632702505e+00
6.350000000000000000e+02,5.685209818192795694e+00,1.175367771616771417e+00,-5.039247178945158723e+00,-3.964691963145766884e+00,3.202419521242806599e+00,-1.918736172190820266e+00,1.630945324715900036e+00,-6.737635988693554623e+00,-4.725594430253285405e-01,4.691747905454608514e+00,-1.271167730268069063e+00,5.586784667286154971e+00,-2.174646134463417813e+00,6.928408471116873635e+00,-5.627095847037161924e+00,2.883412050037870156e+00,-5.644993226813897813e+00,-2.906743776129000478e-01,2.066301137775393482e+00,-4.593268382196223243e+00
6.360000000000000000e+02,5.385323054290360290e+00,1.435407494505060999e+00,-5.670155128211924911e+00,-3.503729431840884700e+00,2.824551430470250146e+00,-1.809928730611702230e+00,1.563254113289252123e+00,-6.420587632266702371e+00,-1.473751681687163195e-01,4.072031966392060554e+00,-1.692123432134255978e+00,5.461542680817713880e+00,-2.140503794168695961e+00,6.974381273116473601e+00,-5.692096321299771056e+00,2.956298986878202140e+00,-6.140242135643828369e+00,-6.085111859192774419e-01,1.797858543872488113e+00,-4.918317689608324272e+00
6.370000000000000000e+02,5.259407174673039975e+00,1.081340548052364570e+00,-5.645293177426188080e+00,-3.804747954824816425e+00,3.516690183494765698e+00,-1.560300425835356775e+00,1.918508373207247208e+00,-6.180261348603305116e+00,-8.454686920844673992e-01,3.987526957860136889e+00,-1.741685335888406350e+00,5.454475741110407228e+00,-2.767075290647285968e+00,6.896658858984759277e+00,-5.665585184485106396e+00,2.935637102291080325e+00,-6.613355961513148529e+00,-2.300142440029961100e-01,1.836598323913797293e+00,-4.633586377215240582e+00
6.380000000000000000e+02,5.130396594393155318e+00,1.295722789376912543e+00,-5.630496351350696038e+00,-4.302211221026858823e+00,2.669203472020184265e+00,-1.996665084311440630e+00,1.329321874094128608e+00,-6.538763572874629837e+00,-1.015453164993311841e+00,3.936045612949606198e+00,-1.751176210742146022e+00,5.331147812868900715e+00,-2.629298250579565011e+00,6.460091226356816207e+00,-5.701355991596656736e+00,2.440729081667861955e+00,-6.174109683728261189e+00,-1.373693280936927608e-01,1.549430279847432423e+00,-4.938516570145176310e+00
6.390000000000000000e+02,4.728767115746753902e+00,1.212296852284983073e+00,-5.557383382590322718e+00,-3.722857425306883350e+00,2.357027151921224917e+00,-1.358554882381186157e+00,1.267581021977953304e+00,-7.811216846286172633e+00,-1.272462511372894234e+00,3.967800856139068966e+00,-1.817540738761659780e+00,5.084614141168675161e+00,-2.253382929973077431e+00,6.793783588371502091e+00,-5.674350540537925092e+00,2.768383744032835825e+00,-5.884955598614200589e+00,-7.039008934323411903e-01,1.637432737563943252e+00,-5.215325376961975401e+00
6.400000000000000000e+02,4.706888452807218570e+00,1.211220067033191627e+00,-5.636119806505245577e+00,-4.366416389499847561e+00,3.261625329493123004e+00,-1.512191027068644722e+00,1.415755950386394124e+00,-7.519692381279506677e+00,-1.449963267292774471e+00,3.675985522305349917e+00,-2.022364941366909807e+00,5.194609953322364859e+00,-2.775320397316821008e+00,6.883576319124222742e+00,-5.846994927961823407e+00,2.320100473051437184e+00,-6.537935801879079634e+00,-6.979183303249503201e-01,1.365262171066577768e+00,-5.285534220798485450e+00
6.410000000000000000e+02,4.468348315758364997e+00,6.743412211438415405e-01,-5.966592334250820251e+00,-3.904182669328918998e+00,3.301984767306774593e+00,-2.030675629856183217e+00,1.248291280548330162e+00,-7.809466405683243018e+00,-1.345918736277229355e+00,4.001998556928588968e+00,-2.179226173764768237e+00,5.107520583474505216e+00,-3.627451997921723681e+00,6.563557742852463406e+00,-5.827434059777068853e+00,2.308381743465912184e+00,-6.924908038868957227e+00,-3.726653002625530675e-01,1.222894801662617326e+00,-5.325499935905503968e+00
6.420000000000000000e+02,4.505463258784334180e+00,1.790618058341648666e-01,-5.504408895718004402e+00,-4.404615084363371125e+00,3.130836997263328758e+00,-2.380974752347803314e+00,1.000052731791347238e+00,-6.487371228183968164e+00,-1.214431388321750349e+00,3.424392209265493481e+00,-2.292752532614008576e+00,4.743727357841203585e+00,-3.109487524661795455e+00,5.742496074749982249e+00,-5.846793380921137206e+00,2.753777933927999300e+00,-6.569514987507714565e+00,-4.748514998943887400e-01,1.108187883921905481e+00,-5.410221157743768217e+00
6.430000000000000000e+02,4.351602393532506774e+00,9.029230591257846328e-01,-5.291906440337021067e+00,-4.304140747347217300e+00,2.241021750936909029e+00,-1.724805517450572312e+00,7.317914780372490879e-01,-7.219832485891339857e+00,-1.431750515304604621e+00,3.837382157185343701e+00,-2.661227696385737307e+00,4.935189546760130774e+00,-3.139849976806116771e+00,5.599986661987656156e+00,-5.936295365403208457e+00,2.270481252527788651e+00,-7.114242875287645873e+00,-5.517454837580447746e-01,1.229703223057983186e+00,-5.765202000640635482e+00
6.440000000000000000e+02,4.372442270866730318e+00,8.461194123082326213e-01,-6.175474519554194686e+00,-4.092083087163130628e+00,2.778645111475700258e+00,-2.348730045722949633e+00,1.003473140236813776e+00,-8.031785270220090922e+00,-1.753665521256122961e+00,3.781315649168745630e+00,-2.289952823707363194e+00,4.829216019983616270e+00,-3.418113742042121928e+00,5.949833599472004408e+00,-6.071837345437454125e+00,2.627434359017725818e+00,-6.895580429814557988e+00,-3.203474098107178536e-01,8.889774758966064727e-01,-5.790202204446875278e+00
6.450000000000000000e+02,4.181085022892525593e+00,9.090314703513246997e-01,-5.785009990118820333e+00,-4.429254542590055799e+00,2.843473885457632910e+00,-1.845668837137508955e+00,3.616403631760623516e-01,-6.874160270496457947e+00,-1.373806631083338559e+00,3.565215737641465044e+00,-2.762312377957655496e+00,4.679120886415184088e+00,-3.234036690358130794e+00,6.244319897396050756e+00,-6.030409889243509625e+00,2.182349639422626719e+00,-7.356663106091791526e+00,-5.516677053809306841e-01,9.859354087210656647e-01,-5.895456395811591754e+00
6.460000000000000000e+02,3.914746689117193590e+00,1.786295546691659686e-01,-6.048889392167472678e+00,-4.283101551197614931e+00,2.942420717894638216e+00,-2.442087490689690554e+00,6.937330574071713940e-01,-8.012931078211410707e+00,-1.839714090561638482e+00,3.652967451943740063e+00,-2.515688815323406491e+00,5.022959494309528594e+00,-3.313348208807189721e+00,5.851689280072210231e+00,-5.991887399019929283e+00,1.769623135968539929e+00,-7.546175346668412054e+00,-4.848327912816242091e-01,8.729405297246655149e-01,-6.062650324424412318e+00
6.470000000000000000e+02,4.095427255092205954e+00,5.738234211014747732e-01,-6.090544937802688352e+00,-5.035969907378673227e+00,2.725713940710885019e+00,-2.604441593922597775e+00,6.401137706226867063e-01,-7.596812904567792124e+00,-1.833197143170595345e+00,3.163487369282796724e+00,-2.789066580398253947e+00,4.844176631942095135e+00,-4.319063422601401747e+00,5.991665221277029829e+00,-6.194184630941247605e+00,2.976060180719194648e+00,-7.223479863207161955e+00,-6.079325120419435402e-01,9.368830025510310744e-01,-6.260875108091732422e+00
6.480000000000000000e+02,3.839899377711248452e+00,-3.103773829154699015e-01,-5.819469123164429547e+00,-4.593569858774809944e+00,2.720913950618562893e+00,-2.706489342490185024e+00,3.904484302606129331e-01,-8.392868860662190400e+00,-1.883728712159709051e+00,3.710688389117881680e+00,-2.755113437689548750e+00,4.795569303761699764e+00,-3.752060716948690811e+00,5.781220333610432860e+00,-6.207150391135861867e+00,1.889215493811499114e+00,-7.396126136891691516e+00,-4.574008125292451932e-01,6.273949298555233645e-01,-6.214314817165070615e+00
6.490000000000000000e+02,3.624699049188373490e+00,1.731537856771107053e-01,-6.243230815415167889e+00,-4.505677295298650797e+00,2.739104424430562013e+00,-2.850854751624284145e+00,4.506960912069682967e-01,-8.061740657066117421e+00,-2.428989927179876496e+00,3.429337772356262359e+00,-3.255165128303071143e+00,4.529297872288917226e+00,-3.306310210311950382e+00,5.613569980894351552e+00,-6.335806871595885070e+00,2.064803577629482412e+00,-7.958525434322468506e+00,-7.928008434547244576e-01,7.963893353265502073e-01,-6.533835044607218201e+00
6.500000000000000000e+02,3.570696315540588639e+00,3.455087078825971325e-01,-6.166432138208625346e+00,-4.792282349393302887e+00,2.588129656900392650e+00,-2.631445136549953823e+00,3.047016559610613573e-01,-7.371957890545067116e+00,-2.654215683744518550e+00,3.470036038621288288e+00,-2.948601253337738370e+00,4.932743061822050912e+00,-3.333435352889516867e+00,5.280196800892523079e+00,-6.353754639177864760e+00,1.482817666282650215e+00,-7.882461581192877098e+00,-7.810101736311276799e-01,5.661097129705301434e-01,-6.539205266487996937e+00
6.510000000000000000e+02,3.597738106877971909e+00,3.478880526955941965e-01,-6.503631563739574517e+00,-4.547484097475004816e+00,2.306665779172058173e+00,-3.087758641831709561e+00,3.758679489224139303e-01,-8.028596910433236644e+00,-2.671444647675683903e+00,2.754619432486472785e+00,-3.146822614870513402e+00,4.329269896562245812e+00,-3.490785482805363937e+00,5.546015019667907886e+00,-6.618129713949842952e+00,2.145095499032460662e+00,-7.691161325156571138e+00,-7.301752257504673382e-01,5.666999253522772007e-01,-6.382940516918503171e+00
6.520000000000000000e+02,3.643354155214118872e+00,8.793336523477746081e-02,-6.167984717948145068e+00,-4.493720362922734246e+00,2.350183503823745745e+00,-2.674083891490246057e+00,1.883422640174532980e-01,-7.585732480022388202e+00,-2.092898014526868078e+00,2.991189271041307496e+00,-2.959981303954579701e+00,4.465497777269507473e+00,-3.835899010396811359e+00,5.744110955469045265e+00,-6.632466103697351123e+00,1.505832157634382718e+00,-7.886002526001012036e+00,-8.706827497800370130e-01,6.315967290190421801e-01,-6.427912115042841990e+00
6.530000000000000000e+02,3.293741887187525030e+00,-1.096431156572104382e-01,-6.597548324977958956e+00,-4.708945470536203715e+00,2.948501140108422014e+00,-3.265189386868011745e+00,-5.832165524537524792e-03,-7.736799755255346689e+00,-2.544812735989957719e+00,2.896917996303668641e+00,-3.418226015983816701e+00,4.559074922733799440e+00,-3.266479967432621478e+00,5.401526737943997958e+00,-6.634717733299168252e+00,1.846237623114328708e+00,-8.396179913731623756e+00,-6.829068864300442687e-01,6.413051755993487424e-01,-6.743455840570464765e+00
6.540000000000000000e+02,3.488696646751103358e+00,5.796294848518693810e-01,-6.584350634842248695e+00,-5.135702181780294140e+00,1.942297900637028230e+00,-2.696542216004808701e+00,2.833639052334864239e-01,-7.126965081568749305e+00,-2.261948955698827479e+00,2.863163610884848165e+00,-3.162894310508070017e+00,4.449035669675172500e+00,-3.859312740114609230e+00,5.327672087132697243e+00,-6.747837693544640025e+00,2.013613043704599370e+00,-8.486207728962456898e+00,-1.159357056017721765e+00,6.827607372878146119e-01,-6.375926727965588903e+00
6.550000000000000000e+02,3.398039923651348104e+00,2.140177792647162125e-01,-6.188964685560159218e+00,-4.894063690144965229e+00,2.715152865173435792e+00,-2.677374517938513776e+00,2.503964054096301517e-01,-7.832640911012976659e+00,-2.426384790067947161e+00,2.938439476952681151e+00,-3.305476593654371964e+00,4.512414268137143303e+00,-3.897218231850554382e+00,5.438476522747190955e+00,-6.764483681765031342e+00,2.364876165227815186e+00,-7.690130959713857628e+00,-5.284843104073709830e-01,5.851873443981776557e-01,-6.403094264060523955e+00
6.560000000000000000e+02,3.196051790493140032e+00,4.724664907582192264e-01,-6.082210722425785754e+00,-4.925071624438244200e+00,2.245413284629916628e+00,-2.748683509495547739e+00,2.873077863575090873e-01,-7.637647141943713969e+00,-2.200206519535517824e+00,2.293538248952578407e+00,-3.036243061325400117e+00,4.199150902467728486e+00,-3.748975356414478100e+00,4.999966349726887138e+00,-6.635071540657024869e+00,1.796372187202212478e+00,-7.484144354761324891e+00,-3.839718003056714624e-01,8.034744227590835397e-01,-6.526593819189555390e+00
6.570000000000000000e+02,3.645529822602027181e+00,-3.101101595283133339e-01,-5.990973009684625872e+00,-4.333316482660192648e+00,3.423061057823858722e+00,-2.541529360454797715e+00,3.061475980290156440e-01,-7.936975216378198361e+00,-2.514758271383569443e+00,2.492065528911904693e+00,-3.213587060649606197e+00,4.484350539563950910e+00,-3.873560529711595368e+00,5.767519137346821978e+00,-6.580184019049856836e+00,2.454806046150630916e+00,-7.909107226703347315e+00,-1.173610505394827364e+00,8.183900765765743657e-01,-6.221381754288674237e+00
6.580000000000000000e+02,3.603257092877913514e+00,4.124332792279368776e-01,-5.887829044627927111e+00,-4.910683178910883129e+00,2.717101623271015232e+00,-2.485197709767440255e+00,3.217253792903084220e-01,-7.413859778834579473e+00,-2.344637206800821438e+00,3.027467259620488793e+00,-2.964310968321609341e+00,4.831623792771847725e+00,-3.683332799531808366e+00,5.462086551158330749e+00,-6.530401143714763101e+00,1.994430263826685756e+00,-8.034075417001329100e+00,-9.200294823915891040e-01,1.017713712527849479e+00,-6.434144856239851329e+00
6.590000000000000000e+02,3.880331377112242741e+00,1.996101993265543550e-02,-6.121854635221520624e+00,-4.974138652852174936e+00,1.793702909801984546e+00,-2.998333855752920218e+00,2.851780077857608009e-01,-7.005673937365222592e+00,-2.468515048951409607e+00,3.079670394463627670e+00,-2.890201138360090294e+00,4.861693293895575252e+00,-3.379111122706507597e+00,5.344477970663946031e+00,-6.453924463766836261e+00,2.202845503370903124e+00,-7.435367296754765043e+00,-5.623697049058189457e-01,1.030388157093743873e+00,-6.283183399778335954e+00
6.600000000000000000e+02,3.700026771216382571e+00,-3.882943711048826296e-01,-6.126289463090574650e+00,-5.122125534555481252e+00,3.386192475032594906e+00,-2.975105543990016699e+00,4.938072129655325382e-01,-7.555046487262541355e+00,-2.134219749225375384e+00,3.433593676431185848e+00,-2.824855038805195395e+00,4.690240110955780750e+00,-3.402772626976389603e+00,5.940280227034850924e+00,-6.542068515870305134e+00,2.956899179510190656e+00,-7.718181878927916628e+00,-8.611092571799496831e-01,1.169032933608311842e+00,-5.944847533910142090e+00
6.610000000000000000e+02,3.865677598018901318e+00,-1.527358695944339984e-01,-5.668765042858379566e+00,-4.489474724964035879e+00,4.054228585984334110e+00,-2.966511594598798318e+00,6.221234175755484541e-01,-7.551473668985450693e+00,-1.815859758222238218e+00,3.349653967900339424e+00,-2.420565965128248287e+00,4.495179205563286651e+00,-4.210845645350054234e+00,5.730923898701365538e+00,-6.403226327629812253e+00,2.231434646386011522e+00,-7.499959906530346387e+00,-7.594892513573398007e-01,1.267315818477923850e+00,-5.876284704255673397e+00
6.620000000000000000e+02,4.082706756451375263e+00,2.435084073391274029e-01,-5.846849374396275500e+00,-4.931502527434424188e+00,2.170494764398466447e+00,-2.504952211829278852e+00,6.861681059101849556e-01,-7.645130129166544108e+00,-2.027968512237810383e+00,3.315842292978747885e+00,-2.577788340088685626e+00,4.988301792446417693e+00,-2.775550776304871459e+00,5.870612406435620656e+00,-6.501832744635937189e+00,2.884603225272224236e+00,-7.175478924336762709e+00,-5.063015355092060910e-01,1.564618380886561244e+00,-5.945770175237132804e+00
6.630000000000000000e+02,4.221450993303024646e+00,-4.906833677282487760e-02,-5.697479691271541746e+00,-4.812909747870066646e+00,2.697314796959115135e+00,-2.301143510457922758e+00,7.340199997418261901e-01,-6.491686861877239423e+00,-2.189803891759385390e+00,3.242894727900358376e+00,-2.414096620094603463e+00,4.749844604237463130e+00,-3.178013002291091293e+00,6.107219078630071074e+00,-6.447082022955841651e+00,2.583476012042784653e+00,-7.596603504880336644e+00,-8.928309206062270409e-01,1.477283559166010285e+00,-5.599046524590144180e+00
6.640000000000000000e+02,4.673420198539636417e+00,2.957740389171670259e-01,-5.706158507391489110e+00,-4.610971535392441645e+00,3.152905080616264399e+00,-2.667826558938401149e+00,8.064510630728746188e-01,-6.785107020182763904e+00,-1.514958589828803159e+00,2.941509132884694289e+00,-2.106114836396223211e+00,5.212018426183496089e+00,-2.631819358219043892e+00,5.907840468861167871e+00,-6.592884798850366046e+00,3.099808554445811826e+00,-7.291139611087316119e+00,-9.974410125769443969e-01,1.793035097692580182e+00,-5.550557998312430463e+00
6.650000000000000000e+02,4.415078633819633502e+00,4.124743773221152821e-01,-5.585553019059420699e+00,-4.805680678324491417e+00,3.006474321959862639e+00,-3.237952020662851371e+00,9.344160939415865341e-01,-6.847626436933101246e+00,-1.334531284914248772e+00,3.282140010555147924e+00,-1.952338082370603578e+00,5.335016782550560777e+00,-2.581136178898181033e+00,6.829712923806382285e+00,-6.453392275546127266e+00,2.186879602326644356e+00,-7.355795486794777460e+00,-7.545780013717514612e-01,1.889273098047099309e+00,-5.279814568098518457e+00
6.660000000000000000e+02,4.693913648363475133e+00,7.516127734165569674e-01,-5.511122778957506796e+00,-5.391968787739763513e+00,3.752789296767081950e+00,-2.919936831002583943e+00,9.319782413074553240e-01,-7.242987592243572692e+00,-1.375580288861403933e+00,3.387123076938228117e+00,-1.812594320812488391e+00,5.292126091416957223e+00,-2.333985179670879262e+00,6.206592572382033879e+00,-6.359116790077586678e+00,3.477123255420722536e+00,-6.310479833206383837e+00,-7.409574885417651302e-01,2.143799075833538126e+00,-5.475623297071525286e+00
6.670000000000000000e+02,4.868217570727762400e+00,-3.792143010674109416e-02,-5.912870910554915760e+00,-4.458216602651372540e+00,3.466466600201758119e+00,-2.391251305247827474e+00,1.030760352967412974e+00,-6.398882292181322207e+00,-1.283904715089634330e+00,2.960511802926707681e+00,-1.672591863348545704e+00,5.301602355320278903e+00,-1.932427372056238601e+00,6.316889140372334843e+00,-6.529147384586010183e+00,3.781139636681822402e+00,-6.358440481711607362e+00,-7.353580398734618218e-01,1.997154245729440891e+00,-5.073078446967002719e+00
6.680000000000000000e+02,4.647808735670601266e+00,6.162749601069760219e-01,-5.332433305685515101e+00,-4.303380936868979489e+00,3.577744441304470335e+00,-2.469803921063366658e+00,9.985068606407764280e-01,-7.242451099729130704e+00,-1.742067433696194323e+00,2.338224141571995762e+00,-1.775669185571083108e+00,5.430830822270555913e+00,-1.506329730066581440e+00,6.466751210627306179e+00,-6.194628999723948759e+00,3.530688751077179166e+00,-7.069667626391778370e+00,-6.244192196759084101e-01,2.079027123146789613e+00,-5.215180671401626000e+00
6.690000000000000000e+02,4.889778790492418814e+00,4.130539391749537548e-01,-5.091684575643821375e+00,-4.186564303925016439e+00,3.895318937720710029e+00,-2.218387945340417833e+00,1.452000917918404799e+00,-6.822017725203662231e+00,-1.401204418921075945e+00,3.244192476947365122e+00,-1.495631191390640380e+00,5.723216735782032494e+00,-2.587263919903588061e+00,6.818810906685575546e+00,-6.318084927786614458e+00,3.958919815274785758e+00,-6.069735295970134281e+00,-4.879949067206793556e-01,2.288150631550500247e+00,-4.884877520186945432e+00
6.700000000000000000e+02,5.102130304607471523e+00,5.351830261099563835e-01,-5.033053765063022489e+00,-4.244047743104857773e+00,3.020838458496728052e+00,-2.178098057421792078e+00,1.383910866934361605e+00,-7.096564992290086415e+00,-1.160655418829414476e+00,3.222568054606269161e+00,-1.370691309852057893e+00,5.536888077324827684e+00,-1.464268365695531759e+00,6.864377516068123519e+00,-6.220842448142946957e+00,3.572264973607802485e+00,-6.726571786686810661e+00,-5.974159872877884414e-01,2.414405343303000162e+00,-5.018295321528758457e+00
6.710000000000000000e+02,5.178304741866330829e+00,7.468068965444274454e-02,-5.276506062219132431e+00,-4.690838189598837360e+00,3.732130917317061147e+00,-1.678869235439150343e+00,1.575941461115646369e+00,-6.855942482525034798e+00,-1.354029216308841432e+00,3.496004201837084935e+00,-1.702182495423331110e+00,5.382867707549369385e+00,-1.601192116241179519e+00,6.921018789647037650e+00,-6.257113485576299539e+00,3.960232457370372661e+00,-6.410299752568898946e+00,-4.108412097811591224e-01,2.559702644313627484e+00,-4.654391961829385416e+00
6.720000000000000000e+02,5.186942241163318812e+00,1.977526104783654537e-01,-4.846979692269988149e+00,-4.575339172653653641e+00,3.261384111467119595e+00,-2.344923382251771660e+00,1.620672849967455198e+00,-6.700681819741388878e+00,-1.131190928168496646e+00,3.432994024510738651e+00,-1.398900448510512762e+00,5.702748486171132392e+00,-2.077477783264870315e+00,6.639780503579916449e+00,-6.129026559509062722e+00,3.853056183580389593e+00,-6.591116667713133204e+00,-5.334394680916381137e-01,2.507580490831615272e+00,-4.636883214758847238e+00
6.730000000000000000e+02,5.527176717242983095e+00,3.649609663644229895e-01,-4.885056220550162642e+00,-4.074524613934365824e+00,3.733600259657291698e+00,-2.244089119942295873e+00,1.616538346011419325e+00,-6.801872836632973929e+00,-1.284272742106591370e+00,3.546939324611146915e+00,-1.603367385924381328e+00,5.759559650089448368e+00,-1.878119397874244090e+00,7.458159885614682238e+00,-6.083794325811583192e+00,3.885873056869476372e+00,-6.132931493794367306e+00,-4.722964071057061952e-01,2.365509086843709419e+00,-4.805678225040467488e+00
6.740000000000000000e+02,5.567325578452011037e+00,7.471794004982973414e-01,-5.040835436810861658e+00,-4.049007370831463781e+00,2.291832527602513991e+00,-1.708718960526654174e+00,1.361133209839494373e+00,-7.083785266918181556e+00,-4.038831722504534483e-01,3.699780079942588173e+00,-1.030927796198910951e+00,5.731753708986106588e+00,-1.937142886570356826e+00,6.720747959320603648e+00,-5.876757668773949561e+00,3.195626107066162458e+00,-6.099257320044316977e+00,-5.814969825224051148e-01,2.717781184564615149e+00,-4.759342648175584500e+00
6.750000000000000000e+02,5.282417629625386191e+00,1.319560614632256712e+00,-5.412649894903484693e+00,-4.678567123500177338e+00,3.959035626402281682e+00,-1.832625084387452752e+00,1.392040124983931149e+00,-6.123174555347456582e+00,-9.821041924179394478e-01,3.598853339683114161e+00,-1.395182135280769176e+00,5.320738326758053915e+00,-1.413002914385847353e+00,7.105691471211208921e+00,-6.324406108357289114e+00,3.985192410240469663e+00,-5.923240337053875315e+00,-2.412825515536256016e-01,2.487616876700986523e+00,-4.531953794857392026e+00
6.760000000000000000e+02,5.369138025453044527e+00,1.165724459978710215e+00,-5.027441933322847945e+00,-3.999732698313706258e+00,4.020812889768652809e+00,-1.991644999569204266e+00,1.634648266600650768e+00,-6.730058092329904262e+00,-8.280222611783366604e-01,3.770205149894772845e+00,-1.257954967174287786e+00,5.417118469244167400e+00,-1.282585030444902907e+00,7.293049437413033687e+00,-6.066791488965591839e+00,3.539986799127100348e+00,-5.792195592874381127e+00,-7.388058128807275526e-01,2.651056994509956688e+00,-4.572447569214698859e+00
6.770000000000000000e+02,5.343764696686402971e+00,1.298802544759944944e+00,-5.204645574882501791e+00,-3.756995628087725247e+00,3.672501098414246545e+00,-1.908487302445334599e+00,1.605891394509344483e+00,-6.696097053580167824e+00,-1.283535015069515506e+00,3.684301889174193434e+00,-1.329237466826810099e+00,5.867070816962351110e+00,-1.219641190676445275e+00,6.525990595683262896e+00,-6.039443854747777785e+00,3.685225414342966133e+00,-5.803072814518645650e+00,-3.858433471938449988e-01,2.537017762702031387e+00,-4.415751487927396468e+00
6.780000000000000000e+02,5.601435053514651763e+00,9.777860260165422979e-01,-5.201997904110231552e+00,-3.891033796753852414e+00,3.472831998247720708e+00,-2.086531359677190611e+00,1.404591364889640648e+00,-6.561712421492717162e+00,-8.465149520267344352e-01,3.724757607565972073e+00,-1.288034884668410873e+00,5.462625469587592875e+00,-1.704416914151845264e+00,7.402308146226262764e+00,-5.968059054358479720e+00,3.133709735954340658e+00,-5.839488596619820449e+00,-6.241047841651516936e-01,2.549151678880110961e+00,-4.513636049987654886e+00
6.790000000000000000e+02,5.397241347439925896e+00,1.407435851821992046e+00,-5.297722882388324450e+00,-3.916352080910812106e+00,4.065903291029409949e+00,-1.749041492563614630e+00,1.514443073112048843e+00,-6.786699257091421522e+00,-5.848879909443360781e-01,3.774719827925782312e+00,-1.415807875184077913e+00,5.682170303665164290e+00,-1.254209183233517377e+00,7.224337254481404180e+00,-5.840762923723354483e+00,2.861005560186271612e+00,-5.701614221439578856e+00,-5.476566639669535608e-01,2.518589796762093602e+00,-4.446043731894232742e+00
6.800000000000000000e+02,5.786322857871015302e+00,4.778357492648798166e-01,-4.949643127084428329e+00,-3.734202816063116437e+00,4.751618123027205876e+00,-1.590186722697172428e+00,1.940304544684835042e+00,-6.570994068815195988e+00,-4.464611306879822106e-01,4.701097031495229395e+00,-1.242607159143869655e+00,5.827076981230873365e+00,-2.187498512995910804e+00,6.742763699190935434e+00,-5.858556481972367003e+00,2.591705059736514549e+00,-5.638159746051588428e+00,-4.096233574821313006e-01,2.390566743757748469e+00,-4.175353727835014794e+00
6.810000000000000000e+02,5.924059555610511119e+00,7.740170266476411598e-01,-4.866235509513547441e+00,-3.686556830059558365e+00,3.840842815771404517e+00,-2.195602519877399406e+00,1.781713367887344912e+00,-6.296274876214944527e+00,-1.297276308489813790e+00,4.414440245859259093e+00,-1.462861486977675263e+00,5.923004909628801329e+00,-1.852967845357892163e+00,7.190035490612919133e+00,-5.631442656204275643e+00,3.008384077390897193e+00,-5.522305065936710555e+00,1.721815960194328921e-01,2.186051905033412179e+00,-4.196566766620196454e+00
6.820000000000000000e+02,5.614758940607424975e+00,1.392488026793057498e+00,-5.166122777112954090e+00,-3.808943282505244721e+00,2.289492207510295252e+00,-1.706484474144661423e+00,1.696414160196191290e+00,-6.618508707340813757e+00,-7.434275953724297503e-01,4.315999724732295206e+00,-1.126615929640016001e+00,5.651901213496305587e+00,-2.186689954301497707e+00,6.840983053249121149e+00,-5.564749106649091281e+00,3.098150721884140868e+00,-5.546517330738351070e+00,-7.484132625397285632e-02,2.107936381553957794e+00,-4.204312930718444363e+00
6.830000000000000000e+02,5.574067789721053323e+00,1.267479466699724666e+00,-5.049435514441360517e+00,-4.276491758708693247e+00,4.323924836322426302e+00,-1.052681882272131553e+00,1.730175000333303403e+00,-6.993102250390585972e+00,-5.064633905682079940e-01,5.078233487523498013e+00,-1.467124101271675141e+00,5.690883080673155625e+00,-2.375443734622322722e+00,7.131358732361113617e+00,-5.488120831371549713e+00,2.806213275087523495e+00,-5.531830297591160850e+00,6.390222438339603073e-02,2.026955388626436871e+00,-4.284266876359297704e+00
6.840000000000000000e+02,5.861141204426667528e+00,1.545326549151879947e+00,-4.944484127057497957e+00,-3.694583540644976072e+00,4.546726771087751473e+00,-1.332059297796752251e+00,1.610356861187376198e+00,-6.265935175103486188e+00,-1.096270228035297389e+00,4.364267673323086072e+00,-1.281300735707305405e+00,5.693163839872059206e+00,-1.847350017730641891e+00,6.967138646430592885e+00,-5.448971739824187033e+00,2.849816374859133195e+00,-5.868567181328452342e+00,-3.319289554525987618e-01,2.005156574935395231e+00,-4.286033790302279378e+00
6.850000000000000000e+02,5.704372821856468434e+00,1.286629204322588427e+00,-5.129551364020283444e+00,-3.510551859575085754e+00,3.459657158250871500e+00,-1.529311485397083725e+00,1.584742461336018371e+00,-6.558473829575657277e+00,-3.565149889639330771e-01,4.721168986980031512e+00,-1.653788648632931624e+00,5.632328222592214217e+00,-2.265717823644372242e+00,6.622710974027224751e+00,-5.607974390310401347e+00,2.477377629811571502e+00,-5.565401862047325565e+00,2.008098773594259312e-01,1.943304467189256757e+00,-4.572175955309567996e+00
6.860000000000000000e+02,5.598937814458595064e+00,1.196675079845369138e+00,-5.523162570041061592e+00,-3.129949941658470181e+00,2.623948450473615690e+00,-1.754706012225211831e+00,1.455796422369423748e+00,-6.655541805123331045e+00,-5.032333602216076951e-01,4.699039016062688923e+00,-1.420708033117649371e+00,5.369549116266298938e+00,-1.867827915094381286e+00,6.597138697735655199e+00,-5.329961945026707504e+00,2.937989686598945216e+00,-5.471062715396654674e+00,1.890440411754827632e-02,1.683858296962781553e+00,-4.697489787527117322e+00
6.870000000000000000e+02,5.989616078611265770e+00,1.582319050322035903e+00,-5.791486647910584651e+00,-3.097919289228935558e+00,3.440876208900475852e+00,-1.155954319274051567e+00,1.556514801908454704e+00,-6.803367869289774106e+00,-5.785301978173600368e-01,4.486824568231246424e+00,-1.849717009997870365e+00,5.407964550018911076e+00,-1.507678539859446332e+00,7.244935603161379412e+00,-5.162396992966821863e+00,3.057976387998456502e+00,-5.986944200861552545e+00,1.874475980364495586e-02,1.559010680070229471e+00,-4.382220268782261563e+00
6.880000000000000000e+02,5.619162625935398836e+00,1.952366309094892838e+00,-5.499931567633542961e+00,-3.000301176724301744e+00,3.398922548559787593e+00,-1.258804157609416441e+00,1.561698293282175021e+00,-7.540431497252144233e+00,-4.702776776560431693e-01,4.312405553490742172e+00,-1.753415768030663902e+00,5.110274443961040802e+00,-1.943432203180455176e+00,6.706202899455509403e+00,-5.205891721594945842e+00,2.430966065634226680e+00,-6.027997665536777738e+00,3.146455852983983670e-01,1.640700331665965184e+00,-4.647853017568961853e+00
6.890000000000000000e+02,5.587244531575763062e+00,1.954002974858235264e+00,-5.561231524624745681e+00,-3.332733986656892800e+00,2.597957212011636319e+00,-1.482948210609167816e+00,1.565375061280872782e+00,-6.786890566523019253e+00,-1.217633360227951433e+00,4.501825670710121408e+00,-2.102786132931569796e+00,5.036554247873899826e+00,-2.763829830305240876e+00,6.603664148965433078e+00,-5.214482469996001512e+00,2.508426714957745496e+00,-5.941662723680131819e+00,-1.171545298478970931e-01,1.487113973496404951e+00,-4.643870528180153556e+00
6.900000000000000000e+02,5.193813635056963918e+00,1.401738396608362525e+00,-5.907121914990051792e+00,-3.189587225741310039e+00,2.828083139643185806e+00,-1.421765593962589058e+00,1.336057597549353382e+00,-6.775073788908442474e+00,-5.625616157889481439e-01,4.763695785822719131e+00,-2.247090554466921741e+00,5.140849539796568557e+00,-2.819804653810435102e+00,7.256537608117278992e+00,-5.482351652498654637e+00,3.271942727733090805e+00,-6.156071737070747396e+00,-1.297967081210010809e-01,1.342325812750427838e+00,-4.674270460880294742e+00
6.910000000000000000e+02,4.962777384874709874e+00,1.794802713848400622e+00,-5.923716851902886660e+00,-3.530105847132478214e+00,2.674650732909285900e+00,-1.565292772576993618e+00,1.304387636250864402e+00,-7.138134698736646300e+00,-9.323615178103854539e-01,5.076474649437219711e+00,-2.104570958467512298e+00,5.107444319193383819e+00,-2.506892974861261170e+00,6.358400827757874296e+00,-5.275431307801428993e+00,1.912710381160148687e+00,-6.436067645342119725e+00,-2.241313857898035722e-01,1.321237323278058096e+00,-5.207660110709112722e+00
6.920000000000000000e+02,4.879652045693774198e+00,8.689374566814467293e-01,-5.910066772828479920e+00,-3.229445775982483724e+00,3.649520907181071472e+00,-1.628441201267937233e+00,1.127050120990591431e+00,-7.422188352872218786e+00,-1.061449572988069079e+00,4.246090203043427103e+00,-2.010824986765526567e+00,4.925671714691375769e+00,-2.977690584885397840e+00,6.088814874154094170e+00,-5.382765073197158578e+00,2.639036687259957770e+00,-6.559957917204387812e+00,5.032079687465626505e-02,1.224468940599274802e+00,-5.174655086711481999e+00
6.930000000000000000e+02,4.636353876133259000e+00,1.464038942628231199e+00,-5.939398096962738016e+00,-3.516464023271305805e+00,2.959374705843663467e+00,-1.433898042040482324e+00,1.400039056610639321e+00,-7.559325131635733719e+00,-7.054204798367794682e-01,4.018583233621515483e+00,-2.329805055999595087e+00,4.772393033897977865e+00,-3.191677096400388880e+00,5.656061104564424902e+00,-5.518506154589069013e+00,2.950917012991605581e+00,-6.815839098788552874e+00,-1.154045688779187229e-02,1.037694020721807497e+00,-5.524939489909528767e+00
6.940000000000000000e+02,4.618098283368828660e+00,8.404655831180368741e-01,-5.938534738554954728e+00,-3.805826755606932288e+00,3.523060692772280955e+00,-2.454940214454790048e+00,5.709946868329576208e-01,-6.813953771726708908e+00,-8.721610039480238719e-01,4.321010824997619792e+00,-2.424224563371437213e+00,4.863250128965601604e+00,-3.116513478585961838e+00,6.045649988076073456e+00,-5.506799198190527989e+00,2.321931087051249509e+00,-7.329499370257968494e+00,-6.698739720361879257e-01,1.075760093489213975e+00,-5.389903178056291821e+00
6.950000000000000000e+02,4.230636406171710995e+00,3.649007036084660482e-01,-6.021806530468855279e+00,-3.791097585536050474e+00,2.680745115716729465e+00,-1.927444876666006390e+00,7.320954472716573180e-01,-7.927889899786094929e+00,-1.359281697777335873e+00,3.811263246102961411e+00,-2.678220485627226921e+00,4.718561676610304900e+00,-3.798002351417390621e+00,5.815818654039899727e+00,-5.771897326397824379e+00,1.490069261082554330e+00,-7.327773248706487941e+00,-4.303627718527504031e-01,6.740978664405845588e-01,-5.704505249049375060e+00
6.960000000000000000e+02,4.442647137227639043e+00,1.372998246334399042e+00,-6.276610089932166403e+00,-3.694347884268093463e+00,3.395636830564725983e+00,-1.565918496874681098e+00,1.119091694953561200e+00,-7.468942119501496002e+00,-1.463143699572855061e+00,3.572069771918728431e+00,-3.015370225300473273e+00,4.721702746470673340e+00,-3.063167337070412000e+00,5.935043472316233526e+00,-5.817153139101073123e+00,1.417854918556560095e+00,-7.536183968595169702e+00,-6.075625450196915356e-01,6.549265046087724418e-01,-5.786012457360499184e+00
6.970000000000000000e+02,4.305668805117807807e+00,5.064980437134545266e-01,-5.900434419070132108e+00,-4.111759135779168517e+00,3.181940184813336181e+00,-1.595352400804366688e+00,6.090852942705360373e-01,-7.404452400832451708e+00,-1.352579597252419497e+00,3.659990883370479953e+00,-2.800522067871920484e+00,4.500726271183379090e+00,-3.390195409371508095e+00,6.081873418443286994e+00,-5.600191067333546435e+00,1.675986486938086273e+00,-7.442846674964096465e+00,-4.504693983196489948e-01,7.785406568369273028e-01,-5.873544614613223303e+00
6.980000000000000000e+02,4.453457199954893753e+00,1.233716533541701632e-01,-6.207472243307990745e+00,-4.321745065109834805e+00,3.006680786210398360e+00,-2.459598877801554284e+00,9.162575492836747548e-01,-7.521840347712083208e+00,-1.673577141930393530e+00,3.654542437233756491e+00,-2.859835762014804494e+00,4.543407292608879544e+00,-2.909896559972721342e+00,5.561265433069841002e+00,-6.098741716176600214e+00,1.852206046740796141e+00,-7.029900264005565447e+00,-4.906032012449228485e-01,6.140082042746525248e-01,-6.033729416554186820e+00
6.990000000000000000e+02,4.028768848109176126e+00,3.418295073813939489e-01,-6.331838928875646033e+00,-4.154946437328401743e+00,2.595802377904960156e+00,-2.247788204129378631e+00,7.046603193220105643e-01,-7.648888518409085790e+00,-1.784961462810825683e+00,3.819336205864001244e+00,-2.937964964690531477e+00,4.703832694355327249e+00,-3.816423172377518824e+00,5.586260589233966734e+00,-6.118944811157530417e+00,1.371672239809292648e+00,-7.530782580678190286e+00,-3.448622632633679963e-01,6.492608356009402781e-01,-6.055162104170714876e+00
7.000000000000000000e+02,3.983052354963172004e+00,4.467045240306083409e-01,-6.408800344600232179e+00,-4.477697684890242336e+00,1.553065478338585770e+00,-2.234056812734070085e+00,6.329223122817408953e-01,-7.535734140886267696e+00,-1.531870052735714083e+00,3.509138025177084064e+00,-3.065603083508531057e+00,4.683028476090076886e+00,-3.422890757911903226e+00,5.658518163070922924e+00,-6.030300174445957673e+00,2.267835000514109911e+00,-7.398578692368733556e+00,-6.762571358035407432e-01,6.858343198606033919e-01,-6.196335688790217233e+00
7.010000000000000000e+02,3.876273748329837954e+00,-5.448616332756561764e-03,-6.275289489292077860e+00,-4.396413416628938364e+00,2.806816767829054982e+00,-1.514629767638899338e+00,5.257619845095220512e-01,-7.640065192296567886e+00,-1.765533560877765806e+00,3.594646671478829880e+00,-2.922249643886173587e+00,4.623334635691517036e+00,-3.218095105250342591e+00,5.807621971143318795e+00,-6.207179252095222033e+00,1.326004508537101945e+00,-7.825555848380480128e+00,-9.466231438043716251e-01,4.740099652894695925e-01,-6.296953079878596427e+00
7.020000000000000000e+02,3.879896959904630460e+00,2.294154336782606440e-01,-5.671304562309928521e+00,-4.518892840989169990e+00,3.123931762074088514e+00,-2.223183674826091583e+00,7.892971371468489039e-01,-8.077626934474574583e+00,-2.019648809444956505e+00,4.139026846804222615e+00,-2.969167624928879867e+00,4.423751433167169012e+00,-3.536886712918872799e+00,5.770101019139140419e+00,-6.076377351891672163e+00,2.437133890346788512e+00,-7.531546010561834592e+00,-7.072945228387415018e-01,7.114511259185256620e-01,-5.897263311717162004e+00
7.030000000000000000e+02,4.077590468312037864e+00,2.681820300065546059e-01,-6.551292483169375735e+00,-4.230187194008767193e+00,1.464606363739579420e+00,-1.983341463174609132e+00,5.222226586661063985e-01,-6.949669271778140534e+00,-1.788587043657251963e+00,2.993195386188266305e+00,-2.629053358034795895e+00,4.755337674900972367e+00,-3.283896662141740919e+00,5.876463753663108136e+00,-6.189492048408883562e+00,2.018689970940480638e+00,-7.038014529911746031e+00,-4.304652329703057001e-01,8.707884353434074409e-01,-5.906331653400304305e+00
7.040000000000000000e+02,4.022310507615001640e+00,2.646241375382560879e-01,-5.912153416431826791e+00,-5.146133260538937826e+00,1.928186740594033166e+00,-2.211067771893480582e+00,4.289798902944609305e-01,-7.941355560026185145e+00,-2.100210077047129253e+00,3.401988533477675603e+00,-2.695305516509062027e+00,4.711993954878339608e+00,-3.452695542479916391e+00,6.364438109243391040e+00,-6.180444252681090767e+00,1.599132581268201347e+00,-7.660557276130199433e+00,-3.665349694884721954e-01,8.493015129837441224e-01,-6.161060000761632516e+00
7.050000000000000000e+02,4.034730984004535337e+00,1.858520251966121473e-01,-5.888604218919433642e+00,-4.125279533604246041e+00,2.515094137772094118e+00,-2.159993378045323098e+00,6.914471757515923134e-01,-7.736412498051680409e+00,-1.782909835560492873e+00,3.298929925864065638e+00,-2.682840390591596513e+00,4.717437326016140631e+00,-3.253789970893438799e+00,6.031472722533974817e+00,-6.113154983656441388e+00,1.970720948396751826e+00,-7.656127811158897956e+00,-5.978368646259540897e-01,9.996029398099012253e-01,-6.181691924105344071e+00
7.060000000000000000e+02,4.139123688161653547e+00,9.091250524863740967e-01,-5.661588081047543852e+00,-4.153413695303439290e+00,2.519897045231331845e+00,-1.934285052685852602e+00,3.503114795520373970e-01,-7.054855948620009976e+00,-1.619336758079561900e+00,3.479868183742382826e+00,-2.603131763157253697e+00,4.754214789765111249e+00,-2.995496249706274039e+00,5.768065750076591947e+00,-6.146669225920066815e+00,2.869648565602949564e+00,-7.150522807272061243e+00,-1.030354054207017533e+00,9.197773194827558729e-01,-5.792132385519597193e+00
7.070000000000000000e+02,4.002051059291406254e+00,4.768013150088850072e-01,-5.714624044143142179e+00,-4.507696962779295546e+00,3.646236179381585174e+00,-2.104349914152638501e+00,5.569448219072772321e-01,-7.598875227523754106e+00,-1.622002251257102401e+00,3.365911943103876425e+00,-2.279947067957268203e+00,5.120481575474269853e+00,-3.627179913367982067e+00,5.709284733209709195e+00,-5.887975755794645494e+00,2.038463540215900593e+00,-7.453152089803229963e+00,-5.963565589222761254e-01,9.379421661320339609e-01,-5.835423934492082410e+00
7.080000000000000000e+02,4.300680589970673040e+00,7.057235227617768558e-01,-5.274459685223687799e+00,-4.148853885877315406e+00,3.382649004888662603e+00,-2.060715276664645490e+00,6.361950292424467523e-01,-6.964944653448892353e+00,-2.058120595604669756e+00,3.272486744582948415e+00,-2.498409883777378049e+00,4.838201035418358664e+00,-3.261037337240410228e+00,5.723893016396072397e+00,-5.966611674884240379e+00,1.979927963661930246e+00,-7.494578853040488653e+00,-4.192717695832650637e-01,1.047120198946206004e+00,-5.668904183359233073e+00
7.090000000000000000e+02,4.135911450125847821e+00,8.987313379787587042e-01,-5.542235177448305627e+00,-4.323893113716778203e+00,3.429166013440356320e+00,-2.172069524411596397e+00,1.057296298695188375e+00,-7.519831006185530242e+00,-1.563999281503753780e+00,3.497069692508056882e+00,-2.538279425392439670e+00,5.279473851790035255e+00,-3.155821375920264682e+00,5.553723568489726148e+00,-6.204629619539573149e+00,2.318431941907386218e+00,-6.963158092462257365e+00,-4.308413007227519520e-01,1.354528830329872369e+00,-5.760338460339658795e+00
7.100000000000000000e+02,4.308780190556555034e+00,6.034571739230756293e-01,-5.336665143964026470e+00,-4.510823606703874056e+00,2.963539961711546766e+00,-2.571977449457883313e+00,1.023172455666742753e+00,-6.938474144647969410e+00,-1.031275972887435444e+00,3.468419735883355504e+00,-2.078580286598062266e+00,4.879457043940305105e+00,-2.405047517340599850e+00,5.804531591215424946e+00,-6.158416943775483432e+00,2.610061281632038988e+00,-6.858028580412550923e+00,-1.021177417281241784e+00,1.340039446286216851e+00,-5.439196751695266840e+00
7.110000000000000000e+02,4.386358848734025706e+00,6.117343687892569104e-01,-5.589827366442039924e+00,-4.335980867356172830e+00,2.548418595594913239e+00,-1.992450084931288723e+00,9.982452608956241535e-01,-7.287847182110920308e+00,-1.615814826564487605e+00,3.843726458300695370e+00,-2.307709384191854340e+00,5.189611847673972989e+00,-2.796541918283989681e+00,6.579695933862909740e+00,-6.107971080968781052e+00,2.622797357377728122e+00,-6.882633116092886638e+00,-2.365273647047779204e-01,1.696720229231677646e+00,-5.477721120236879848e+00
7.120000000000000000e+02,4.550011795288001260e+00,3.463592159057011233e-01,-5.481704809804297085e+00,-4.460746172185140246e+00,3.411594672257661998e+00,-2.345662587010123534e+00,1.127495606783354143e+00,-7.321132989093090515e+00,-1.303529212887426514e+00,3.201320013746766779e+00,-1.965133550720800093e+00,5.294181752988604828e+00,-2.782858810479226452e+00,6.558418391039774420e+00,-6.278035745909445353e+00,3.098788211946867044e+00,-6.831897288498012699e+00,-5.064013843784072044e-01,1.605220066088860031e+00,-5.628257584716382489e+00
7.130000000000000000e+02,4.840875557044559407e+00,1.538099752666645670e-01,-5.359801444235804624e+00,-4.431653695653658076e+00,3.241210342434213132e+00,-2.288293939334421712e+00,1.269705458938738429e+00,-6.743036405499106323e+00,-1.009866786381855785e+00,3.245425888993290542e+00,-1.889363475862127606e+00,5.244422996663804071e+00,-2.352873208175901620e+00,6.804245314155060953e+00,-6.194367151703003671e+00,2.721970010418932606e+00,-6.834053792544956707e+00,-9.251137300262028962e-01,1.749701755178704632e+00,-5.385374207760982301e+00
7.140000000000000000e+02,4.661747603848716892e+00,4.084118819990121274e-01,-5.386743923702431047e+00,-5.057095927509597466e+00,3.387174510362334523e+00,-2.398111724615679119e+00,1.071785242498950241e+00,-7.586490005266429471e+00,-1.021831460855833429e+00,3.183563326684390127e+00,-1.611094312614852031e+00,5.396601177972558894e+00,-1.894619998083996837e+00,6.161694057198819685e+00,-6.116303102464483388e+00,3.525394313344333064e+00,-6.674904164096356673e+00,-7.756728706627988856e-01,1.773862268509347917e+00,-5.286192083251702201e+00
7.150000000000000000e+02,4.797990094155360374e+00,2.615024305867741927e-01,-5.424122881567638110e+00,-4.432685267521426553e+00,2.541602255392197307e+00,-1.854111633411918092e+00,1.359901043106709784e+00,-6.275576342622284365e+00,-1.615213833144422573e+00,3.452771590235656607e+00,-1.571573483104064195e+00,5.544085244050761752e+00,-2.307518906519447466e+00,7.131524902897901974e+00,-6.174244341816364390e+00,2.622287306520572070e+00,-6.479573252706504860e+00,-4.041776497671589752e-01,1.935153370952885865e+00,-5.148924682669121289e+00
7.160000000000000000e+02,4.769524029937776355e+00,6.638132697000467264e-01,-5.278426637445340575e+00,-4.558354678553267370e+00,3.084507678465853164e+00,-1.976595008558295063e+00,1.548752665992371158e+00,-6.939587462878590074e+00,-7.553948511436865410e-01,3.194652628283641160e+00,-1.593046517412942453e+00,5.458089588199227293e+00,-3.139857763092762433e+00,6.684747448279760640e+00,-5.988028113525026619e+00,3.062458556066399051e+00,-6.272974540720519521e+00,-8.830400854554099066e-01,1.963120362449339185e+00,-5.088527017503979621e+00
7.170000000000000000e+02,4.820969097827306094e+00,6.903427266113605354e-01,-5.150710219054066563e+00,-4.546531196824525445e+00,2.913388294818747504e+00,-2.376244084615004581e+00,1.531510414504543727e+00,-5.677221963990695563e+00,-1.224359447311559990e+00,3.796217762566329146e+00,-1.641445827392660428e+00,5.566139826060016560e+00,-1.711592429268440130e+00,6.521637877494622870e+00,-5.973541438775856527e+00,2.337480684716081836e+00,-6.260411925807532363e+00,-7.685829656054085079e-01,2.227355360488147085e+00,-4.866688907321909952e+00
7.180000000000000000e+02,5.373119389764929643e+00,1.345269754450786337e-01,-5.412885499119711952e+00,-4.350193863583339038e+00,3.075005405057287700e+00,-2.229866886171963714e+00,1.471845239786818471e+00,-6.393254369040689333e+00,-6.349566299910027745e-01,3.607181857054321039e+00,-1.417877260857116184e+00,5.566418374536310054e+00,-2.033144713892822697e+00,6.980513607624045491e+00,-6.055205420706704977e+00,2.782554245029875251e+00,-6.323586665358219783e+00,-5.268453860464761274e-01,2.250632128830795775e+00,-4.987946295674281494e+00
7.190000000000000000e+02,5.194403564135684270e+00,9.453115035538492972e-01,-5.386223050306460536e+00,-4.861647246435163439e+00,3.502446264125881115e+00,-2.017939742860458630e+00,1.619764653545814781e+00,-6.963542815987810997e+00,-5.540977247505614045e-01,3.803692165197619435e+00,-1.154209362532143013e+00,5.695184020399270963e+00,-1.502268110003486923e+00,6.877366668392095761e+00,-5.867509449961863410e+00,2.723663736679613478e+00,-6.312771556892418090e+00,-3.302942512106143980e-01,2.198208980902113474e+00,-4.691153528205457057e+00
7.200000000000000000e+02,5.015025788530518724e+00,1.024992342921713151e+00,-4.801710498757046253e+00,-4.653574997122582602e+00,2.657708947506892905e+00,-1.589567293394353431e+00,1.792603253986489342e+00,-7.237263945087257788e+00,-3.391550056039896455e-01,3.991291537411245649e+00,-1.209794883285846501e+00,5.778310037424297718e+00,-1.496969899210894628e+00,6.776425701881766628e+00,-5.904193148949773651e+00,3.432993849762353111e+00,-6.290285316940900984e+00,1.257523025833759411e-01,2.211263416008578453e+00,-4.603364631118198602e+00
7.210000000000000000e+02,5.371217401061425534e+00,1.248460442297366857e+00,-5.045970259619387832e+00,-3.986401131508967133e+00,3.034386489993960989e+00,-1.831297446550320895e+00,1.924356012832787677e+00,-6.895796027730756173e+00,-4.018667450216526493e-01,3.633705438145765854e+00,-1.424791154390958159e+00,5.781140944793198067e+00,-1.961935448776767954e+00,7.102088122743522192e+00,-5.845487868371813889e+00,3.594124506309685163e+00,-6.237206513440890276e+00,-5.648214114168270683e-01,2.147871473691072008e+00,-4.453047366647450822e+00
7.220000000000000000e+02,5.526891702381071525e+00,8.791096662768902448e-01,-5.321938854020786813e+00,-4.201316517498004721e+00,3.411601807833920752e+00,-2.054737901334759975e+00,2.163461104852617556e+00,-6.287444070464609069e+00,-7.620414752489810262e-01,3.752589941742574098e+00,-8.412376999547606093e-01,5.823859049615913719e+00,-2.017098812165529775e+00,7.107433602474621637e+00,-5.729372346244838710e+00,3.032045783132318650e+00,-5.563248855401406345e+00,-1.143012670463306735e-01,2.335831207329585713e+00,-4.619944562148918799e+00
7.230000000000000000e+02,5.583256772914912069e+00,1.073157125116885657e+00,-5.081480720422785424e+00,-4.302683090219002970e+00,3.304274521693091327e+00,-1.749975357409666810e+00,1.769611146055896977e+00,-5.767440986382658785e+00,-8.072917167916906500e-01,3.597891848842373008e+00,-7.633399370988667165e-01,5.915636302410362646e+00,-1.954774617264400716e+00,7.324476516847404639e+00,-5.822913647000502735e+00,3.009485789651834775e+00,-6.035361714552505141e+00,1.048875623244641675e-01,2.334185767360086761e+00,-4.406433502374794031e+00
7.240000000000000000e+02,5.450257803484981345e+00,1.172280399477563240e+00,-5.134114937508965859e+00,-3.839485638082149599e+00,2.947545055835316674e+00,-2.327667280392760496e+00,2.006909005407988111e+00,-6.256158726527684344e+00,-2.746992166175679095e-01,4.190556535321656284e+00,-1.133764845152542833e+00,5.908327910919852322e+00,-1.478759299872397071e+00,7.104108531312721908e+00,-5.803598535619061138e+00,3.344293080167419774e+00,-5.827201230660205233e+00,-2.282894092317958312e-01,2.438592256720451434e+00,-4.328150001643469302e+00
7.250000000000000000e+02,5.602898404368355401e+00,1.248463324762045579e+00,-5.058898151975679269e+00,-4.259493878845691306e+00,3.554084750319089103e+00,-2.029043546518291663e+00,1.983005325395408525e+00,-6.506869383714452226e+00,-3.804962273087118541e-01,4.577433583680257101e+00,-1.100530777488152978e+00,5.886257646113306485e+00,-1.464133445255367372e+00,7.301203565753541014e+00,-5.801886217932511691e+00,3.332000756220131699e+00,-5.675269528884064663e+00,-7.048795752712094798e-02,2.396959486126342576e+00,-4.326947649507373761e+00
7.260000000000000000e+02,5.759356881326037403e+00,1.541460979221860983e+00,-5.167349781814520426e+00,-3.754348838334981675e+00,3.030321918026841033e+00,-2.063214355620406781e+00,2.060526167293045496e+00,-6.223708745233219375e+00,-3.211413424705527042e-01,4.370213032293921884e+00,-9.139700844075098196e-01,5.706692822711612934e+00,-1.742816662308062314e+00,7.457406607841000401e+00,-5.497394067700996700e+00,2.967493425986397426e+00,-5.960669487938869082e+00,7.243417530053289366e-02,2.113839583318445570e+00,-4.197958606943233306e+00
7.270000000000000000e+02,5.679243474573346440e+00,1.961098857161805320e+00,-5.135282963911793175e+00,-4.306181125373773178e+00,3.182772643156890791e+00,-1.410994013858812401e+00,2.351143865158659807e+00,-6.550927065551073625e+00,-1.428436121040949081e-01,4.777450015663909255e+00,-1.051129226400035144e+00,5.917552813307890958e+00,-1.945939617737867611e+00,6.881650536319561695e+00,-5.288330554075129974e+00,3.241530474171508303e+00,-5.706395063373354226e+00,-2.053109930128307614e-01,2.153287704917111522e+00,-4.379672975986696137e+00
7.280000000000000000e+02,5.580081932762280594e+00,1.690538395662951165e+00,-5.038075733556860669e+00,-4.130682393541174946e+00,2.651905062761915399e+00,-1.257482202263534354e+00,2.228365359485229291e+00,-7.174441952131620504e+00,-2.224996138352581809e-01,3.971553998815035236e+00,-1.130840236860257475e+00,5.652093962979319208e+00,-1.216511727176178947e+00,7.475965663130404337e+00,-5.162627970837586844e+00,2.796873455644867335e+00,-5.473031010155483322e+00,-1.074599769094360807e-01,2.209191969703717895e+00,-4.436559883090107625e+00
7.290000000000000000e+02,5.804767385167361127e+00,1.607932383889007832e+00,-5.331090443216540464e+00,-3.660099407299198582e+00,2.642078633115450881e+00,-1.572100479610664348e+00,2.320819159500007167e+00,-7.073776608298022239e+00,-2.394224483337842324e-01,4.903571016496401036e+00,-1.099604701456494915e+00,5.791463422784960180e+00,-1.363092224162237631e+00,7.205264946978672036e+00,-5.277166325527129054e+00,3.458784708364698091e+00,-5.773629220362069603e+00,9.463374765200530114e-02,2.053951941331707332e+00,-4.286182633176044199e+00
7.300000000000000000e+02,5.370122551573371261e+00,1.191200592596712848e+00,-5.106114106408315756e+00,-3.770219597084818020e+00,3.184857653259189902e+00,-1.256343714916803744e+00,1.974498087028799809e+00,-7.093190231799287204e+00,8.112190000303159954e-02,4.531938641133695711e+00,-8.950291738474588366e-01,5.682541322176717813e+00,-1.390238806354327172e+00,6.858048563669784770e+00,-5.191886603640941011e+00,3.544503317198804737e+00,-5.456831166916745524e+00,1.356200833836090081e-01,2.125797836924220974e+00,-4.401921142060452041e+00
7.310000000000000000e+02,5.375390972217566343e+00,9.882400484328380807e-01,-5.754232144142185312e+00,-4.020051114937423620e+00,3.696858687305786262e+00,-1.723301786901611177e+00,1.985813480023153055e+00,-6.839395380720526774e+00,5.865547464345943762e-02,4.150395087136747208e+00,-1.299283251937403572e+00,5.636133159765999601e+00,-2.258914829557001180e+00,7.268719945295172735e+00,-5.410876428285679829e+00,3.240291502201648743e+00,-5.771413664488870054e+00,-4.769920657698934613e-02,1.677059108961119316e+00,-4.474953314891086720e+00
7.320000000000000000e+02,5.619106554625425076e+00,1.056229557407118103e+00,-5.457172106553220381e+00,-3.729928175300049720e+00,2.714390990169059492e+00,-1.439216338829488739e+00,2.175026600008747923e+00,-6.630086269555008904e+00,-8.747274575350094672e-01,4.268119346658808766e+00,-1.337850808881968945e+00,5.872346169713355657e+00,-2.922870138529923612e+00,7.213795735752813520e+00,-5.578108708639728519e+00,2.829885363230297823e+00,-5.699332609503082736e+00,-2.096220842843674603e-01,1.719734657649752974e+00,-4.727064943150701026e+00
7.330000000000000000e+02,5.411351422557169499e+00,1.631984550052233196e+00,-5.308728596121809140e+00,-3.921889729087491006e+00,3.652897762127722991e+00,-1.315858368093302477e+00,1.903754614031121006e+00,-6.594463767268625709e+00,-2.791583218014038748e-01,4.456902147317416407e+00,-1.449517599179420024e+00,5.606827339716928371e+00,-2.360846111763591715e+00,7.162409491907594017e+00,-5.376529807982806553e+00,1.819507980399565739e+00,-5.908814348799633187e+00,-3.871300409122042097e-01,1.424044403784894719e+00,-4.844062706299622434e+00
7.340000000000000000e+02,5.357509998749356406e+00,2.083807700246485428e+00,-5.719071054820191513e+00,-4.044843821531076244e+00,2.243612019305443628e+00,-1.462580075659431156e+00,1.681630509537585638e+00,-7.398201773790993308e+00,-8.449406708949669387e-01,4.863027379286463336e+00,-1.288279887309350391e+00,5.549659252911567364e+00,-2.291850421731871812e+00,7.005779353668200926e+00,-5.508257926057665621e+00,2.680747978362733264e+00,-6.064198800882433460e+00,-1.012477096378539276e-01,1.463001009661642371e+00,-4.980881655451516288e+00
7.350000000000000000e+02,4.911625746945204263e+00,1.612157616309231933e+00,-5.886114668474164979e+00,-3.531105769470757938e+00,3.321677122169975682e+00,-1.614124551003480512e+00,1.792432679929844674e+00,-7.356225117180986928e+00,-3.528764202064413880e-01,4.092831488688797315e+00,-1.905884642390581973e+00,5.251548945853583561e+00,-2.418260122711263893e+00,7.017856287740917409e+00,-5.414768018839296815e+00,1.972233606201688305e+00,-6.333513378845312403e+00,-2.429670405310977999e-01,1.208313243049128127e+00,-5.330861777104285437e+00
7.360000000000000000e+02,5.094200780944035500e+00,1.350607313498721984e+00,-5.295863446416317899e+00,-3.694027851927954575e+00,2.185174368444571247e+00,-1.532641547833133000e+00,2.056373856845342463e+00,-7.862223921510107516e+00,-3.363038063286406532e-01,4.061111663773678160e+00,-1.890446705478001865e+00,4.950665267631628730e+00,-2.549471895177999770e+00,6.785171935150660083e+00,-5.402344869209438905e+00,2.137099928122704551e+00,-6.476383460408390746e+00,1.080607567129348578e-01,1.167286436570864838e+00,-5.305474989950568876e+00
7.370000000000000000e+02,4.772550943428647940e+00,8.870773067377752952e-01,-5.718215702096533626e+00,-4.041073411193592868e+00,2.223648935412275041e+00,-1.694776340219749100e+00,1.408101749941672587e+00,-6.405411514518667637e+00,-1.659976858939348210e-01,4.300640071030434441e+00,-2.160799291749749607e+00,5.406544894633642961e+00,-2.264228574697082053e+00,6.587704273688897771e+00,-5.553170306937954770e+00,1.848690080383550427e+00,-6.742764932559044411e+00,-1.511896958063580487e-01,1.111679307545994311e+00,-5.479928375307391519e+00
7.380000000000000000e+02,4.679446053780050185e+00,1.008949693384472379e+00,-5.950497303974235486e+00,-4.438208281103748654e+00,2.239044679173630925e+00,-2.133747466523309821e+00,1.218984000301745363e+00,-7.098678656721854274e+00,-3.129508573150766026e-01,4.452307978575786862e+00,-2.186545204615611304e+00,5.110488292138348321e+00,-2.553224378781831394e+00,6.500711424166770058e+00,-5.610850315809714495e+00,1.956903663756973888e+00,-6.318683005288706411e+00,-1.868813206443703523e-02,9.997896695913875975e-01,-5.632015075969164286e+00
7.390000000000000000e+02,4.558660804749532502e+00,1.293917308488477858e+00,-5.454538696818130639e+00,-4.234799722844889480e+00,1.718996586812743477e+00,-2.515335009828674195e+00,1.649020943077470047e+00,-7.310249198933330916e+00,-5.941096092770707937e-01,4.276784085268239721e+00,-2.403051260926920563e+00,5.061890317265327788e+00,-3.100565306566645862e+00,6.344206391379571208e+00,-5.426229248570789920e+00,1.668464884905384249e+00,-7.067347567480331882e+00,-1.416929329781783653e-01,8.577092560671804033e-01,-5.676343739185546688e+00
7.400000000000000000e+02,4.445983795600377597e+00,9.115113781880694876e-01,-6.045769290383774752e+00,-4.062642840863929017e+00,2.918156777642769484e+00,-2.148822863529106897e+00,1.489786187244488858e+00,-7.581262175217690746e+00,-9.351763228971620157e-01,3.919957287680801983e+00,-2.342857296388129118e+00,4.906719051437772983e+00,-3.051254405329559383e+00,6.173401849674185371e+00,-5.571616935589943864e+00,1.915060223468540768e+00,-6.857564181742164422e+00,-5.119106124072401176e-01,5.614079745071021144e-01,-5.772042824631334668e+00
7.410000000000000000e+02,4.364520659978086137e+00,9.411834299182202379e-01,-5.761063271086436011e+00,-3.689061338339214124e+00,2.669097947173884045e+00,-1.581880841628048540e+00,1.628919753920313962e+00,-6.861420856524371281e+00,-1.270962868048053585e+00,3.979512732879032733e+00,-2.197448320935396104e+00,5.246004709780018871e+00,-3.515948771516558047e+00,6.655175591307074257e+00,-5.302534051668678750e+00,1.950724439895910267e+00,-6.786570245595474837e+00,-3.486097599783446466e-01,3.795021535958872372e-01,-5.795917856843298743e+00
7.420000000000000000e+02,4.520195839817139571e+00,1.930040952382888086e+00,-5.699320599737184523e+00,-3.687166210687511381e+00,1.837139149843803887e+00,-2.207839898930240352e+00,1.380258979650959672e+00,-7.328038439517158054e+00,-9.161768912779065799e-01,3.913868810516078600e+00,-2.608158988923127808e+00,4.990659200111433158e+00,-3.212049720914095019e+00,6.606935797529303045e+00,-5.620364923230500409e+00,1.112449125824901852e+00,-7.763715613845713293e+00,-5.312826660981344595e-01,3.831565277593858010e-01,-5.950631633342934101e+00
7.430000000000000000e+02,4.514975146499880410e+00,1.168847427246901383e+00,-5.811817787972005434e+00,-4.327130541521057694e+00,2.074243649829082159e+00,-1.915953735122943202e+00,1.133770884758151798e+00,-7.421186227655424794e+00,-8.329073489711871225e-01,4.437518417619797262e+00,-2.596655028372737206e+00,5.192722954315573070e+00,-3.505076213367524840e+00,5.910384363492077853e+00,-5.399614792619489734e+00,1.476927262403875618e+00,-7.046813644321684222e+00,-2.243190570554152996e-01,5.765707405940154739e-01,-5.962589513925251161e+00
7.440000000000000000e+02,4.665318614587196322e+00,1.105854483308421621e+00,-5.981080105649852818e+00,-3.821698431816808572e+00,1.347010373855651366e+00,-1.597853577427096772e+00,1.602867175583518877e+00,-7.093884436444407804e+00,-1.123522169030269913e+00,4.531275005463614391e+00,-2.391890151368197603e+00,4.611666878433940298e+00,-3.072172196956238555e+00,6.063770331087508403e+00,-5.635649930641681848e+00,1.590441363685439091e+00,-7.034644644698145655e+00,-2.769545069435271900e-01,1.559871187438923446e-01,-6.056755149272783356e+00
7.450000000000000000e+02,4.540111592180021027e+00,1.378201010924812397e+00,-5.554314296265835615e+00,-4.173636497626309172e+00,2.408352834207745374e+00,-2.226452435572682020e+00,1.251353534591247652e+00,-6.966508627255826092e+00,-6.692623633868808319e-01,4.769167598381816475e+00,-2.632617551891460739e+00,4.773106576462239126e+00,-2.599557308846742743e+00,6.464732406132640108e+00,-5.208319626644170697e+00,1.617944667224519684e+00,-7.200426697671199250e+00,-2.044859390901786755e-01,2.182098877255315428e-01,-6.042303313690440270e+00
7.460000000000000000e+02,4.222649189245544221e+00,1.872119673933458905e+00,-6.570253878093140543e+00,-4.375575463349756333e+00,1.757798787147842656e+00,-2.094298985405101288e+00,1.220203862539255946e+00,-7.683522274826380283e+00,-9.417750984193683506e-01,4.794489263187830197e+00,-2.388956317691566245e+00,4.930171825488626425e+00,-3.300280766775294694e+00,6.651297685246491120e+00,-5.428985919739586663e+00,1.387603588532284160e+00,-7.366340898608605414e+00,-4.514548086930609827e-01,2.281623442812183711e-01,-6.007492819952252816e+00
7.470000000000000000e+02,4.329987067863387828e+00,1.114771683831986326e+00,-6.243180380866045098e+00,-3.937580769193183450e+00,7.431415304869585237e-01,-1.922591843810738998e+00,1.216077253726616680e+00,-7.969749749275296224e+00,-1.605788603903218981e+00,4.649580074097565685e+00,-2.419350674670576851e+00,4.985402062230765097e+00,-3.088880556338841732e+00,6.553278514067629068e+00,-5.385661131425011128e+00,9.047943698653576616e-01,-7.442667593209158383e+00,-3.773714407687716044e-01,3.448412749888853379e-01,-6.129153662725560281e+00
7.480000000000000000e+02,4.287915570283452382e+00,1.379637724130848841e+00,-6.181939550713660303e+00,-4.055109915422971945e+00,2.610608759175967464e+00,-1.772420696417199348e+00,1.411231411039914008e+00,-7.629811891045601868e+00,-4.892386781374121751e-01,4.679680286357974062e+00,-2.342961274377081793e+00,4.830540699945294669e+00,-3.160610737845548357e+00,6.649979105026769588e+00,-5.538494336128256812e+00,1.683316118334619249e+00,-7.157005269737334530e+00,-7.141439751570153316e-01,3.370309241950144030e-01,-6.271134661406797761e+00
7.490000000000000000e+02,4.459754657112010356e+00,1.679083098412231134e+00,-5.925355118408270449e+00,-3.744681589126566124e+00,1.492850346230427228e+00,-1.574875634938489588e+00,1.190409460696121302e+00,-7.429821520845330873e+00,-7.614796127091592037e-01,4.417642893038013163e+00,-2.543628681205008846e+00,4.903851042079680589e+00,-3.205705075579436958e+00,6.321444566329281756e+00,-5.424402969403486097e+00,1.280627399878637274e+00,-6.940456961547450732e+00,-2.292550252076753781e-01,2.479559026661659060e-01,-5.884782897558904935e+00
7.500000000000000000e+02,4.435750228074388346e+00,1.496106164167511521e+00,-5.823317633111700253e+00,-3.661164033701886478e+00,1.755050306381155334e+00,-1.576484139647201355e+00,1.376016526319000288e+00,-6.828035699065345909e+00,-1.261733167327115490e+00,4.129428516659297443e+00,-2.471941963156937039e+00,4.799939214420168021e+00,-3.296644324009959437e+00,6.625463884761519040e+00,-5.390597140570380752e+00,1.401305452400480211e+00,-7.145814707159948931e+00,-2.142567382938482257e-01,4.316183642258855646e-01,-5.890835182013758775e+00
7.510000000000000000e+02,4.360312456770922829e+00,1.603296765942081370e+00,-6.045786570423270057e+00,-3.872197927440453213e+00,1.503406540660946700e+00,-1.984152040719105781e+00,1.288351270519038749e+00,-7.519756871908716001e+00,-9.167797562717028281e-01,4.977829230937184768e+00,-2.443320515536425930e+00,5.060129866624349937e+00,-2.952293233110072634e+00,6.366212171057235913e+00,-5.221808582298861801e+00,1.543640325135211766e+00,-6.558037740503302793e+00,-5.351672662225364085e-01,5.881811628268549530e-01,-5.864407720773071375e+00
7.520000000000000000e+02,4.317985964065674587e+00,2.120806357506004769e+00,-6.224543473505483426e+00,-4.423209258915317577e+00,1.560152208854088451e+00,-1.827613854056049592e+00,1.407882900941546556e+00,-7.523577667824694615e+00,-1.030807945879674614e+00,4.557084101900126250e+00,-2.224767149594845783e+00,5.130329304503095322e+00,-2.781418486174697335e+00,6.665984368675109906e+00,-5.254722809099606096e+00,1.599118786628339839e+00,-6.905731205226151914e+00,-2.135331339019694574e-01,4.526797626046845657e-01,-5.703168811617711498e+00
7.530000000000000000e+02,4.447832702113183601e+00,1.835223820363067082e+00,-5.708934801123574765e+00,-4.022745437453417949e+00,1.686593083563587614e+00,-1.756367974482609728e+00,1.568920315932833764e+00,-7.067472888226878247e+00,-7.532970860619538911e-01,4.710304307139884017e+00,-2.239677932384223080e+00,4.796330359681378219e+00,-2.873240736789481442e+00,6.460595827372853428e+00,-5.266091903161179921e+00,1.944092347067721160e+00,-7.323199380161361738e+00,-2.869631563053571255e-01,6.471445044150674342e-01,-5.708342907610335359e+00
7.540000000000000000e+02,4.507743190896823293e+00,1.175409260310248616e+00,-5.988606576784866853e+00,-3.957783445249953402e+00,2.257077265665660359e+00,-1.659233587582549241e+00,1.768542068730245997e+00,-7.558030570449472130e+00,-9.448443814764074800e-01,5.030395080530436047e+00,-2.070624191059059260e+00,5.199938446045552887e+00,-2.674760412853958158e+00,6.823147603677996109e+00,-5.242661321406745678e+00,1.876043606508420725e+00,-7.081614193740628060e+00,-2.593129755139352843e-01,6.936056042492813045e-01,-5.687064961013295949e+00
7.550000000000000000e+02,4.587221277504562877e+00,1.280217055450487029e+00,-6.245774236296728787e+00,-4.233507762031127442e+00,1.338052969841840190e+00,-1.777640789929381571e+00,1.804244669498025866e+00,-7.200816358259073624e+00,-2.405068490478318166e-01,4.110801410744423734e+00,-2.072468262742440448e+00,5.053590584200430946e+00,-2.564456987823934497e+00,6.571878762222771009e+00,-5.467897675670900348e+00,1.077755884013523513e+00,-6.640710857587277083e+00,-4.614606985331466404e-01,6.652894135882709836e-01,-5.712906185312719209e+00
7.560000000000000000e+02,4.974394840694309039e+00,1.092337106793222379e+00,-5.624205507149294014e+00,-4.244460621907485631e+00,2.537069824889905068e+00,-1.776207216650952603e+00,2.024966748220477619e+00,-6.579416384599371170e+00,-1.547326481117322627e-02,4.004694365406102463e+00,-1.753535652523636301e+00,5.180991137196420127e+00,-3.301437253589360132e+00,6.542302096437537351e+00,-5.180834695647010157e+00,1.983079211686053833e+00,-6.663057442684148235e+00,4.827857335620855395e-05,8.096596792616990168e-01,-5.544260810519046068e+00
7.570000000000000000e+02,4.927017428313426706e+00,1.420407869725482497e+00,-6.413026405935633889e+00,-4.100588824764253459e+00,2.066827752799608398e+00,-1.557184462074900022e+00,1.891568858355695770e+00,-7.206368612731259837e+00,-2.619787953517283552e-01,4.251657866869980040e+00,-1.788034814603313150e+00,5.339899969095166732e+00,-2.345812061722863717e+00,6.260035707151547335e+00,-5.235465803213265268e+00,1.709985667344443794e+00,-6.491355173352219232e+00,-5.543698785478399227e-01,1.197519543558153821e+00,-5.563731931235952999e+00
7.580000000000000000e+02,4.899748065423404242e+00,1.855086590089558340e+00,-5.732658205065542134e+00,-3.798606385470040703e+00,1.748862608114007955e+00,-1.901121213809470856e+00,2.155968970796148021e+00,-7.256253745476789696e+00,-5.250203888080311465e-01,4.530286220312005341e+00,-1.714839031175529271e+00,5.486981578086443712e+00,-2.522740838071882319e+00,6.980729612909019721e+00,-5.193300416196665381e+00,1.881857661731145104e+00,-6.791584475578453350e+00,-1.734992084309809057e-01,1.082980726122482418e+00,-5.618187424053693313e+00
7.590000000000000000e+02,4.886722498466349762e+00,1.602661737918847473e+00,-6.159471772583202664e+00,-3.288836860748699742e+00,2.611766003939432146e+00,-1.015174312128496847e+00,2.124914416307209120e+00,-6.613336882692871121e+00,8.360288941068172441e-02,4.697983254561553856e+00,-1.659780462193823247e+00,5.607762319545307683e+00,-2.695405132672684889e+00,7.079816674489323169e+00,-5.063198670896939646e+00,2.169484741243721260e+00,-6.390338995494211360e+00,-4.134747314857424305e-01,1.266901060004102630e+00,-5.199199978819801338e+00
7.600000000000000000e+02,5.099756419511074057e+00,2.270661047018931455e+00,-5.691618809460256223e+00,-4.225140766982960372e+00,2.169766240558688608e+00,-1.742073387730840972e+00,2.087925123602299315e+00,-6.911904334941235462e+00,-3.226605987085256477e-01,5.209458120419348859e+00,-1.182717553112566655e+00,5.712806302118254465e+00,-1.765581050865169477e+00,7.492875400075886816e+00,-5.271120603406020066e+00,2.170388106385628291e+00,-6.415156490993433103e+00,-2.762084891632374806e-01,1.302098820159729886e+00,-5.115807764731309604e+00
7.610000000000000000e+02,5.484653626836420770e+00,2.065839851398593829e+00,-5.629287925668810644e+00,-3.820333228730544040e+00,1.797795139669840392e+00,-1.074700100419749393e+00,2.256185966895927208e+00,-7.244684402345616725e+00,-2.710754421937432435e-01,5.214567916209908560e+00,-1.340495684952549338e+00,5.629201442904056663e+00,-2.003978274196373199e+00,6.793186723136957816e+00,-5.001687210179017740e+00,2.189443884993543143e+00,-5.931216315868340416e+00,-3.334159839703667583e-01,1.422255839497686525e+00,-4.804677573669057900e+00
7.620000000000000000e+02,5.502010529723952992e+00,2.119023272661315627e+00,-5.556401550984960025e+00,-3.916019125552246294e+00,2.137440413177440934e+00,-1.281259627714493421e+00,2.568330068891250484e+00,-6.478351148458391329e+00,5.222719989841635435e-01,5.381895344673354842e+00,-7.112015393857507028e-01,5.652600513879935562e+00,-1.993813636139824874e+00,7.612317824499620578e+00,-4.961164049645113927e+00,1.848164189455073547e+00,-6.200278491040793760e+00,-2.126619116839857659e-01,1.620776242501626552e+00,-4.539595859256574606e+00
7.630000000000000000e+02,5.914782755692983507e+00,2.259554201173087584e+00,-5.447613482649119376e+00,-3.754652098328457477e+00,3.017804256424601483e+00,-1.436436775985567849e+00,2.927653647516282209e+00,-7.114616466976110942e+00,7.083159658986954987e-01,5.225142816694842374e+00,-9.525972446095853918e-01,6.047006483303603019e+00,-1.480723514580960964e+00,7.736361082166628655e+00,-4.872202129074492127e+00,2.379860058616785512e+00,-5.528865666691840985e+00,4.925859046769592159e-02,1.567871499962817383e+00,-4.554511536538409011e+00
7.640000000000000000e+02,5.942651305778344550e+00,2.136824540099701242e+00,-5.550331115066748033e+00,-3.296040643819112326e+00,2.517295869629448291e+00,-8.010864594394681015e-01,2.792110462006467397e+00,-6.024899891550717257e+00,3.547200476060453633e-01,5.298541720657174992e+00,-8.038647113901367103e-01,6.004849449329786815e+00,-1.470957130415680991e+00,8.127793212576438719e+00,-4.896782293223426841e+00,3.011859266600527718e+00,-5.565417042714023488e+00,-2.356979065465273360e-01,1.578403751280568201e+00,-4.493243686466506404e+00
7.650000000000000000e+02,6.123152828160634442e+00,2.639961903433832635e+00,-5.431829794209331652e+00,-3.396661165654038861e+00,3.069470244430841266e+00,-1.069931520897763555e+00,3.039296179029825407e+00,-6.572095613693288207e+00,1.004393848056222449e+00,5.360951048366999316e+00,-7.334267746819697065e-01,5.922636475604724282e+00,-2.093889494159971498e+00,7.856318157071516595e+00,-4.728477227503138813e+00,2.879102104526316541e+00,-5.865202041890680285e+00,2.227248372357997774e-01,1.746716970346358533e+00,-4.363810959868576589e+00
7.660000000000000000e+02,6.163004792959639211e+00,2.315352454704089791e+00,-5.181528181452238258e+00,-3.498195580841212404e+00,1.685433501465487316e+00,-1.115723584727487561e+00,2.963197819339345784e+00,-6.544224333604676147e+00,6.030351019950166425e-01,4.987062621168519172e+00,-5.952548701272842857e-01,5.968728474704997566e+00,-1.780321088279846586e+00,7.911240559388565075e+00,-4.856317238137377146e+00,2.750761561044658521e+00,-5.582012160261005995e+00,-1.748909272490606348e-02,1.803431262964711346e+00,-4.454507961627731660e+00
7.670000000000000000e+02,6.003350930021468024e+00,2.517862074795642613e+00,-4.878146096238618057e+00,-3.576149279761882127e+00,3.118239774420177302e+00,-1.727743710196135707e+00,2.971089691047653414e+00,-5.772523811524652437e+00,6.633119726980530872e-01,5.221184182513785466e+00,-2.154164295353970249e-01,5.960779785991342727e+00,-1.216330825287707418e+00,7.894253047694372860e+00,-4.787593888197801739e+00,2.252245916255991798e+00,-5.142172104781108644e+00,-7.461812762074432337e-02,1.790073521695937364e+00,-4.211437070055536580e+00
7.680000000000000000e+02,6.147711036768025217e+00,2.214659249987738665e+00,-5.199258640284278421e+00,-3.663866840367788313e+00,2.482618336334613929e+00,-1.587927734609198227e+00,3.038780423269387576e+00,-5.646998975319160508e+00,9.298771149206458420e-01,5.255587189568151629e+00,-5.913341196121272292e-01,5.769605164042157952e+00,-1.278430871732630036e+00,8.164081670077411701e+00,-4.882306280994472836e+00,2.707204208192449002e+00,-4.941270408746840204e+00,8.366208326562496467e-02,1.889918730404265723e+00,-4.358612410260461978e+00
7.690000000000000000e+02,6.148382980752419513e+00,2.346960312595728126e+00,-5.279577676012736198e+00,-3.771357787314510546e+00,2.515026605301295515e+00,-1.861685874236173266e+00,3.067021244466328955e+00,-7.540408834561061369e+00,7.249639664612236301e-01,4.624272086625060396e+00,-6.151683531521124904e-01,6.138475754380698035e+00,-1.488161366906664895e+00,7.974764770580682338e+00,-5.105139353194874552e+00,2.450176587938031503e+00,-5.352372842081908111e+00,-3.852720887194837074e-01,1.904961430838411518e+00,-4.269760255589961417e+00
7.700000000000000000e+02,6.011401752483422456e+00,1.759802750635791391e+00,-5.313078862221848553e+00,-3.785979911066530867e+00,2.994749262302371484e+00,-1.231385341817600176e+00,2.714813796049716288e+00,-6.105630719499456127e+00,6.072304617871563392e-01,4.788728456441941006e+00,-5.594224705313365353e-01,6.025610627629439442e+00,-1.579072543420907415e+00,7.808683379736004682e+00,-4.916522256419230352e+00,2.779407665056486731e+00,-5.463955583997216259e+00,-6.077803555759375698e-03,1.931106502952541826e+00,-4.560900121647982530e+00
7.710000000000000000e+02,5.737338182522564445e+00,2.022025386979403816e+00,-5.121639720231806692e+00,-3.863999396417888921e+00,2.303213260897142067e+00,-1.653185632180926845e+00,2.748419470200448078e+00,-6.773772579976144570e+00,5.696607142874916541e-01,4.934378375825073881e+00,-7.704539538195829262e-01,6.227969975280576165e+00,-9.918552476187054712e-01,7.694001725432950245e+00,-5.112158426112098475e+00,2.550108152042886545e+00,-5.572667867765789040e+00,3.005671854809163768e-02,1.984651814392053737e+00,-4.491383007131975802e+00
7.720000000000000000e+02,5.767865565709036524e+00,2.465893648301190400e+00,-4.904599834710392514e+00,-3.476405685054706485e+00,2.561337342189566435e+00,-1.834816039952809508e+00,2.793360068493316195e+00,-6.824413654203524082e+00,6.127784263378928120e-01,4.818317255121755238e+00,-8.194688427128986596e-01,5.932271599780217564e+00,-1.310906900519758223e+00,7.576907384325406447e+00,-5.204654634814811054e+00,2.758682953671379945e+00,-5.746442840276257513e+00,-2.938715030240929282e-03,1.663803609532873873e+00,-4.530665658332861057e+00
7.730000000000000000e+02,5.338138638511948031e+00,1.940141973846972956e+00,-5.871489654256446755e+00,-3.623681748765601451e+00,2.500785482602635668e+00,-1.641869047733094389e+00,2.367103014356827018e+00,-6.574756179865880235e+00,-4.968896311538467669e-02,5.297232191348654418e+00,-9.641173344915778820e-01,5.973000854566429041e+00,-1.930410210373336266e+00,7.451191637462032169e+00,-5.395372158578656929e+00,2.480816806275987663e+00,-6.188095693577586154e+00,-2.304301986499427413e-01,1.879228961932083442e+00,-4.679830295447938049e+00
7.740000000000000000e+02,5.304464942082709022e+00,2.338009645775102285e+00,-4.894236805800494139e+00,-4.445552240911206709e+00,1.908684698513191780e+00,-1.417810684031266755e+00,2.545167871418368755e+00,-6.182119375786561122e+00,9.258639516324806973e-02,4.864328936821267213e+00,-7.824815930894537530e-01,6.140283915310567053e+00,-1.747385333941326557e+00,7.187537500184345340e+00,-5.133537011436501096e+00,2.045645459790619292e+00,-5.924796364773849078e+00,-3.861212290786373846e-01,1.814455148295214038e+00,-4.880779264839883780e+00
7.750000000000000000e+02,5.017067001318839203e+00,1.323650870394284640e+00,-5.397288665012772491e+00,-3.946231172404881526e+00,2.294338074282504802e+00,-1.555919204471477357e+00,2.360222358146810251e+00,-7.910045960632772655e+00,-1.624050192630469569e-01,4.886800879245026152e+00,-9.034838219154756045e-01,5.734920680982177110e+00,-1.800781783431227856e+00,7.664643634060798405e+00,-5.284790695499290258e+00,2.600982623317675380e+00,-6.249183088607268566e+00,-7.120141492793732318e-01,1.741248861647616497e+00,-4.961520955624254547e+00
7.760000000000000000e+02,5.244881207441058457e+00,1.460855713269706868e+00,-5.557498435143494397e+00,-4.389843402237363357e+00,1.157360315808305007e+00,-1.272446353895322124e+00,2.224364390724183238e+00,-6.735996313912178124e+00,2.309598603018751806e-02,4.413804514118291777e+00,-9.373213836479883376e-01,5.894778836462505112e+00,-2.241664253627107861e+00,7.334151888029204258e+00,-5.230887459105330706e+00,2.217659751306111371e+00,-6.048508416205178762e+00,-4.919376361890382410e-01,1.512214606802328998e+00,-5.237528338441292952e+00
7.770000000000000000e+02,4.779053323384527374e+00,1.249051269246739704e+00,-5.711827645470300752e+00,-4.233222977348425786e+00,1.553324893041473143e+00,-2.416643032022611770e+00,2.301745202362439624e+00,-6.809408585452379370e+00,-1.047285616094262434e-01,3.982415389436308129e+00,-1.249259408791626669e+00,5.764656430056445124e+00,-2.459456517579093671e+00,7.076110866637270291e+00,-5.374136582337462720e+00,1.960106136116610998e+00,-6.743132984699466093e+00,-5.975308779196681908e-01,1.353526142320179648e+00,-5.364139426215046136e+00
7.780000000000000000e+02,4.765764822449407134e+00,1.796789603909754396e+00,-5.444808088494689891e+00,-4.417152301263633341e+00,1.423271344379094527e+00,-2.088454255089027711e+00,2.104330339459340671e+00,-6.816457610804127043e+00,-6.944148171566657535e-01,3.979991521862530579e+00,-1.288790452967135680e+00,5.818829725929585805e+00,-1.792797225952722062e+00,7.430007685600349632e+00,-5.568968262488173337e+00,2.232980470398779005e+00,-6.822128604277272856e+00,-4.315189030908668788e-01,1.337554596910495164e+00,-5.520119955959229330e+00
7.790000000000000000e+02,4.571444577734173009e+00,1.303641207245656908e+00,-5.618750418496285981e+00,-4.429467038250555433e+00,1.409540962207004533e+00,-2.732368985189058463e+00,2.476222395679725352e+00,-7.681768260005752857e+00,-4.082439518052292104e-01,3.874878392044223574e+00,-1.431436730529997980e+00,5.390665771140129792e+00,-2.226159961739492488e+00,7.224564533736216099e+00,-5.716778513159362696e+00,1.942195385624214010e+00,-6.888207435928988431e+00,-1.082128314330609964e+00,1.365011042805091224e+00,-5.828413847579369644e+00
7.800000000000000000e+02,4.410294705793306846e+00,1.683207092441159958e+00,-5.857092596328297596e+00,-4.196640699047671674e+00,1.414399216719671282e+00,-2.225037406914267102e+00,1.772888280491659030e+00,-7.157597722023427700e+00,3.025151554939963794e-01,4.341746074887914197e+00,-1.559111274737245756e+00,5.612079244450079329e+00,-2.330060929058293429e+00,6.657776463975314307e+00,-5.518907159037715893e+00,1.913759665381059349e+00,-7.201159200531976445e+00,-5.395307728699783034e-01,1.088099223819863459e+00,-5.843930819346962124e+00
7.810000000000000000e+02,4.362879588753443727e+00,1.075718459740727662e+00,-6.316326065666235223e+00,-4.420021958243314231e+00,1.685590272504715603e+00,-3.178788169444041856e+00,1.513623943497254931e+00,-7.569086781315656154e+00,-3.221096132619109542e-01,3.763949831037757043e+00,-1.819197811904109230e+00,5.561690857210811245e+00,-1.867023457697151168e+00,6.786529087449768127e+00,-5.761666969820367967e+00,2.118287100030865400e+00,-6.676197532319924299e+00,-9.681048219492691675e-01,9.261419267269012101e-01,-6.134163177081108920e+00
7.820000000000000000e+02,4.132285228284689360e+00,1.055470570016760146e+00,-5.769813810932844511e+00,-4.901466508070133621e+00,1.225858996918216315e+00,-2.359280261115975108e+00,1.785541285207506990e+00,-7.694302132077454282e+00,-8.609828139534876357e-01,3.762011006234847965e+00,-1.706301644622657765e+00,5.242421626523070977e+00,-2.862142749571523037e+00,6.405659935921256931e+00,-5.925832005398873115e+00,1.866960599886935412e+00,-7.246085549892169020e+00,-7.242822387698588660e-01,7.800359667569068955e-01,-6.126561846787392795e+00
7.830000000000000000e+02,4.045376332567131250e+00,2.005546884930962115e+00,-6.098258498404089067e+00,-4.873684009065055278e+00,1.604254787491099732e+00,-2.477428942492235109e+00,1.622226116735393964e+00,-7.153985438528619234e+00,-7.531604432404779281e-01,3.814051592262062584e+00,-2.105784380545158818e+00,5.352826110725456665e+00,-2.676319023819018650e+00,6.844793453402005845e+00,-5.864161097420795166e+00,1.175442973421931381e+00,-7.397997562011317640e+00,-6.274830373645852166e-01,7.530683204733853442e-01,-6.409001084592850006e+00
7.840000000000000000e+02,3.714150423441301196e+00,1.486431960710452582e+00,-5.973999952137409863e+00,-5.052647123905346760e+00,1.277274078024154047e+00,-2.397631855111687749e+00,1.213026471482222979e+00,-7.761540211166749970e+00,-8.297122123927490600e-01,4.016591875452094840e+00,-2.082508418297801978e+00,5.057944068047810049e+00,-3.707361530677443007e+00,6.190199536813108416e+00,-5.920388468479623967e+00,1.616876879376697218e+00,-7.460292406267385878e+00,-9.421151968839046598e-01,7.253601422301518831e-01,-6.503734374374452010e+00
7.850000000000000000e+02,3.487087322835096259e+00,4.107561795108042313e-01,-6.162012875414518476e+00,-4.870036407432082548e+00,1.218567765790104618e+00,-2.584781547384734868e+00,1.139388182337319533e+00,-7.769630334784321413e+00,-6.445280695122868053e-01,3.729220342803720722e+00,-2.274707827122618653e+00,5.001498166049724858e+00,-2.765920173119892578e+00,6.739369353590737965e+00,-6.168282115736904991e+00,1.958253146302873171e+00,-8.440608588294480796e+00,-4.503122868430816661e-01,5.387055647842015071e-01,-6.735682017147744283e+00
7.860000000000000000e+02,3.325705306703666153e+00,1.176262401331584995e+00,-6.266525563845493529e+00,-5.339640224437718352e+00,1.031821512672904673e+00,-2.484642659748893756e+00,1.432157900171773912e+00,-8.109852534164284421e+00,-1.176292482112416327e+00,3.305058741202435701e+00,-2.192344021186661607e+00,5.197013186489483516e+00,-4.045989625390623345e+00,6.308486169540490351e+00,-6.039770527153963897e+00,1.418376700539878410e+00,-7.563933942441608771e+00,-1.049930548279441878e+00,4.206520797652454902e-01,-6.913851512431158142e+00
7.870000000000000000e+02,3.309414616320167646e+00,5.716403259120186320e-01,-6.237838804171783380e+00,-4.943029123825642301e+00,1.205751666257226073e+00,-2.912102079304243141e+00,1.124490118208164802e+00,-8.283735493516617865e+00,-1.984858399971184184e+00,3.079479111997106777e+00,-2.811942781838171257e+00,5.109377444621717501e+00,-3.818301626411786387e+00,6.070859001606093486e+00,-6.010572525199493477e+00,1.360609025005638850e+00,-8.155922129061295323e+00,-1.211947508470619717e+00,2.479551488658275626e-01,-6.979859770549982301e+00
7.880000000000000000e+02,3.144929183532156891e+00,5.559237120753699468e-01,-6.090898904183092988e+00,-5.381989054324421318e+00,4.970237962452364044e-01,-2.466815112043413194e+00,9.845562668102910697e-01,-7.603112697512861118e+00,-1.750035720678798201e+00,3.568662405852977226e+00,-2.792759190092607646e+00,4.966108656899708151e+00,-3.293001399125489392e+00,5.985633220171320268e+00,-6.155245339645373903e+00,1.083277937350450859e+00,-8.311549171102956990e+00,-9.784658192297274182e-01,8.166599635586402339e-02,-7.186667048128774660e+00
7.890000000000000000e+02,2.949167616414704263e+00,9.681527175766848625e-01,-6.280013616443588020e+00,-5.422027420183111346e+00,7.471942364467389908e-01,-2.398678607072923352e+00,8.389551450348748940e-01,-8.229983288683177634e+00,-1.527927235662701166e+00,2.815055299980387282e+00,-2.750551700528130805e+00,5.153807068229520283e+00,-4.455868354335859038e+00,5.860491224811633870e+00,-6.267723267227387929e+00,1.232920514751365992e+00,-8.497967322112748079e+00,-1.371395560070908681e+00,-9.272884035419839965e-02,-7.324478910361980510e+00
7.900000000000000000e+02,2.753194201215171777e+00,8.775798419889212498e-01,-6.109783161161019827e+00,-4.781796121468714134e+00,1.078756327946635452e+00,-3.196309770534600414e+00,9.125907119059412098e-01,-8.659004142334003618e+00,-1.716616806766322334e+00,3.243583119191789432e+00,-3.033861003418028890e+00,4.540855704774045876e+00,-3.974003854059169782e+00,5.447076858482613915e+00,-6.220694206160331419e+00,1.219471678137072690e+00,-7.977794788192199782e+00,-1.247743467356927649e+00,8.556619469435972070e-02,-7.646863405813281389e+00
7.910000000000000000e+02,2.830828179124693200e+00,5.980052536217540515e-01,-6.678804424592225786e+00,-5.062762158114254341e+00,7.376536140021798804e-01,-2.702584775938511985e+00,1.138583300417096877e+00,-8.310238298167350379e+00,-1.854424380235288439e+00,3.367713671042928070e+00,-3.122856413482164584e+00,4.923312394723911467e+00,-3.751912702893245299e+00,6.250187778461518739e+00,-6.275805601393954269e+00,1.274971392945438486e+00,-8.509703687023524310e+00,-1.395506842654057555e+00,-2.625807265739463214e-01,-7.641002817838363548e+00
7.920000000000000000e+02,3.033925679620366633e+00,1.225759936549727813e+00,-6.172291599937978823e+00,-5.189674950140067189e+00,7.713317233552205998e-01,-3.369865643528903831e+00,9.996276330190183579e-01,-7.891379073785391718e+00,-1.715365036595646542e+00,3.024471857150398346e+00,-2.918908752718139432e+00,4.946884005411288143e+00,-3.702326132311655638e+00,6.185991605165660268e+00,-6.333770642901753511e+00,5.076195029437141626e-01,-8.792199162892480047e+00,-1.285729472579614230e+00,-1.624765739581541801e-01,-7.500624972051978645e+00
7.930000000000000000e+02,2.883720385397844144e+00,1.248766934346667190e+00,-6.436891517294572651e+00,-5.850766778216686781e+00,2.143027974795116419e-01,-2.969831557375330444e+00,1.214165567478931784e+00,-7.721308354323186407e+00,-1.371818630865401456e+00,3.417437240707493551e+00,-2.720590965542063699e+00,4.946006996865762950e+00,-3.584923231752647155e+00,6.222699881729786497e+00,-6.053654425957892826e+00,8.744760334834131843e-01,-8.156999042786530651e+00,-8.531787788843989695e-01,-3.736694345409335427e-01,-7.382134701156759959e+00
7.940000000000000000e+02,3.218229319222029261e+00,1.348933481954037061e+00,-6.726064867339315079e+00,-4.640012253114341512e+00,6.717854977852940612e-01,-2.167729837533046044e+00,1.240689131480719354e+00,-8.292742215727386679e+00,-8.685482254413507963e-01,3.590904313853009011e+00,-2.848420452077357723e+00,4.926621822296670672e+00,-3.501396934773888692e+00,6.152847786263631491e+00,-6.017033234137064923e+00,7.161208502714419000e-01,-8.172588559239843065e+00,-1.265082228367578443e+00,-4.244751415972647379e-01,-7.299543298302280547e+00
7.950000000000000000e+02,3.337380775763720386e+00,6.040245667488883807e-01,-6.432291321024123931e+00,-4.977486472796814887e+00,5.643973896643219579e-01,-2.979971289454436345e+00,1.025077809300910747e+00,-7.298245100917323924e+00,-1.639053001826356715e+00,3.448703246840957082e+00,-2.743634774137803767e+00,4.723881842542315468e+00,-3.817183491827065733e+00,6.303025216611831461e+00,-5.848120191218359132e+00,6.886214128782489619e-01,-8.665408697063501364e+00,-7.634271380104484805e-01,-5.398554023130039958e-01,-7.309645217714968446e+00
7.960000000000000000e+02,3.236336400563446958e+00,1.282535808317771142e+00,-6.652861771153226300e+00,-5.015550210135773845e+00,4.952246825469462377e-01,-3.177695136342412852e+00,1.221552515425988084e+00,-8.537743724443537019e+00,-1.189674267901229543e+00,3.552997976402569424e+00,-2.909061942061881734e+00,4.680536649782079728e+00,-3.405998797974806092e+00,6.109505114417032701e+00,-5.724179729374206715e+00,7.315900257645561178e-01,-8.161054994219526293e+00,-8.692413056460944754e-01,-3.205093764189073657e-01,-7.237230900680765799e+00
7.970000000000000000e+02,3.099960425307849654e+00,9.500251610964746130e-01,-6.348642774545661283e+00,-5.026016479013164506e+00,5.123732688151579895e-01,-2.482155191433230712e+00,1.081822310051707037e+00,-7.772802299442012952e+00,-1.107610251193857476e+00,3.481667098316219011e+00,-2.818440102982357587e+00,4.873134366525909478e+00,-3.312426236297632887e+00,6.067754074228651540e+00,-6.002305244184136690e+00,4.239293545640107075e-01,-8.167284733569564636e+00,-1.112921605269199254e+00,-2.258516573598348398e-01,-7.256783214715582631e+00
7.980000000000000000e+02,3.009093492403446035e+00,1.316601316702392888e+00,-6.258647309942941384e+00,-5.205701170451753512e+00,8.668609415161179221e-01,-2.839064903141913732e+00,1.475708246386038702e+00,-7.675583283744909835e+00,-1.281380305409642650e+00,3.351100313832405586e+00,-2.544123161321068416e+00,5.020717964142334289e+00,-3.861120276594695255e+00,5.916566311809982714e+00,-5.739118618497345281e+00,8.056994258985310520e-01,-7.929408710063858834e+00,-1.035836936083316395e+00,-1.944288469039988088e-01,-7.184659776196569148e+00
7.990000000000000000e+02,2.966329241710918829e+00,1.030720802818012816e+00,-6.416016924989098591e+00,-5.365436054749724626e+00,5.568299459317251898e-01,-3.071539437017711371e+00,1.261682800916321456e+00,-8.394297578589503317e+00,-1.003598923171668211e+00,3.094230958208922022e+00,-2.591150545490004564e+00,5.106044678093105915e+00,-4.177450683922583785e+00,6.025030738147176379e+00,-6.021821396370301116e+00,6.772248553543613880e-01,-8.644872510521322440e+00,-1.268544738874096911e+00,-1.167849116783250540e-01,-7.245361188086955728e+00
8.000000000000000000e+02,3.274763497358524234e+00,5.107985531814926983e-01,-6.809119942133408543e+00,-5.105017713483471553e+00,8.232363107848053030e-01,-2.806786481179576409e+00,1.108929097773679429e+00,-8.059013969376586317e+00,-1.423130678086604428e+00,3.275060928311438246e+00,-2.529822301082765623e+00,4.852050471243835261e+00,-3.853105749430599580e+00,6.356692025972918714e+00,-5.892930737520409856e+00,1.150727045688172856e+00,-8.418218928028290193e+00,-8.742158135576417743e-01,6.175354968410429191e-03,-7.312077561265965642e+00
8.010000000000000000e+02,3.284120558896184150e+00,1.016513252142967616e+00,-6.134417349982080658e+00,-5.234323042809889692e+00,3.387049228772812670e-01,-3.288592177403845795e+00,1.217880658689953988e+00,-8.022068296544915711e+00,-9.359841521402777476e-01,3.478895983436773420e+00,-2.476698654675824507e+00,4.893208335165202705e+00,-4.019771378090612579e+00,6.172129919956530486e+00,-6.221405395404114635e+00,5.900304496757426964e-01,-8.304744615873666191e+00,-9.140176271496425198e-01,-7.506594964598302389e-02,-7.265556668764741488e+00
8.020000000000000000e+02,3.085227438323022042e+00,5.218143523108418336e-01,-6.342217282552429225e+00,-5.101212080012871297e+00,7.596547558553669033e-01,-2.803762956159495001e+00,1.186561216448680067e+00,-7.829295266926433960e+00,-1.285939015490489057e+00,3.365176463875676927e+00,-2.622530333694198745e+00,4.971542461508276389e+00,-3.293596959328723095e+00,6.076018725397929643e+00,-6.155021853608303672e+00,1.150951075623641628e+00,-7.507533403381329684e+00,-1.427431006556493021e+00,1.077241379002494281e-02,-7.064440912031524356e+00
8.030000000000000000e+02,2.872872866115832480e+00,2.413195181922989097e-01,-6.317227722966053172e+00,-5.288585911735456335e+00,1.291570036333971494e+00,-3.017917997447895573e+00,1.428631492938510883e+00,-7.968947740187373618e+00,-4.372304727044236117e-01,3.114566873161564331e+00,-2.441303044420325197e+00,5.229050957043585690e+00,-3.575809308226715277e+00,5.965000664660399465e+00,-6.129126700395085336e+00,1.102679803410756998e+00,-8.312014886498511501e+00,-1.547126604881776002e+00,1.503155410936441450e-01,-7.146726677267676742e+00
8.040000000000000000e+02,3.262888965173763811e+00,4.687363987646365748e-01,-6.448351766509241578e+00,-4.969717885228232213e+00,6.632462083074645021e-01,-3.206997290256074162e+00,1.509645078699772824e+00,-7.277519559209393307e+00,-8.485352397220898846e-01,3.661151477637400120e+00,-2.214907664593370740e+00,5.348833099552786408e+00,-3.220630715247775555e+00,6.654084855006678012e+00,-6.281980795806748397e+00,1.158968502587135241e+00,-8.032699643704269477e+00,-1.584629268798080970e+00,3.243951184423591316e-01,-7.377768556383518472e+00
8.050000000000000000e+02,3.123604862205640931e+00,1.368904495552401013e+00,-6.297772682058013771e+00,-5.888296235883719199e+00,8.106946813873849855e-01,-3.087674814972205084e+00,1.441536705953662345e+00,-8.229259058211628286e+00,-1.604350525206469591e+00,3.049937041626699319e+00,-1.996125429219651304e+00,5.294074012448559685e+00,-2.716331975107013186e+00,6.716491895901605780e+00,-6.183546077912825290e+00,1.250245846103708924e+00,-8.015475159867282429e+00,-1.136083369943021060e+00,4.450279346925548607e-01,-7.173781906747049852e+00
8.060000000000000000e+02,3.341172521231540848e+00,1.271342549725640758e+00,-6.440805034622325564e+00,-5.312971682207426660e+00,6.624764060023918821e-01,-3.012136906373865664e+00,1.531655797658921347e+00,-8.300192313786617149e+00,-1.213142372369437005e+00,2.974989386514154788e+00,-2.075687255682124643e+00,5.079428676668826803e+00,-3.175717134458404534e+00,6.578072845812696912e+00,-6.131166077915820800e+00,1.190456368922669927e+00,-7.965156856857727341e+00,-1.081096604798561511e+00,5.321082044682089451e-01,-6.815503440937569657e+00
8.070000000000000000e+02,3.125713927976811579e+00,1.474074950748329504e+00,-6.110294165039815262e+00,-5.358413286525760100e+00,7.408674547768966390e-01,-3.638241862155951800e+00,1.534518486872345377e+00,-7.405735810306683042e+00,-3.636302053993006878e-01,3.552362086467689029e+00,-1.999248957467818721e+00,5.346565908790064547e+00,-3.030797464012705777e+00,7.094190761526410149e+00,-6.272765293631273664e+00,9.012047187981103713e-01,-7.812683598303141075e+00,-9.812056142310303652e-01,7.656473404323150822e-01,-6.871331328094821167e+00
8.080000000000000000e+02,3.644246682834320517e+00,7.298171751927453599e-01,-6.726312375781121844e+00,-5.436509462387626890e+00,1.514171484716626326e+00,-3.084116707477097208e+00,1.382598563264813230e+00,-7.772203578698824167e+00,-1.114087918250184162e+00,3.047547083152216896e+00,-1.710458150577635061e+00,5.636960991595905135e+00,-2.988656383578763620e+00,6.556223765364925349e+00,-5.990279876102427181e+00,1.127150832686210524e+00,-8.007039039335634101e+00,-1.055931374819540691e+00,8.464567669951498230e-01,-6.913266754627911403e+00
8.090000000000000000e+02,3.851834687441710869e+00,7.758325337793968712e-01,-5.925084834144998425e+00,-5.436505739266245030e+00,7.956902247349106894e-01,-3.038777995351020333e+00,1.682913421153339861e+00,-7.308726777644733552e+00,-1.609257381794537700e-01,3.173591456001404687e+00,-1.556945328276984730e+00,5.438398437346781300e+00,-2.763749219456736128e+00,6.527839348359029792e+00,-6.062713714044459579e+00,1.800055550105142954e+00,-7.620041278129222384e+00,-1.277489657332222306e+00,7.530181570246123890e-01,-6.639706736261197229e+00
8.100000000000000000e+02,3.655852976352647943e+00,9.233857661043932685e-01,-6.047639751873262526e+00,-5.405017318276346572e+00,1.006523686161747699e+00,-2.873187726633066763e+00,1.823601883280987490e+00,-6.934118768781056374e+00,-5.568397177455063352e-01,3.610374852726505157e+00,-1.396677630823255134e+00,5.550149426145178921e+00,-2.759873366622000557e+00,6.882751707612643877e+00,-6.076443356061567158e+00,2.241721079361235880e+00,-7.669680092732084731e+00,-8.081243108045398360e-01,9.564462104596308523e-01,-6.306993619076493474e+00
8.110000000000000000e+02,3.853907545641769516e+00,1.192448498347270514e+00,-5.565951187617871554e+00,-5.592465696314111945e+00,4.092131638301401697e-01,-3.135883400155262457e+00,1.872976137113457895e+00,-7.282204510542358733e+00,-1.726196141530229045e-01,3.344688807014220444e+00,-1.410905325828233803e+00,5.414008305575930713e+00,-2.887669259071181216e+00,7.536786576270323224e+00,-5.847196689283376436e+00,2.224459921509050808e+00,-7.538136136628538431e+00,-9.306194417134276975e-01,1.011316760909228174e+00,-6.227299182035618941e+00
8.120000000000000000e+02,4.102697213743009996e+00,1.199835900677846734e+00,-6.099075860496474100e+00,-5.268062501376780560e+00,1.577009209995224648e+00,-3.056813405387758475e+00,2.048649313493378976e+00,-7.626834506367074162e+00,-3.015389391361770199e-01,3.563849128576062508e+00,-1.486231041513297546e+00,5.835062318379643287e+00,-2.799136915622195687e+00,7.165587394234901097e+00,-5.888478606545131555e+00,1.410359748603272623e+00,-7.062143622243984176e+00,-1.138292741435580346e+00,1.114497218170762638e+00,-6.219125297555748944e+00
8.130000000000000000e+02,3.980955443888341438e+00,1.342303808757517647e+00,-6.246465721976139918e+00,-5.522657173324385660e+00,1.070140742830176572e+00,-3.152699270422163469e+00,2.086225326715923867e+00,-6.612823974533145410e+00,-1.418516962235004675e-01,3.154451182873080572e+00,-1.514443780253265093e+00,5.996914712737382303e+00,-2.340703043391566762e+00,7.300894258978162910e+00,-5.859653046420829625e+00,2.030834855117560345e+00,-7.094492060721795390e+00,-1.510146458104943079e+00,1.214777232248082761e+00,-6.082901308424530029e+00
8.140000000000000000e+02,4.133433069537275628e+00,9.091339597207893641e-01,-5.538553677552178200e+00,-5.279348495309333700e+00,1.444644834439659187e+00,-1.880736905780935331e+00,2.007864449625396119e+00,-6.458134493553759903e+00,3.198553757671437348e-01,3.582542526856672627e+00,-1.314556260616808414e+00,6.002810039759387983e+00,-1.854170098215787377e+00,8.050150498722553394e+00,-5.934978664669000814e+00,1.876410665386224474e+00,-6.887203509652167988e+00,-8.638151105820742748e-01,1.138779943793206240e+00,-6.137629674386917422e+00
8.150000000000000000e+02,4.272896040557769837e+00,1.006500537183943944e+00,-5.743168999696324661e+00,-4.938002567340372018e+00,1.200106848863301545e+00,-3.006515744823899716e+00,2.215768754497825288e+00,-7.131566935880679914e+00,6.742018609011696251e-02,3.687031503936741395e+00,-1.223416548210412236e+00,5.994891284750726079e+00,-2.700158646613853630e+00,7.455676857890440878e+00,-5.774639959873855588e+00,1.779036870656399039e+00,-7.114197788172597292e+00,-9.011939131459028030e-01,1.435265905780568341e+00,-5.954761379877477445e+00
8.160000000000000000e+02,4.182920151196097613e+00,9.742251915438182586e-01,-5.857249737200583617e+00,-5.350479462724440083e+00,1.686758680540864308e+00,-2.746999136798359498e+00,2.356299905275767603e+00,-7.243348459281496510e+00,-3.800813350133909752e-01,3.260002027263137148e+00,-1.070806565676048816e+00,5.813330236141166729e+00,-2.645104330251955904e+00,7.384426286944360207e+00,-6.019917676440000420e+00,1.845595720862093225e+00,-7.366486482503749045e+00,-1.068729953056734905e+00,1.357502842355289951e+00,-5.836707329969738289e+00
8.170000000000000000e+02,4.043559354332928457e+00,8.104920447571207776e-01,-5.429586111594515430e+00,-5.368393481721517091e+00,7.749285746878171732e-01,-2.849140298393162407e+00,2.080427714850054066e+00,-6.577901814833956529e+00,-4.643702244948004765e-01,3.711561545147858077e+00,-1.017432213875720803e+00,5.991112438195698608e+00,-1.869126786232061521e+00,7.529709222074647101e+00,-5.991206397650310045e+00,2.081433630011802371e+00,-6.977889209992815367e+00,-8.862127733495449577e-01,1.261240229706271698e+00,-5.906838605918475871e+00
8.180000000000000000e+02,4.251088228204007891e+00,1.729420085260652495e+00,-5.581128622908150483e+00,-4.961765095400759051e+00,1.350545475795044137e+00,-2.329846504172806476e+00,1.924798620341294342e+00,-7.155414167122851943e+00,-8.628563266838391588e-01,3.198116134409493938e+00,-9.666095762413540182e-01,5.741202085380328057e+00,-2.518157720615174178e+00,6.841103686472576051e+00,-6.107456080832162293e+00,1.390962824068329384e+00,-7.022641434859012044e+00,-7.756247065728649748e-01,1.449915068615535318e+00,-6.032192237686867742e+00
8.190000000000000000e+02,4.018263437659054915e+00,3.214450763768776920e-01,-5.572224934943109886e+00,-5.132484660281209088e+00,1.318712051329229862e+00,-2.524774267580797371e+00,1.762672888808916039e+00,-7.379613177166925553e+00,-6.253999821987237251e-01,2.885982852058366799e+00,-1.152228762822779640e+00,6.071604296693675629e+00,-2.882333662484117820e+00,7.693441995269052924e+00,-6.253724485504911001e+00,2.835413049415282494e+00,-7.251555717545939750e+00,-1.099211920899127115e+00,1.240619361070004034e+00,-6.133505370511716848e+00
8.200000000000000000e+02,5.900448940724826841e+00,3.217849142281334451e+00,-3.625821330368029116e+00,-3.976229260293450807e+00,2.613375730544125197e+00,-7.008347762099278455e-01,4.055556473937306450e+00,-7.294256458919385011e+00,-6.311098271202059129e-01,3.407130267720885897e+00,-1.162948282372833431e+00,6.077605206644394187e+00,-2.932964709030041917e+00,7.503487146058071211e+00,-6.171020868671909021e+00,1.449466705949151724e+00,-7.056893902145457531e+00,-7.562583529157557161e-01,1.432987312974667304e+00,-6.266659861538895981e+00
8.210000000000000000e+02,5.737859015720568223e+00,3.803318712376240640e+00,-4.022974089984725055e+00,-3.614172253149824598e+00,1.859377109383129723e+00,-1.224667056329649117e+00,3.985330649935333369e+00,-7.544489486528974886e+00,-1.214529443874333037e+00,3.494187149435347806e+00,-1.500579009185783130e+00,5.978934412967395140e+00,-2.114693602203668643e+00,7.493085492797671776e+00,-6.128262948186332437e+00,1.716393926948524440e+00,-7.554207243394843729e+00,-1.108417542683165280e+00,1.307011438898523004e+00,-6.332559885492702989e+00
8.220000000000000000e+02,5.822485133231650956e+00,2.658710986958097600e+00,-3.701791535129920874e+00,-3.220038931062502385e+00,2.799137716517310359e+00,-9.250801268472086392e-01,3.688116356975580601e+00,-7.419231140042498396e+00,-4.328935910548740162e-01,3.227099229395273827e+00,-1.449548171668594509e+00,5.964780678136780701e+00,-2.916804756820132738e+00,7.284133210188318053e+00,-6.366274011815219680e+00,2.085676554589736220e+00,-7.511498763855859018e+00,-1.587949147967673058e+00,1.286124229876143055e+00,-6.480927850181191552e+00
8.230000000000000000e+02,5.649948779326029680e+00,3.578649886002507330e+00,-3.949621646646289008e+00,-3.308490477320795264e+00,2.344934085852668382e+00,-6.043053156957496341e-01,4.203023985361285852e+00,-6.893475358367051165e+00,-1.436950672643103832e+00,2.956806191672337381e+00,-1.622676343283458333e+00,5.573552988864433289e+00,-2.418329063929852918e+00,7.349192985714720905e+00,-5.958405220303215621e+00,1.913445231018863657e+00,-7.510893460837011482e+00,-1.272136777620028303e+00,1.125693732861767327e+00,-6.125723733693805961e+00
8.240000000000000000e+02,5.641489216618997382e+00,3.124543849355120528e+00,-3.897896312314805378e+00,-3.239809559275348860e+00,2.573526183309679638e+00,-1.029410860045407272e+00,4.269596690145165852e+00,-7.788701291960022921e+00,-9.707077510998071146e-01,2.816841273532032730e+00,-1.554949963494515863e+00,5.721425033135961513e+00,-2.110743996560505042e+00,6.987542557826055933e+00,-6.154078968650751769e+00,1.726481762517807494e+00,-7.642451250596533185e+00,-1.583344668338465766e+00,1.196553463262584938e+00,-6.427440829848024784e+00
8.250000000000000000e+02,5.706210138920909891e+00,2.866930527495489489e+00,-4.338646968683233851e+00,-3.390370474404392098e+00,4.060997678200720884e+00,-5.721227057261493165e-01,4.216030148872371264e+00,-8.659259000185965505e+00,-1.000909330801985408e+00,2.805934717225170072e+00,-1.493735754850549213e+00,5.867231989916442458e+00,-2.818554920988562085e+00,7.115952782048925229e+00,-6.181377552584730317e+00,1.301742512813436337e+00,-7.676663718387850111e+00,-1.158465901983090296e+00,8.390522399719296809e-01,-6.647884624955195498e+00
8.260000000000000000e+02,5.556374800604955588e+00,2.881987947472589795e+00,-3.846340639137205031e+00,-3.299576525014290773e+00,3.134960796072610023e+00,-1.619732865262568655e+00,3.978759132827318634e+00,-7.695773155483232486e+00,-5.476998040468923357e-01,3.033117546906102469e+00,-1.699314617125203597e+00,5.596426855969505176e+00,-2.683240435825563264e+00,6.447663645170246483e+00,-6.008029281023553381e+00,1.961263639698421768e+00,-7.454386237059894782e+00,-1.344686623868161623e+00,1.018753412431113503e+00,-6.632733769841055782e+00
8.270000000000000000e+02,5.616415438413293160e+00,2.110548333708901492e+00,-4.761000924256046929e+00,-3.412815387913542331e+00,2.691064562935159277e+00,-8.757982676855591286e-01,3.778924615689442934e+00,-7.057705642668802959e+00,-8.741328005032966697e-01,2.545070872705316400e+00,-1.824793081516896454e+00,5.548748636360550712e+00,-3.183960726491784410e+00,7.056079705047567430e+00,-6.097699193629946279e+00,1.630968996639725166e+00,-7.874198295521632751e+00,-1.297505029521222042e+00,6.833095697746855990e-01,-6.817737133608305911e+00
8.280000000000000000e+02,5.332426520617874033e+00,2.399519644461356904e+00,-4.481004219253062359e+00,-3.952706704310841701e+00,3.124538386234417153e+00,-1.069278123660666324e+00,3.756467962903808910e+00,-7.570935818509293647e+00,-1.380358260370539325e+00,2.700972360548799855e+00,-2.127110848624206962e+00,5.574781952121938389e+00,-3.716733382360860816e+00,6.414520570961825818e+00,-6.380776799419879630e+00,1.836864314818342336e+00,-7.811306114467325479e+00,-1.375187024546635106e+00,4.442258969655410450e-01,-7.019889713942354170e+00
8.290000000000000000e+02,5.254242693094482775e+00,2.782885165624184420e+00,-4.106219501912697467e+00,-3.779381010011404918e+00,2.645100369536035778e+00,-1.849092674062418951e+00,3.548803460698763956e+00,-7.336472541789044399e+00,-1.071379998858113636e+00,2.936619239561106376e+00,-1.838444730134225269e+00,5.267864698839358262e+00,-2.733759399990306704e+00,7.380140700930984288e+00,-6.383333781944502405e+00,1.216273246532123542e+00,-8.264493535115104095e+00,-1.047582117954847680e+00,4.018014860662727505e-01,-6.955186361326928690e+00
8.300000000000000000e+02,5.274207243330094386e+00,2.432217691032370954e+00,-4.238072479602962517e+00,-3.654045733725708622e+00,2.831442263277933691e+00,-1.342634262391713129e+00,3.392187852932505798e+00,-7.970757661565098573e+00,-1.189054969495637160e+00,3.276884853063303904e+00,-2.192910108841261252e+00,5.589321106858363919e+00,-3.483534537911716189e+00,6.302869642620869683e+00,-6.370291382008029579e+00,1.533407249536008710e+00,-8.507413796867107081e+00,-8.602840875616761807e-01,5.188605129311254505e-01,-7.353102644656575926e+00
8.310000000000000000e+02,4.978870702428027428e+00,3.119634493311240320e+00,-4.168202887258141587e+00,-3.576869925453951105e+00,2.184952750815046141e+00,-1.387451091982836893e+00,3.255598286546611320e+00,-6.907896005210863777e+00,-1.485227474795245417e+00,2.833697409186765270e+00,-2.366719530047511899e+00,5.392846277338024130e+00,-3.447327110559747165e+00,7.204723091070374785e+00,-6.294786291347144846e+00,2.094908870847675963e+00,-8.127045373601578859e+00,-1.632229723737259608e+00,5.108037827452632795e-01,-7.392451371159675766e+00
8.320000000000000000e+02,4.961952480542407784e+00,2.810712554351314285e+00,-4.463475470674109324e+00,-4.234082859988608227e+00,1.537728529255303567e+00,-1.315138675787222322e+00,3.214546611502669737e+00,-6.853239571712954614e+00,-1.685646490073646531e+00,2.955600846292438355e+00,-2.195228805159037400e+00,5.619395414756122697e+00,-3.783453729060476611e+00,6.397841725660160073e+00,-6.257928040426464555e+00,1.022311182598376833e+00,-8.485666583333562940e+00,-1.230243669590118216e+00,2.452541043662572195e-01,-7.238816711846256524e+00
8.330000000000000000e+02,4.401843927172074622e+00,2.763559347770307095e+00,-4.227212447678796003e+00,-3.923811757283735879e+00,2.796382257824012729e+00,-1.590094596135488647e+00,3.402952004053495294e+00,-7.245365523583146228e+00,-1.333076191700208302e+00,3.059590472572855990e+00,-2.330281731959256142e+00,5.410333763798518270e+00,-3.390799817112702730e+00,6.481494287983498026e+00,-6.264585268812168373e+00,1.647602599907946441e+00,-8.404386682820401688e+00,-1.531791912250670684e+00,-2.022065246523582771e-03,-7.411452794062191707e+00
8.340000000000000000e+02,4.606829356801194209e+00,2.749997262771140871e+00,-4.427562436683270874e+00,-3.719342490620397790e+00,1.962757917786062789e+00,-8.385219416697884398e-01,3.252981023045555808e+00,-7.749564243447786716e+00,-1.562435337488733422e+00,3.133839398883147886e+00,-2.584341469959486215e+00,4.939242779245944348e+00,-4.180863199920790585e+00,6.166828363570838967e+00,-6.617624636426716833e+00,1.115832900072609046e+00,-8.318556193984553815e+00,-1.120067051364827648e+00,-8.559960067693050956e-02,-7.614830726520593451e+00
8.350000000000000000e+02,4.344979643412258952e+00,2.817023437731877245e+00,-4.558840675824752608e+00,-3.931294526731842431e+00,1.433805749436017463e+00,-2.153622204208293311e+00,2.785117552154994236e+00,-7.979090010810025113e+00,-1.844357785197000998e+00,3.266735044276905420e+00,-2.524925163399687644e+00,4.842225473468469765e+00,-3.941797249598286257e+00,6.048664195830989243e+00,-6.444152768911850515e+00,1.244233040089427478e+00,-8.608717297711391936e+00,-1.403618878855852126e+00,-3.896436958210686141e-01,-7.836976621805524346e+00
8.360000000000000000e+02,4.105857938826387610e+00,2.567846190752221425e+00,-4.566938456142385583e+00,-3.944045006151625010e+00,1.939554860690693383e+00,-1.493100892585117023e+00,2.554321954894237745e+00,-8.689817313912612917e+00,-1.957398923492912335e+00,1.855016929316849694e+00,-2.813488148327921046e+00,4.805437218159458901e+00,-3.578365441723724505e+00,5.950610780889038054e+00,-6.548380597194396024e+00,8.188305105094894065e-01,-9.201456441599011882e+00,-1.497613725475569479e+00,-3.427270205532282343e-01,-8.008259082797017925e+00
8.370000000000000000e+02,4.089049065123766091e+00,2.503712210276144212e+00,-4.836234643704847791e+00,-4.140368236328139773e+00,1.976144628857010588e+00,-1.930699452660097570e+00,2.269465604812444859e+00,-8.647981268168042135e+00,-1.727428308248422750e+00,2.108338477230447428e+00,-2.794937348543289790e+00,4.732857812511277018e+00,-4.279049227630082441e+00,6.301534018557445549e+00,-6.810231576973273526e+00,4.892850901769145722e-01,-9.303395476014239662e+00,-1.712735725681844734e+00,-3.054759575425024520e-01,-8.196116207364893214e+00
8.380000000000000000e+02,3.807663963240677241e+00,2.162811171692269330e+00,-4.221822266847444993e+00,-4.285156743856581407e+00,8.835053593194008847e-01,-1.709501450584124171e+00,2.450504829030915044e+00,-8.389353834607044647e+00,-2.279487343530297583e+00,2.348518673554845559e+00,-3.040745081350237911e+00,4.529601050720003741e+00,-3.888343960151631418e+00,5.553123975987793948e+00,-6.678520444087778785e+00,9.191114172884078393e-01,-9.920501421351964666e+00,-1.697670304417324028e+00,-2.835252628789021179e-01,-8.373097887094818503e+00
8.390000000000000000e+02,3.881460380141128041e+00,1.885033464877444720e+00,-4.632702200943398019e+00,-4.476511630827237909e+00,2.029526509169373938e+00,-2.174048857400333823e+00,2.417406801701385888e+00,-8.142786271218893646e+00,-1.797986494864112217e+00,2.046789924398783267e+00,-3.054113167941534535e+00,5.006097121514715198e+00,-4.527881044732668059e+00,5.852075699014140042e+00,-6.867617350324025871e+00,6.757031195023616155e-01,-9.568346432326205075e+00,-1.603581925352555393e+00,-6.280994856402443149e-01,-8.306605679610589377e+00
8.400000000000000000e+02,3.858936962802761883e+00,1.544180147218583432e+00,-4.584760937128965708e+00,-4.028216206285104128e+00,1.070989301002212235e+00,-2.111323763163326817e+00,2.349707868089729423e+00,-7.845460071904538424e+00,-2.119836228494357488e+00,2.148395556739924217e+00,-3.544769618705344794e+00,4.921724731772009420e+00,-4.077566084486010212e+00,5.842432803482594750e+00,-6.604117907429785106e+00,2.853448529855883709e-01,-9.262142043623628140e+00,-2.227496175774699161e+00,-7.017398513763704049e-01,-8.457040181257008626e+00
8.410000000000000000e+02,3.975222317114908588e+00,2.027730062318509052e+00,-4.579047219672366609e+00,-4.146091325993001675e+00,1.315682670544280342e+00,-1.446584625374949251e+00,2.325185411221982967e+00,-8.892986155659842851e+00,-2.468920781270333098e+00,1.958107398719644232e+00,-3.063728753839635832e+00,4.749030994475933021e+00,-4.331575114187832476e+00,5.372091800050340815e+00,-6.650631036371335902e+00,9.786431623703761851e-01,-9.592543912225952596e+00,-1.761663980437163213e+00,-4.995390334445898861e-01,-8.808855467944482598e+00
8.420000000000000000e+02,3.542448214281948005e+00,1.919087270657836353e+00,-5.125067474710612636e+00,-4.697326288432306818e+00,1.131870303617640960e+00,-2.027498036699676653e+00,2.156611262992988109e+00,-8.769386020938094717e+00,-2.136944876283054295e+00,1.605390882410727027e+00,-3.424399355407011125e+00,4.520590495274836584e+00,-4.669086002392732304e+00,5.225651367988900731e+00,-6.909006703972573327e+00,1.107435959968537942e+00,-9.672652995054267677e+00,-1.801027433040280679e+00,-5.570051136443477935e-01,-8.582467118239337722e+00
8.430000000000000000e+02,3.678871282757348204e+00,2.238315507122972114e+00,-4.913479557298560785e+00,-4.730226271988646758e+00,1.638099807143986952e+00,-1.697007782334441384e+00,2.092300860758867564e+00,-8.201029662061683823e+00,-2.283905928357847337e+00,1.709865774478648737e+00,-3.354003806076272021e+00,4.576064890803341889e+00,-4.688349718063851590e+00,5.623874003215592055e+00,-7.013985634401231906e+00,5.638157536744800025e-01,-9.523208526666024909e+00,-1.751463599835542562e+00,-6.636870481570334990e-01,-8.733945328655803308e+00
8.440000000000000000e+02,3.563269490047149102e+00,2.070028836917020332e+00,-4.662347797964270235e+00,-4.353031753660036252e+00,1.966246757668154599e+00,-2.440170650932409480e+00,2.357089781633183723e+00,-8.879990563408998838e+00,-2.478299206143164124e+00,1.914727864165411297e+00,-3.395862480307752396e+00,4.443828322573726730e+00,-4.354860741698598048e+00,5.549617071617797492e+00,-7.098413728962693625e+00,7.566010233594789858e-01,-9.536730816748038464e+00,-1.827016618344877275e+00,-5.726286668131461699e-01,-8.661696527031503834e+00
8.450000000000000000e+02,3.404074208918526079e+00,1.460493589714285889e+00,-4.912938263181414911e+00,-4.581655748725612654e+00,2.154060709594875611e+00,-2.461200161280951093e+00,2.462080092233992268e+00,-8.297409088015097467e+00,-2.888974469319899541e+00,1.836645759720743731e+00,-3.266917220921825127e+00,4.749651044347277917e+00,-4.212536393052901396e+00,5.246536319300004969e+00,-7.108199645334075001e+00,6.935411415120190659e-01,-9.778868344260605028e+00,-2.070884403247678307e+00,-4.308626905074622870e-01,-8.487163437612279537e+00
8.460000000000000000e+02,3.849425919563740806e+00,2.032233456959626317e+00,-4.862583699822172534e+00,-4.636968402568692582e+00,2.728060594026281649e+00,-2.644474399068464265e+00,2.413357563614608292e+00,-8.583147095882836197e+00,-1.622779310821267806e+00,1.579083969794835118e+00,-3.452363583955007531e+00,4.777380030834928348e+00,-4.658491043452976932e+00,5.328854117855871486e+00,-7.253142964829644157e+00,7.013653683925403781e-01,-9.658290057572536114e+00,-2.019121576423783537e+00,-5.445506138801826657e-01,-8.657012801879101715e+00
8.470000000000000000e+02,3.413814506806470028e+00,2.145887289488375593e+00,-5.056397001858479179e+00,-4.662015172612099079e+00,2.259363365622731212e+00,-2.502719893555096498e+00,2.405061372259304164e+00,-9.461720948395372588e+00,-2.532572753057461767e+00,1.955865479949952856e+00,-3.379462076223952671e+00,4.790308840896518205e+00,-4.272347473750276237e+00,5.747705378872516313e+00,-7.118802295093388466e+00,8.126047881760178893e-01,-9.625825546345511796e+00,-2.253667811816198352e+00,-4.241083795045346161e-01,-8.692642234643013666e+00
8.480000000000000000e+02,3.601236946750404400e+00,1.736813648077138117e+00,-4.814772038227094875e+00,-4.573095690941546998e+00,1.238729695350130555e+00,-2.500690461852333790e+00,2.318866697306623426e+00,-8.402183363469957200e+00,-2.585413288890244132e+00,1.715151547271783983e+00,-3.273245754077722225e+00,4.745756344886467026e+00,-4.250351872596845659e+00,5.369021422120362708e+00,-7.108603503575841032e+00,8.112105857682969656e-01,-8.844195439615152310e+00,-2.160641261521112355e+00,-2.796824671926976258e-01,-8.755860777001672091e+00
8.490000000000000000e+02,3.454797397375076518e+00,2.147565347041500594e+00,-4.985200418315684168e+00,-4.700627118079200528e+00,1.866081977066321507e+00,-1.355385446575696040e+00,2.388784575131959187e+00,-7.828065539507093717e+00,-2.952330899329745240e+00,7.743114065029251813e-01,-3.130166317687065547e+00,4.931210230250252735e+00,-4.445117568681152598e+00,5.436497399364456307e+00,-7.109729068302453214e+00,6.154401113061911399e-01,-9.474933076911032259e+00,-1.341213690284470461e+00,-3.273821037907113096e-01,-8.480578941115537006e+00
8.500000000000000000e+02,1.843779365049175389e+00,-3.421932976765115209e-01,-6.739466804985636550e+00,-6.660765539433796789e+00,3.209629557100246444e-01,-4.306781214171747862e+00,4.552117225293968450e-01,-8.537605496518631654e+00,-2.392425939225439002e+00,1.996897336437787773e+00,-3.320153085433661833e+00,5.080950304141960139e+00,-4.342135343072637710e+00,6.014546024655466283e+00,-7.166226205352875134e+00,1.128605436162221975e+00,-9.545193820210121416e+00,-1.507059783142472575e+00,-1.185478901381639139e-01,-8.443626338655459307e+00
8.510000000000000000e+02,1.822730044373821245e+00,-3.100716840850953337e-01,-6.818285728214668495e+00,-6.739149050821674258e+00,5.857747798052831412e-01,-4.095235413828453019e+00,7.716124085874355165e-01,-7.962533454969024760e+00,-2.167028779599800448e+00,1.285946148269205391e+00,-2.957716409301259120e+00,4.889940385397342659e+00,-3.568951839655424951e+00,5.472927479537586848e+00,-7.177678772094115089e+00,7.149394753248993206e-01,-9.796918604269189146e+00,-2.117269505175760180e+00,-7.564616563614010025e-02,-8.378545483832304797e+00
8.520000000000000000e+02,1.924594499870056596e+00,-7.081308895905573386e-02,-6.913833649987681795e+00,-6.743862644260588901e+00,9.874651194780175167e-01,-4.047729885888161405e+00,4.716828280057768774e-01,-7.767751359064647865e+00,-2.372603007402678266e+00,2.027872227562741436e+00,-2.809386242511238141e+00,4.992675161009493046e+00,-4.192384781029318219e+00,5.628338617092462748e+00,-7.047340578380572929e+00,9.193628927803371154e-01,-9.401484106358523718e+00,-2.031568979696272592e+00,7.980953398254782283e-02,-8.246353835178990010e+00
8.530000000000000000e+02,1.997414165142350706e+00,4.336261836422547478e-02,-6.297647720845892749e+00,-6.559236258582740398e+00,2.570168809592709991e-01,-4.150539922775415391e+00,7.687714470203137473e-01,-8.637731200365774242e+00,-1.874889612872719269e+00,1.286198758608361414e+00,-2.683955196549182798e+00,5.280942142569707620e+00,-3.884380711498375494e+00,5.920640456281813790e+00,-7.050274593029337566e+00,7.391399821068809217e-01,-8.586092668351319901e+00,-2.210602346250396089e+00,1.798153358574503813e-01,-8.086404203323414919e+00
8.540000000000000000e+02,2.539168982152818721e+00,6.368666826552436128e-03,-6.089961607131536780e+00,-6.270521401804186823e+00,9.210181881062335929e-01,-4.648619259181494101e+00,1.075341282657165776e+00,-8.406784751266595634e+00,-2.033610978461758645e+00,2.146023923044788617e+00,-2.486578211492665780e+00,4.991112189115735731e+00,-3.729001340175161605e+00,5.996917313934843285e+00,-7.124597917141637815e+00,8.733633280605153093e-01,-8.881126480167763404e+00,-1.690911866132458252e+00,2.433599842750104880e-01,-8.002195626726782862e+00
8.550000000000000000e+02,2.300540452877235964e+00,6.550350078206021442e-02,-6.137264259114742160e+00,-5.875503005714080018e+00,2.545394501954446609e-01,-3.960625899966440766e+00,1.040371227830295897e+00,-8.203609762941866279e+00,-1.674837263828458767e+00,1.519556855503392923e+00,-2.428439220370198548e+00,5.326647126732999560e+00,-3.471467104259677861e+00,6.528627283295787009e+00,-6.822260552713109938e+00,1.431079094892995229e+00,-8.598461015508796379e+00,-1.242811043937598114e+00,5.171884595006391860e-01,-7.736181934998570320e+00
8.560000000000000000e+02,2.560949792326300933e+00,1.102123256151986919e+00,-6.103140342437079369e+00,-6.388593790537663963e+00,2.996484325479932820e-01,-3.266472555453455939e+00,1.050614370551789190e+00,-7.520867387741611232e+00,-1.123471085812987269e+00,2.048777565293061542e+00,-2.519187700092583082e+00,5.390766604376193705e+00,-3.264368104123758219e+00,6.105225809236573653e+00,-6.964207165174176595e+00,1.550642971517681268e+00,-8.606374166234738610e+00,-1.933134578038688822e+00,4.611689807252671858e-01,-7.413276444487841843e+00
8.570000000000000000e+02,2.773049578696570094e+00,7.695037635519648145e-01,-6.258420815153978189e+00,-6.067375048783921088e+00,6.316704597307373215e-01,-3.649419619282865845e+00,1.455402885664730750e+00,-7.444751476485556019e+00,-1.320387921531211539e+00,2.337457166248801066e+00,-2.262500812942074724e+00,5.037924972472493934e+00,-2.761666376194179762e+00,6.540717088630994880e+00,-6.709333123036296698e+00,1.538735950903884930e+00,-8.378795896247366315e+00,-1.470600741011645507e+00,6.002703357408255558e-01,-7.487067974817115612e+00
8.580000000000000000e+02,2.952967994415088171e+00,-2.639231435826083771e-01,-5.893884477764455454e+00,-5.838810448128079145e+00,3.648719872019303145e-01,-2.717697926755584525e+00,1.314583815855483229e+00,-8.167237624333104407e+00,-1.667156519310486695e+00,2.440947589884676194e+00,-2.091561536506151953e+00,5.329967538508587843e+00,-3.271354164715402746e+00,7.052915366314955747e+00,-6.655368930140402206e+00,1.857799545898841664e+00,-8.125125535630132845e+00,-1.190241336815736517e+00,9.180735970280828884e-01,-7.266078523467216499e+00
8.590000000000000000e+02,3.323853850992439352e+00,3.266001207588312694e-01,-6.060241508842364233e+00,-6.244869232272035831e+00,-5.411063216455271885e-01,-4.243691827006199624e+00,1.560295322302861276e+00,-7.723433276152403160e+00,-1.595119837757005277e+00,2.386992086459086782e+00,-1.800990855655022260e+00,5.633577201000266044e+00,-3.255806152017714616e+00,6.662681140653783807e+00,-6.708188138953878443e+00,1.585909248434970387e+00,-7.943177457490072868e+00,-1.109293767736424297e+00,8.814754386514772611e-01,-7.187217880438720563e+00
8.600000000000000000e+02,3.043421207947708318e+00,4.118341333384289427e-01,-5.902169980579450304e+00,-6.167287508447674149e+00,6.567233614948222442e-01,-3.360360354376858538e+00,1.554046145281734459e+00,-6.994056080300244282e+00,-1.252641329946220905e+00,2.623721268747935653e+00,-1.760838600446537061e+00,5.622744824069699554e+00,-3.378838148499339056e+00,7.040754670878285992e+00,-6.610790321584479656e+00,1.796923878576230704e+00,-7.718123902002127501e+00,-1.602155500006400057e+00,8.635891626171091628e-01,-6.892311191660920322e+00
8.610000000000000000e+02,3.330909978292392548e+00,1.044581608763152758e+00,-5.788051649812707034e+00,-5.913735199736803061e+00,1.600513523361049018e-01,-3.814291484734169124e+00,1.486444868619023918e+00,-7.337273710496210910e+00,-1.768721808017986952e+00,2.347647899969274921e+00,-1.599226361665889939e+00,5.764127028943192066e+00,-2.587989388475542718e+00,6.561372485395850163e+00,-6.485586914290090377e+00,2.201874087028874882e+00,-7.986894168500165314e+00,-1.262980834732986946e+00,9.110139970774453477e-01,-6.957809347542043277e+00
8.620000000000000000e+02,3.344413897542811931e+00,1.499516205446634665e+00,-5.825871305463917516e+00,-6.008701337182572821e+00,9.082825870792742284e-01,-4.076150570026378261e+00,1.524268904033060812e+00,-6.989083712813398463e+00,-1.588194911344823712e+00,2.955139251806323308e+00,-1.702882516405105351e+00,5.912560650655971806e+00,-2.890066648397838112e+00,6.765147142174674499e+00,-6.488883320104521957e+00,1.575468407238784341e+00,-7.339983307131116241e+00,-1.126882838666237063e+00,1.272944070614598244e+00,-6.778353321737954573e+00
8.630000000000000000e+02,3.475836106189509334e+00,4.749915497727829061e-01,-5.754049571982663203e+00,-5.657585194082323632e+00,1.006284390583219501e+00,-3.689562765641367648e+00,1.824258347857081519e+00,-6.766655115285971966e+00,-6.913003462302880209e-01,3.200708605986487321e+00,-1.261253858838627950e+00,5.691455164995476323e+00,-2.247560264673278407e+00,6.977078300383722897e+00,-6.412230207244470570e+00,2.023253141272080224e+00,-7.395264541820542270e+00,-1.246632022321860100e+00,1.408473748282453419e+00,-6.523431162197148581e+00
8.640000000000000000e+02,3.800551791862629702e+00,3.803651902697298692e-01,-5.575444734362529964e+00,-5.439018217047936865e+00,1.178229950067275045e+00,-2.851897082945031858e+00,1.942991612517478872e+00,-7.219586601620057387e+00,-8.785209717382151950e-01,2.954855379273600313e+00,-1.207268658872225675e+00,6.009670613899252167e+00,-2.898158302286505617e+00,6.963158145075656336e+00,-6.357588698037908159e+00,2.375292899395370583e+00,-7.637143496225085038e+00,-9.917511165956982566e-01,1.322747209151230452e+00,-6.425768539844785465e+00
8.650000000000000000e+02,3.975378622304219345e+00,1.130001478904364420e+00,-5.795117781716159655e+00,-6.123045360969472384e+00,-2.372401788133227107e-02,-3.438476136558086260e+00,1.918783454389731080e+00,-7.285846043615070045e+00,-3.988317424865505667e-01,2.767135095657699217e+00,-1.468242225475350216e+00,5.639996015815975205e+00,-2.665028966968924440e+00,6.965512291814341062e+00,-6.297501156761630803e+00,1.990058204874362247e+00,-7.900267473538831631e+00,-1.114236885073270678e+00,1.446016264616895253e+00,-6.343048030456196251e+00
8.660000000000000000e+02,3.897452849603862290e+00,7.500095103313879630e-01,-5.981604940515830471e+00,-5.862872300054320363e+00,1.238433171388866549e+00,-2.445234425460736105e+00,2.230961501121122126e+00,-7.894266530732201304e+00,-4.732667963022539892e-01,3.035658791559489700e+00,-1.668236099057319510e+00,5.830656927255589039e+00,-2.472277013558718206e+00,7.225483059872269465e+00,-6.248629616994666236e+00,2.131353044324215240e+00,-7.597480047709099793e+00,-6.800147019896738421e-01,1.482237745115570826e+00,-6.254831630021466360e+00
8.670000000000000000e+02,3.756070884589541414e+00,1.095471925742456332e+00,-5.651527864083463193e+00,-5.353273870576872540e+00,8.065497993297114920e-01,-3.295984229741767191e+00,1.884148533193146013e+00,-7.163829590169437544e+00,-6.884853256610874439e-01,3.210307762305776080e+00,-1.337494975901966532e+00,5.769163816282706136e+00,-2.610146980097514557e+00,7.285724493554297965e+00,-6.121887815499068353e+00,2.702320688565917006e+00,-7.283555086097263320e+00,-7.127051911588944133e-01,1.540950268432770720e+00,-6.418394177325042804e+00
8.680000000000000000e+02,4.031243845698704753e+00,6.938755832303751259e-01,-5.920487635289812367e+00,-5.793583229306454641e+00,1.424115478534795809e+00,-3.120760418782879686e+00,1.859216487524189887e+00,-7.697071296652122641e+00,-7.489299031604622625e-01,2.479933307256494857e+00,-1.517965374109784271e+00,5.739074363274565549e+00,-2.468572799865276224e+00,6.869101273588738898e+00,-6.154649222650983909e+00,1.892989761380274416e+00,-7.789417936067428272e+00,-1.127557384489487280e+00,1.431776006710455462e+00,-6.506176076003499453e+00
8.690000000000000000e+02,3.544019023868556939e+00,6.532261121795392977e-01,-5.755185122151951660e+00,-5.510743963155797509e+00,1.624456202039036512e+00,-3.115491635752777988e+00,2.057699587711614431e+00,-7.920174998668347399e+00,-9.568324587042462692e-01,2.710506607958298453e+00,-1.358802037627009129e+00,5.933600797647990532e+00,-2.154207395473687559e+00,7.927283523714896418e+00,-6.258568977911009412e+00,1.873926599379210023e+00,-7.748477356069525257e+00,-1.496942402576852071e+00,1.340078626511067128e+00,-6.372354413398962691e+00
8.700000000000000000e+02,3.570679400796991310e+00,1.289879657551962655e+00,-5.696705733448991893e+00,-5.870733971430130538e+00,1.355281734605195521e+00,-3.161445975528654806e+00,1.822520443079935326e+00,-7.228534852341746308e+00,-1.142207936309010075e+00,3.179567156363015457e+00,-1.651208066724735080e+00,5.885904658396156286e+00,-3.111167820086317981e+00,7.348625949414833158e+00,-6.422245267290017878e+00,2.184366708097174037e+00,-7.413511381825323987e+00,-1.174633354372852212e+00,1.246390963671017760e+00,-6.519876852703823111e+00
8.710000000000000000e+02,3.680680138332712126e+00,7.027882556642656153e-01,-5.831472272966705006e+00,-5.838612327151961878e+00,1.458331030579617327e+00,-3.113220634565640133e+00,1.786887710234041027e+00,-7.049085405616145827e+00,-6.426333641195438595e-01,2.804991404618304429e+00,-1.643769331784177057e+00,5.766353069312206259e+00,-2.263523699423594771e+00,7.021692064090232499e+00,-6.234150549794573948e+00,2.046915342494166623e+00,-7.953811385945623869e+00,-9.347356097689001331e-01,1.216415416770127766e+00,-6.431015176701967206e+00
8.720000000000000000e+02,3.210025333127955793e+00,9.893361148078565481e-01,-5.800650984614732053e+00,-5.738593210750641660e+00,1.939390052296319666e+00,-3.207638230309617366e+00,1.602450983710696164e+00,-7.434395774253031774e+00,-1.163385935597622822e+00,2.747835799017057656e+00,-1.682117822635029514e+00,5.717111997580507143e+00,-2.733663273836335339e+00,7.077301524172331604e+00,-6.435333951654051532e+00,1.881934634885169544e+00,-7.789969911734319297e+00,-1.133904120942369254e+00,1.130192520506899223e+00,-6.499089458345723713e+00
8.730000000000000000e+02,3.341947972712196790e+00,1.612841729071048391e-01,-6.507177475597585747e+00,-5.840481104210117458e+00,-6.260492330520706084e-02,-2.808709221657587740e+00,1.582155469279060700e+00,-8.213007124539227988e+00,-1.059807920535576597e+00,2.332102093280947308e+00,-1.797706162404032915e+00,5.577417132976304259e+00,-2.788230496042400919e+00,6.777404741857893100e+00,-6.381643860196152040e+00,1.617990716938055629e+00,-7.649423394430268530e+00,-1.742764401631882842e+00,1.128732983087990194e+00,-6.733250155147613825e+00
8.740000000000000000e+02,3.396281828078825615e+00,6.921111492822664690e-01,-5.604523274481341133e+00,-5.616677842351371908e+00,5.139624877097370703e-02,-3.622117969953736250e+00,1.883837014093167284e+00,-7.447091551699280387e+00,-6.242418462788964506e-01,3.165464957460883522e+00,-2.093436442647351292e+00,5.674939082058112483e+00,-2.936407912390718966e+00,6.996234803811859138e+00,-6.434747099064712650e+00,1.913375718309634710e+00,-7.947778430313895193e+00,-1.360669118157289637e+00,9.083927671351312849e-01,-6.947461784339071578e+00
8.750000000000000000e+02,3.162806634258922500e+00,6.482827114981148942e-01,-5.704588933496061109e+00,-5.955555457345004022e+00,7.581222730510626118e-01,-2.951772818655295172e+00,1.661422338673693710e+00,-7.777710881147296362e+00,-1.535461849574989657e+00,2.435651725407407486e+00,-1.766047551171272101e+00,5.423538344361739760e+00,-2.981735704404366860e+00,6.317703664128359264e+00,-6.458436466148799404e+00,1.692718118388314208e+00,-7.750934105899972337e+00,-1.309997042894987862e+00,9.283809281459021179e-01,-6.996280559254202558e+00
8.760000000000000000e+02,3.628788523583702741e+00,5.592804970791667163e-01,-5.761009025416987228e+00,-5.644336610358553052e+00,1.564252847287805892e-01,-3.001689519157929364e+00,1.478104298361144098e+00,-7.430231628515596043e+00,-1.111184387068492763e+00,2.577192258165451388e+00,-2.088511203501841607e+00,5.654340407837596061e+00,-3.152508569673039052e+00,6.677272387767563266e+00,-6.540899384948048123e+00,1.347830235746829919e+00,-8.120979135609815103e+00,-1.814866596325793502e+00,7.823271267750843139e-01,-7.012213622272909674e+00
8.770000000000000000e+02,3.034036187601094170e+00,-1.640550418928296006e-01,-6.174106747679592111e+00,-5.225321715962246039e+00,6.554401654613188910e-01,-3.528473209354062945e+00,1.306828867490387180e+00,-7.561258761802544193e+00,-1.681640142564315044e+00,2.730909387889448592e+00,-2.215135656595654368e+00,5.054693733134737244e+00,-3.027434078011427943e+00,6.735835193365229401e+00,-6.369947484303837726e+00,1.186922549955180539e+00,-8.311027411873727289e+00,-1.629313901807213361e+00,7.258169643891146938e-01,-7.089021525718850469e+00
8.780000000000000000e+02,2.976066097989894743e+00,9.958341897525693209e-01,-6.172140240879182116e+00,-5.577539306688064080e+00,6.658679241628229217e-01,-3.414488225708328439e+00,1.286325546280067122e+00,-7.378299376812225141e+00,-1.235704838716737308e+00,3.453751134369069220e+00,-2.404887759954025928e+00,5.320906656200314444e+00,-3.175553629010916090e+00,6.529544903386489629e+00,-6.478371130632244679e+00,1.305436424673523055e+00,-7.926297258181996597e+00,-1.048972020359412838e+00,4.014666475764377962e-01,-7.135998375649888814e+00
8.790000000000000000e+02,2.953790717093504714e+00,1.548332383729605355e-01,-6.133640397080978524e+00,-5.527095938525588892e+00,3.640660684002506864e-01,-3.540771763842329278e+00,1.120033751980484382e+00,-7.968271387971354258e+00,-1.581280571402725155e+00,3.179272453847355351e+00,-2.258597888324867409e+00,5.440899059971854079e+00,-3.482422637367139640e+00,6.819006322573729406e+00,-6.180155430811081985e+00,1.205697953543028778e+00,-8.314427009762390242e+00,-1.370463228773037390e+00,4.067987020351066518e-01,-7.320806653961572152e+00
8.800000000000000000e+02,2.901585223736031782e+00,5.238524706890417271e-01,-5.994782770215348222e+00,-5.814579830304113628e+00,5.332517998842006834e-01,-3.499398951289034443e+00,1.122757224058783754e+00,-7.640949565916726804e+00,-1.711204148494416932e+00,2.584060149589219257e+00,-2.411221937925074776e+00,5.367089049901019315e+00,-3.129239436984887934e+00,6.248187360118247824e+00,-6.431508510255493860e+00,1.471393188311330036e+00,-8.793275507993852713e+00,-1.577017300600766170e+00,1.626221395819974214e-01,-7.418995454290773672e+00
8.810000000000000000e+02,2.807731254772849461e+00,8.508649177366012228e-02,-6.701311753421813400e+00,-5.548961943183086554e+00,7.096100515516604590e-01,-3.402159161802964515e+00,1.008451662097528123e+00,-8.151601857931428441e+00,-1.001222154923108842e+00,2.480332605427570503e+00,-2.615469455935648835e+00,5.167132354749700340e+00,-3.405582021336592824e+00,5.952406112489613044e+00,-6.453099366950022286e+00,1.085806475962894257e+00,-8.931993885782166132e+00,-1.266800474897723516e+00,2.636326816574767751e-01,-7.403645684788366488e+00
8.820000000000000000e+02,2.798578881811763175e+00,7.110804088270561429e-02,-6.187154182751636533e+00,-5.335258545562268750e+00,1.245561546846417400e+00,-3.220595652496665906e+00,8.384082564271072568e-01,-7.806899837551008581e+00,-1.816516473358062767e+00,2.932976217168277167e+00,-2.494570247588043799e+00,5.119157171324657973e+00,-3.510940512348035281e+00,6.145213178047283620e+00,-6.352088075408190981e+00,3.638054174124133455e-01,-8.452648158176488735e+00,-1.511319755400537312e+00,-8.967193063091577487e-02,-7.439337678954583311e+00
8.830000000000000000e+02,2.773850665637558333e+00,1.936674440765095984e-01,-6.024323426134771786e+00,-5.188728718958415698e+00,7.202350399973161954e-02,-3.227643387943775810e+00,1.114568813001354242e+00,-7.457213390511290285e+00,-1.663272768825655668e+00,2.284869831765659054e+00,-2.742366327269442738e+00,5.470027399095745757e+00,-4.009347913984839806e+00,6.274081525293750516e+00,-6.231822643725807964e+00,1.427511353134853112e+00,-8.682873138965168991e+00,-1.363378174016417255e+00,-7.641898202660234174e-02,-7.549030131901194984e+00
8.840000000000000000e+02,2.430973307393661909e+00,6.111036261805808945e-01,-6.626027920361898360e+00,-5.355328116699642926e+00,3.755665139241318173e-01,-3.550482353508618516e+00,6.825638702559106985e-01,-8.405041941808912398e+00,-1.482924067846119076e+00,2.469907361593663087e+00,-3.101021924097906446e+00,4.950492508028688121e+00,-4.058422442254610019e+00,6.288485235977969268e+00,-6.487674155049906410e+00,4.280880121823672502e-01,-8.473584271636575238e+00,-1.262803354183859694e+00,-5.198533761297129824e-02,-7.614038858949268018e+00
8.850000000000000000e+02,2.691240988542851209e+00,3.068752857836041237e-01,-6.794879860920306491e+00,-6.029669080759961552e+00,-4.169374944855421816e-01,-3.340838528288686327e+00,1.055112273023485203e+00,-8.944640583723831639e+00,-1.624121093932370696e+00,2.605880004823427853e+00,-2.828569735843525113e+00,5.087979738759903725e+00,-3.635349234388759676e+00,6.132554945840087868e+00,-6.519876445641311413e+00,9.317042423435715204e-01,-9.248365590123791335e+00,-1.527730726415191143e+00,-2.205129065294204327e-01,-7.697679975616536829e+00
8.860000000000000000e+02,2.663847631899734392e+00,3.496112273111500190e-01,-6.639159361384203706e+00,-6.055683187515166210e+00,5.007044598619502240e-01,-3.500238279033174749e+00,7.108878527435149586e-01,-8.206564908246473777e+00,-1.721102163507266969e+00,2.625432046001062059e+00,-2.873035994287622241e+00,4.346255497178606042e+00,-3.740772685451445589e+00,5.686609394530745654e+00,-6.380850670920177770e+00,3.110194869129615514e-01,-9.100559379136839766e+00,-1.705238731416424791e+00,-2.460594779133837007e-01,-7.667332321039173948e+00
8.870000000000000000e+02,2.624600433014768530e+00,7.139873254507356215e-01,-6.551881521614205006e+00,-5.997048469338369436e+00,2.388008586739636396e-01,-3.313530829517024490e+00,9.409392352398512349e-01,-8.646356720535898432e+00,-2.298562473078685109e+00,3.174392968697535622e+00,-3.087102288901580671e+00,4.624723272149315001e+00,-4.005127315952617728e+00,5.923405144785839127e+00,-6.364956483224345263e+00,7.829570670535169752e-01,-9.026957894060618770e+00,-1.347572676184110030e+00,-1.635103856096756791e-01,-7.660038578880359772e+00
8.880000000000000000e+02,2.452831181057469223e+00,5.292559332632088553e-01,-6.608188009724102585e+00,-5.508332302768529587e+00,1.003190997198709855e+00,-3.241243229056112174e+00,8.505111692338176432e-01,-8.148322703694999447e+00,-1.561255550168643591e+00,2.923070141815680145e+00,-3.207263644113370393e+00,4.613501160977766524e+00,-3.677253450623221731e+00,5.645336125534541338e+00,-6.427449881225119732e+00,9.158628948639390144e-01,-9.372256627806878626e+00,-9.478410352195694166e-01,-1.804370397087747269e-01,-7.759815337365234988e+00
8.890000000000000000e+02,2.485858470274783460e+00,7.706002602089085940e-01,-6.578761751018778803e+00,-5.865098062682573499e+00,3.668371306524795261e-01,-3.156526840350581953e+00,3.234350800601015208e-01,-8.098493810320839259e+00,-2.173579969186455241e+00,2.703678595420560882e+00,-3.214738843515422939e+00,4.593474883233987782e+00,-3.719819839081141666e+00,5.898962354760875826e+00,-6.663187306681154887e+00,4.940594706908668643e-01,-8.587155579414618600e+00,-9.278918900663026825e-01,-3.234844540049771622e-01,-7.841648165366483347e+00
8.900000000000000000e+02,2.178370065073841566e+00,5.301546748790697539e-01,-6.940935870192320500e+00,-5.963888526781813582e+00,8.009951955127251333e-01,-3.115409384149443905e+00,7.065240878244830602e-01,-8.383229600322252395e+00,-2.145356204974464553e+00,2.982316673819271902e+00,-3.150115041322209208e+00,4.384970538113332594e+00,-4.282461159922552163e+00,5.573265779665701025e+00,-6.307745752979198706e+00,8.966715328847310040e-01,-8.673319404171056846e+00,-1.560338203824655157e+00,-2.850311527555933200e-01,-8.013686366160811758e+00
8.910000000000000000e+02,2.543303604082709946e+00,2.005388352806885544e-01,-7.100970374372002070e+00,-5.367799349030136113e+00,2.794134459127196601e-01,-3.600153379562919920e+00,6.823348857129345468e-01,-7.313277907170424363e+00,-2.057129050528748504e+00,2.713769150811261355e+00,-3.153882358485811999e+00,4.700561041441562615e+00,-4.385643241525207792e+00,5.718164014561459396e+00,-6.477322452839931799e+00,7.193421517947189425e-01,-8.937858412872442315e+00,-1.677616983639623971e+00,-3.717594250054142013e-01,-7.957878573947049894e+00
8.920000000000000000e+02,2.364077253283905389e+00,1.121898318719233067e+00,-6.638393463424912433e+00,-5.790165932819551387e+00,1.030045777532289375e-01,-3.286368169716607390e+00,7.105784601909042042e-01,-8.586147951943301493e+00,-1.868064853344865384e+00,2.289871642732281387e+00,-3.229101641644445131e+00,4.854250827681228841e+00,-3.676333664535768264e+00,6.112350891634279471e+00,-6.692842660245256425e+00,1.042451941558867334e+00,-8.356060171934815983e+00,-1.118484529083507040e+00,-9.327732271963329325e-02,-7.873181876577215021e+00
8.930000000000000000e+02,2.395592914264411011e+00,1.966659109490114798e-01,-6.943921887776391522e+00,-5.380450503703387177e+00,2.908073287615573488e-01,-3.644159357453724102e+00,6.001303456669681013e-01,-8.221523018704653296e+00,-2.043824479109453751e+00,2.382265874699465602e+00,-3.060417456477852571e+00,4.589749023142407403e+00,-4.490584709512356554e+00,5.516029072052995197e+00,-6.601311120499585350e+00,9.346991830382074262e-01,-8.884273087034337379e+00,-1.290998860971450224e+00,-4.781683191070740246e-02,-7.833342417572881189e+00
8.940000000000000000e+02,2.486171552124968098e+00,1.377941632104817682e-01,-6.746199549702578402e+00,-5.528532909684870766e+00,3.417338265897509886e-01,-3.516165426672370309e+00,6.360238056213978197e-01,-7.565205062875537401e+00,-1.950196362644058823e+00,2.833568784505341220e+00,-3.144617592060306333e+00,4.666362095284791955e+00,-4.098816458075345004e+00,5.742936016878712913e+00,-6.676375874126997623e+00,7.616541016125710772e-01,-8.692443087101642263e+00,-1.439835208623489127e+00,-1.933459567534041579e-01,-7.885088471233995477e+00
8.950000000000000000e+02,2.639663055034833228e+00,2.690062421934935610e-02,-6.908591644359052708e+00,-5.806823973248387283e+00,-3.134750885997117376e-02,-3.292299432734474784e+00,7.256724321383902776e-01,-8.102576117390766441e+00,-2.214895722707804104e+00,2.675471498421126970e+00,-2.964338345508280348e+00,4.660425778898495075e+00,-4.418167298809166255e+00,6.126130159455624558e+00,-6.539048339793026798e+00,1.068638545008649743e+00,-8.699634820216694209e+00,-1.271325063531495658e+00,1.350592937616139633e-01,-7.704938990444400559e+00
8.960000000000000000e+02,2.495671955399963782e+00,6.784897638326928826e-01,-6.708317133449080316e+00,-5.373693037306718878e+00,1.077152639910836651e+00,-2.891017246215139558e+00,4.192363264785814447e-01,-8.196809192412437994e+00,-2.174410690827083492e+00,2.643107953731820281e+00,-2.731391842207764320e+00,4.537862715772476463e+00,-3.552225349212852379e+00,6.562841321665578320e+00,-6.575031661101411018e+00,5.209603795917053803e-01,-8.782801030278909238e+00,-1.229850923203072766e+00,5.944909309211921650e-02,-7.653047176650472849e+00
8.970000000000000000e+02,2.825107634283686053e+00,8.032735671044217707e-01,-6.866471285456562157e+00,-6.237953595442983001e+00,9.589456823776404404e-01,-3.410627116863093722e+00,6.492660080819760982e-01,-8.306334918984465077e+00,-1.681298639671299000e+00,2.783889157029476369e+00,-2.777820182260798632e+00,4.874011205854612783e+00,-3.341293045025613306e+00,6.179959781475079517e+00,-6.553490086909936174e+00,1.537307854176502175e+00,-8.393176066571911065e+00,-1.189004239989370992e+00,6.684082858885967426e-02,-7.354527173272560781e+00
8.980000000000000000e+02,2.927525478976264139e+00,1.266166330974966669e+00,-6.243215057717741878e+00,-5.654721615983033800e+00,1.379308874514793004e+00,-3.054170602431552695e+00,9.166500384815982061e-01,-7.705575500833316660e+00,-1.827470941703348117e+00,2.619727020083666424e+00,-2.717825813145815061e+00,4.849739462898284614e+00,-3.354836821950777814e+00,6.381371942282715537e+00,-6.562650682138473357e+00,1.435522662931312476e+00,-8.321102588488168195e+00,-1.582505106781135984e+00,3.287766735046172561e-01,-7.330143401129882719e+00
8.990000000000000000e+02,2.854989982926951608e+00,8.894222384339792731e-01,-6.615873779245757369e+00,-5.593875899043974087e+00,9.959129388129397409e-01,-3.760434673065554012e+00,6.062084615960369183e-01,-8.185363104034005133e+00,-1.462142443271776227e+00,2.984245494031244395e+00,-2.483941378015352086e+00,5.006719001715818074e+00,-3.494050605331830983e+00,6.282291907638091644e+00,-6.592059555292863138e+00,1.018434621637963167e+00,-8.102853229769563015e+00,-1.544935981912693324e+00,5.049681353309086740e-01,-7.425662724484187294e+00
9.000000000000000000e+02,3.156971899971154905e+00,9.762770001206915182e-01,-6.472607212097092777e+00,-5.874216789633757152e+00,6.802540212850314294e-01,-3.015662556336972333e+00,9.485121548667747593e-01,-7.000316887317243442e+00,-2.055712907334230621e+00,2.892070166340513726e+00,-2.411785482883038512e+00,5.198145408606892559e+00,-3.331269660546962275e+00,5.813358963899977638e+00,-6.436501406875247966e+00,1.493401713481701920e+00,-8.088079300267249749e+00,-9.243902413457674161e-01,4.462534606886667254e-01,-6.969012821103294009e+00
9.010000000000000000e+02,3.157178145053728624e+00,8.114941724225732678e-01,-6.127427462879453834e+00,-5.547110965625780210e+00,1.478506959095621687e+00,-3.133681669388832525e+00,1.226883246473552846e+00,-7.324200421285373963e+00,-1.580927857436871253e+00,3.460247352129492970e+00,-2.521875372414339900e+00,5.250064761766047639e+00,-3.072511750099204075e+00,5.839886126028667412e+00,-6.248446140490171885e+00,1.413852960334367248e+00,-7.947181897140576545e+00,-1.269431013854541712e+00,7.466165591167925886e-01,-6.970479809461603615e+00
9.020000000000000000e+02,3.295823710906019777e+00,1.108317835727703260e+00,-6.115621451704068789e+00,-5.680274437682473199e+00,1.532733665253951827e+00,-2.614773196477967687e+00,1.180838286357650313e+00,-7.473931103513386631e+00,-1.415263783117685525e+00,2.616672676377714168e+00,-2.171973142796203238e+00,5.481559784877525487e+00,-2.805336245561814490e+00,6.725523958887529297e+00,-6.335657082990805655e+00,1.697405704495713596e+00,-7.459739479858351174e+00,-1.014965744059979524e+00,7.435019772260604842e-01,-6.539518005183136751e+00
9.030000000000000000e+02,3.395921969294686704e+00,9.092040522944038194e-01,-5.899254387515220799e+00,-5.386259250379903385e+00,1.082045060456837904e+00,-2.586784859436061623e+00,1.125191992839855937e+00,-7.452515803457090193e+00,-1.100240745929079722e+00,3.012378761709703312e+00,-2.173732474812403836e+00,5.151526192340763366e+00,-3.355286010642097416e+00,6.403322484145376414e+00,-6.319193718227292145e+00,2.257712344624007716e+00,-7.901449949829197017e+00,-1.365053744930717183e+00,7.490684753126095607e-01,-6.716895300914947242e+00
9.040000000000000000e+02,3.508647541718111551e+00,8.429560666553773673e-01,-5.643754705634609792e+00,-5.317866772511802509e+00,1.037197790324798641e+00,-2.702282432830948267e+00,1.570105980340736673e+00,-7.449872978207516816e+00,-1.018817911023616185e+00,3.242950034769111589e+00,-1.856475963799652851e+00,5.245191313955571921e+00,-2.147041331582287160e+00,5.871816840010951388e+00,-6.206700874825053837e+00,2.056173951970222014e+00,-7.294038393476473203e+00,-1.055300008291553793e+00,9.658758189587381970e-01,-6.650305895765728614e+00
9.050000000000000000e+02,3.825573228733673226e+00,8.365813826680981169e-01,-5.756136404342218960e+00,-5.468091578518859741e+00,1.805301435244943020e+00,-2.528699673366337386e+00,1.576033670933697284e+00,-7.538091961550787978e+00,-4.708871946069173031e-01,3.135868009783392640e+00,-1.788938307366963798e+00,5.312343184619520819e+00,-2.379165643289639309e+00,6.770211823704421761e+00,-6.338865865830036306e+00,2.096192856789114600e+00,-7.186609732164880526e+00,-1.288138435226681811e+00,1.128422844883380849e+00,-6.282719827598920226e+00
9.060000000000000000e+02,3.862322511683033088e+00,8.979812614274186311e-01,-6.005855719491355771e+00,-5.513808790733339293e+00,2.233196188971266150e+00,-2.781652305168011541e+00,1.774676101497143499e+00,-8.009967889632649829e+00,-1.233370183391361508e+00,3.208047463692531576e+00,-1.880069932584663928e+00,5.811172958961861035e+00,-2.516910754508842718e+00,6.350931103478947293e+00,-6.265236121121184887e+00,1.775280313211372585e+00,-7.405363396413932264e+00,-6.997489651512429631e-01,1.197166344038505859e+00,-6.143533000815976308e+00
9.070000000000000000e+02,4.147868759055086230e+00,1.117389480698502524e+00,-5.701389862903784689e+00,-4.745556897865536250e+00,1.938243992786321090e+00,-2.338295677542980400e+00,1.640778738519652169e+00,-7.308815606928262376e+00,-8.650736983248097367e-01,3.754638429721258497e+00,-1.427912545979510783e+00,5.824662979417388975e+00,-2.734482399339001724e+00,6.592804140813811387e+00,-6.165126463140063073e+00,2.693195720100525214e+00,-7.279365794065171258e+00,-5.534512505918525171e-01,1.473127696944291243e+00,-5.877274786011190244e+00
9.080000000000000000e+02,4.549675815173785942e+00,4.142927979717316855e-01,-5.681441348640689171e+00,-5.055570047251825017e+00,2.218867640265888230e+00,-2.503592422931633088e+00,1.953775523158133742e+00,-6.627920588047289563e+00,-6.067827211725779213e-01,3.282925158958720502e+00,-1.403110457835326397e+00,5.471336399724977539e+00,-2.208201554167939840e+00,7.084701799616841988e+00,-6.024003248551976775e+00,2.750929818718111264e+00,-6.595562571825904996e+00,-9.115393344370114059e-01,1.615094188819273802e+00,-5.679479142837842609e+00
9.090000000000000000e+02,4.579980837557578788e+00,1.091699102288059553e+00,-4.902397898208437965e+00,-4.392828652562672964e+00,2.244272666066041033e+00,-2.239001022490382020e+00,2.056723373481713413e+00,-7.071235285799223114e+00,-1.625050053462960831e-01,3.602611342842586328e+00,-1.161382764612950202e+00,5.889520519894825945e+00,-2.474594771500981949e+00,7.337511937899151349e+00,-5.826413641074789318e+00,2.664266756902835986e+00,-6.738818893534570087e+00,-7.895646820976612856e-01,1.706843803338598198e+00,-5.688899334624054838e+00
9.100000000000000000e+02,4.794497392245587797e+00,1.136875143108545538e+00,-5.861324410232419346e+00,-4.982782361908354218e+00,2.268041408937639503e+00,-2.747341163212897008e+00,1.851289784452293530e+00,-6.527700537623074339e+00,-5.054475147534668311e-01,3.999219547513246376e+00,-7.774336817113183251e-01,5.802913069811619806e+00,-2.123179805705264656e+00,7.016250115593815728e+00,-5.853527109638200443e+00,3.253704474139039071e+00,-6.412254963885925640e+00,-6.977452145476594758e-01,1.637328109082348604e+00,-5.343093605076655095e+00
9.110000000000000000e+02,4.844161044163607599e+00,7.654213340196635018e-01,-5.174118798261637231e+00,-4.943895377885776377e+00,1.765934120799425244e+00,-3.126995365594736676e+00,1.954813377787297801e+00,-6.519302927898129596e+00,-4.288803758659294751e-01,3.506669428635290853e+00,-8.605027004108265487e-01,5.528014984078979843e+00,-1.839627060565455441e+00,7.396848831351340969e+00,-5.851609971969817359e+00,2.384402229154423569e+00,-6.600748921989531226e+00,-5.651509880172080891e-01,1.739550205515764558e+00,-5.528342358489530817e+00
9.120000000000000000e+02,4.452747948912141318e+00,1.024715585995311207e+00,-5.638354608407467161e+00,-5.109078151122013800e+00,2.013162967573586037e+00,-2.517433976400081264e+00,2.474617473566495196e+00,-6.859801357697137725e+00,-4.494120792191074742e-01,3.012732340693317745e+00,-1.320583620792043611e+00,5.813575392625067728e+00,-2.226172757915043210e+00,7.068718367625151267e+00,-5.766183667826958903e+00,2.464104336547579877e+00,-6.759316476209005664e+00,-6.784127095334659963e-01,1.755044334087079827e+00,-5.393254735250200049e+00
9.130000000000000000e+02,4.719119224580050620e+00,7.278307227557336834e-01,-4.996926918454736466e+00,-4.672718430439821269e+00,1.922886723225966321e+00,-2.118618846302287473e+00,1.730065127005557590e+00,-6.894913966750185530e+00,-6.871945726781940600e-01,3.122772561422510584e+00,-1.128517506097739931e+00,5.607818868746624830e+00,-2.338467186633861772e+00,7.223136453466796780e+00,-6.063725381742449017e+00,2.197119779373885695e+00,-6.496512218438214248e+00,-5.057556336071062919e-01,1.798154171210329499e+00,-5.477462666797892510e+00
9.140000000000000000e+02,4.717557029952601511e+00,1.293921341320702245e+00,-5.504230242189075639e+00,-4.842371457618508401e+00,2.501537184194168262e+00,-2.946694127033954835e+00,2.110216298338250862e+00,-7.363214912236506038e+00,-3.947297012072914502e-01,4.126623058569940383e+00,-1.068746740389326266e+00,5.678142550187000204e+00,-1.562643397375993004e+00,6.926553448199202379e+00,-5.906192496848500895e+00,2.762479660794104674e+00,-6.723291566700633659e+00,-7.500092639224122948e-01,2.030547148478462738e+00,-5.357777678711224567e+00
9.150000000000000000e+02,4.560994024521883183e+00,1.096238517769754894e+00,-5.487591282294445705e+00,-4.774348892526903754e+00,2.330966013105862711e+00,-2.723347841641175382e+00,2.285951901814759601e+00,-6.358043003133307280e+00,-6.000224975296037933e-01,3.339675876402237620e+00,-1.146282051141674474e+00,5.562816951432287382e+00,-2.147037150834716357e+00,7.131792777583886078e+00,-5.785306116602370707e+00,3.195795593121987466e+00,-6.270468584102103726e+00,-5.981042671275215161e-01,1.690179852347833522e+00,-5.188183233873076894e+00
9.160000000000000000e+02,4.583448255626247025e+00,1.009767548433145645e+00,-5.868283248940872276e+00,-4.611918319788841814e+00,2.652233013115051108e+00,-2.195809583962986977e+00,2.133762819900574037e+00,-6.144657171548519869e+00,7.138548727675309014e-02,3.801514069081498803e+00,-9.641013474698603147e-01,5.766839906966009011e+00,-1.649330001260530087e+00,7.727237958118615246e+00,-5.880667151834433781e+00,3.149591665261966877e+00,-6.737293655442641693e+00,-2.947692358896009113e-01,1.793996425547371931e+00,-5.318535604655106219e+00
9.170000000000000000e+02,4.507190027062617510e+00,1.236792901674331757e+00,-5.355548959640595186e+00,-4.979296648665136438e+00,1.912330921576753218e+00,-1.999430193762531616e+00,1.998801297736988225e+00,-6.232494575309144302e+00,-9.245635953291034825e-01,3.196320097659269610e+00,-1.021249766399229708e+00,5.890531314162506860e+00,-2.178535011710359459e+00,7.689140877501065674e+00,-5.889259067168623574e+00,2.313792351346309228e+00,-6.305970159341301340e+00,-3.503129763001590069e-01,1.729304997414565337e+00,-5.340420564411179960e+00
9.180000000000000000e+02,4.586520716997144476e+00,9.440123722779187876e-01,-5.159096333563848447e+00,-4.155067793421061140e+00,2.043735872633273498e+00,-2.052015045324976583e+00,1.873366973509185573e+00,-6.488420451761578001e+00,-5.628159930503264796e-01,3.720551744754236001e+00,-1.072046392510730417e+00,5.409028234524586587e+00,-2.640786269398580188e+00,6.514853612824422768e+00,-5.885108138750512197e+00,2.469460529214216216e+00,-6.433240415174537929e+00,-4.604879845244809200e-01,1.884690604176811446e+00,-5.406551298587824128e+00
9.190000000000000000e+02,4.821893912367515078e+00,8.223647723529627918e-01,-5.794196952850168891e+00,-4.816701125039538844e+00,2.095714359170806507e+00,-1.994622301890176530e+00,2.234136674744570783e+00,-7.392358470254047909e+00,-6.247340797238195576e-01,4.235653208402288428e+00,-1.471568543278457319e+00,5.912560199904204339e+00,-2.417032862278372107e+00,7.466543576786521363e+00,-5.838983757065875579e+00,2.599540677587629300e+00,-7.309835640529095180e+00,-4.842010797485934992e-01,1.561309058938397110e+00,-5.673532697470786701e+00
9.200000000000000000e+02,4.398395601676664768e+00,1.670103493484795365e+00,-5.766781377685901155e+00,-5.077004345938018304e+00,3.038673277481279467e+00,-2.194657310816038098e+00,1.651119263954194727e+00,-7.062456634674826539e+00,-7.800555966483354586e-01,3.233916754236510371e+00,-1.548722357430345919e+00,5.562025828493339930e+00,-2.220032605419106631e+00,7.020791830265240563e+00,-5.860524674073215756e+00,2.617774413619041507e+00,-6.594585282785815572e+00,-3.704885317071403006e-01,1.522959077993200072e+00,-5.483857927592304726e+00
9.210000000000000000e+02,4.409970528722351624e+00,4.897866562671348012e-01,-5.604103374991916908e+00,-4.238876131348710885e+00,1.704191576097799254e+00,-2.301316846513333125e+00,1.751870541487444921e+00,-7.856453905524684700e+00,-5.801630607040950682e-01,3.779506508816373955e+00,-1.453880687396013727e+00,6.075796683299429013e+00,-1.923182414965822540e+00,7.157642229995850869e+00,-5.839701133519035636e+00,2.889948688841030844e+00,-6.848981865984491435e+00,-4.478252118103331902e-01,1.390405741549839869e+00,-5.710553820602782160e+00
9.220000000000000000e+02,4.472379735771315090e+00,1.576210475661587340e+00,-6.001435350901505039e+00,-4.602299864769199722e+00,1.842064248192887055e+00,-1.984924713290342924e+00,1.689463906304469853e+00,-7.105789105957086349e+00,-5.477785869900720916e-01,3.678207487620194005e+00,-1.770699985263099130e+00,5.572949837680276630e+00,-3.009683370744436370e+00,6.769186711708852222e+00,-5.894235048871864002e+00,1.907185929471644670e+00,-6.482686451549074746e+00,-7.229304072656010938e-01,1.413823998243257662e+00,-5.790877863039725959e+00
9.230000000000000000e+02,4.605725818308573416e+00,1.562896393631467262e+00,-5.767898163883725005e+00,-4.782076190222678491e+00,1.499749329376136142e+00,-2.607418053529754420e+00,1.731554285041197572e+00,-7.324469113871723280e+00,-3.716726605074077150e-01,3.983103160007693599e+00,-1.643783978126500456e+00,5.556235959973007787e+00,-2.580333834024028050e+00,6.790858943192564112e+00,-5.801728206200309046e+00,1.893421165820483587e+00,-7.175304631955597756e+00,-2.393400598659858880e-01,1.399437356973294522e+00,-5.698929266825179418e+00
9.240000000000000000e+02,4.334319417234359761e+00,1.344099467634669809e+00,-5.616917530163381578e+00,-4.404178898278518162e+00,2.280332818465911515e+00,-2.018314210974823553e+00,1.987225973501314913e+00,-7.398656524198956141e+00,-7.576726197010134056e-01,4.412824525940764353e+00,-1.752603964898289846e+00,5.752511769733570368e+00,-2.673675438372195234e+00,6.724881057021415032e+00,-5.809955890956294056e+00,2.629098724844212143e+00,-6.762628145919913791e+00,-9.271805528764891502e-01,1.325412192266886002e+00,-5.645672406941272037e+00
9.250000000000000000e+02,4.398825769751756987e+00,1.283843658435820378e+00,-5.730568087715388614e+00,-4.550767135052987911e+00,1.798397397933253927e+00,-2.944914749838574153e+00,1.324404490324338379e+00,-7.338350412170581372e+00,-9.589170548765306723e-01,3.750728178448616834e+00,-1.892327942138523955e+00,5.637053283630532263e+00,-2.579020439043457014e+00,7.078482505436433314e+00,-5.621343372444664865e+00,2.069939479256675874e+00,-6.977724002252915447e+00,-4.868756934756987009e-01,1.175645946356999927e+00,-5.639277763391898013e+00
9.260000000000000000e+02,4.252699006654834690e+00,8.272200753862077871e-01,-5.780704075777157058e+00,-4.462244855766172691e+00,1.556491369310977868e+00,-2.151924304215598660e+00,1.497491379316896687e+00,-7.903157750596584208e+00,-4.890891211448699649e-01,4.153182526031332422e+00,-2.051279100859168203e+00,5.288300954190382264e+00,-2.596409097380207420e+00,6.718054259872681122e+00,-5.704822782498420786e+00,2.241351920131994913e+00,-6.662656871372918843e+00,-3.483501612763226785e-01,1.003008441710018683e+00,-5.952850203251213834e+00
9.270000000000000000e+02,4.299553395641995124e+00,1.051774262930179171e+00,-6.024271939783632845e+00,-4.347448001419241592e+00,2.349855919660319703e+00,-2.355346943047013752e+00,1.539089081798385106e+00,-7.412720805994307050e+00,-1.043858178205243625e+00,4.192104683514865648e+00,-1.875028325492542169e+00,5.620032590663827321e+00,-2.844853294854848169e+00,6.486158782367864362e+00,-5.613723624372116028e+00,1.716892907611784702e+00,-6.659306398598957344e+00,-3.181002793734363787e-01,1.015176933167424522e+00,-5.839227837937441379e+00
9.280000000000000000e+02,4.261462024066618781e+00,1.126170188488949453e+00,-5.500330626379538401e+00,-4.765685665051411668e+00,2.466592060381307849e+00,-2.265428450523145454e+00,1.594883199011834174e+00,-6.765943858022071211e+00,-7.065461759032798383e-01,4.114885332755274128e+00,-1.962399608361985459e+00,5.241257682366383008e+00,-2.229103413453793703e+00,6.082946658629922787e+00,-5.527142108819404598e+00,2.746719341056011121e+00,-7.029969967385484075e+00,-5.308706889213102853e-01,7.660288161411158425e-01,-6.061937736067542382e+00
9.290000000000000000e+02,4.407955082280800241e+00,6.292005872900199304e-01,-5.940492330026604151e+00,-4.607714248477686958e+00,9.147436014822958317e-01,-2.430960820155271485e+00,1.497311678407699187e+00,-7.601758330525687946e+00,-9.918322046481417020e-01,3.696737048851505669e+00,-2.171654108365573155e+00,4.960331976377480245e+00,-3.270981051535117867e+00,6.693867326799500361e+00,-5.717833578906545533e+00,1.627771202141181206e+00,-6.970386270386733862e+00,-9.957271607199855712e-01,6.475525079578861032e-01,-5.881475188445627111e+00
9.300000000000000000e+02,4.118875995205827145e+00,8.569271482706243281e-01,-5.776848696597316035e+00,-4.224478380271671440e+00,9.315151487462717261e-01,-2.791095288668646646e+00,1.271897798343382124e+00,-8.138154909130806303e+00,-1.345504218307202349e+00,3.655663026005026239e+00,-2.510465815200413342e+00,5.384894719423132692e+00,-3.512891110826331875e+00,5.854165500570871927e+00,-5.920700363531864241e+00,1.919700307052931043e+00,-7.088005381756534717e+00,-8.320450512113281016e-01,5.532716386737215331e-01,-6.146892738928984912e+00
9.310000000000000000e+02,4.053352846937825049e+00,3.388564821721217202e-01,-5.946423140010344888e+00,-4.318153886195232438e+00,1.983356851678967692e+00,-2.258889759595893221e+00,1.033281420866185130e+00,-7.380792860956664647e+00,-1.061778808521428363e+00,3.844143850553495501e+00,-2.332236263341076032e+00,4.808980579082353657e+00,-3.139274756307613767e+00,6.246240744535132450e+00,-5.889387048044897099e+00,1.558530231638296737e+00,-7.401188467657886072e+00,-9.296212593139354663e-01,5.802470694251326000e-01,-6.476546191134978869e+00
9.320000000000000000e+02,3.898773630887123254e+00,3.526185489937376238e-01,-6.123721339519584639e+00,-4.610424591101583758e+00,1.998193385511958908e+00,-2.550701930965689979e+00,1.102283116332439583e+00,-7.520370262957161600e+00,-1.013305476147217554e+00,3.781004628862805639e+00,-2.659335558063965710e+00,4.759014698127979059e+00,-3.654766130351907449e+00,5.835908732668829479e+00,-5.765050229432530315e+00,1.124120572825865416e+00,-7.752351198447501091e+00,-8.219640396121272730e-01,4.013084082140904729e-01,-6.507682600900348113e+00
9.330000000000000000e+02,3.763152509732170525e+00,3.398799295416344290e-01,-6.133023381263477347e+00,-4.714749643552818448e+00,1.356006740003419475e+00,-2.596820904660468887e+00,5.585638254510063572e-01,-7.805809714722423465e+00,-1.537637901547966202e+00,3.137134978125962093e+00,-2.873696953506525098e+00,5.038275821854616865e+00,-3.557918976683945633e+00,5.806880695306196216e+00,-6.071305286864002504e+00,2.013648224586079394e+00,-7.863542432342953248e+00,-7.083315037806435788e-01,6.201603752443544115e-01,-6.689798185065673586e+00
9.340000000000000000e+02,3.522386807638558270e+00,1.928485023304166157e-01,-6.362962046526725146e+00,-4.349195987162094212e+00,1.457987072246056393e+00,-3.209285376018594871e+00,8.026820545706712107e-01,-8.041154206301838414e+00,-2.284931472209807080e+00,3.691761278663562962e+00,-3.002921608357580485e+00,4.955478934321299711e+00,-3.288273497315303384e+00,6.224194100360922022e+00,-6.233303137583691367e+00,1.539125521500185556e+00,-8.005703638810228284e+00,-9.735035348552683043e-01,2.520415108186150888e-01,-6.884918139287954375e+00
9.350000000000000000e+02,3.227331758306513532e+00,2.925177730095281925e-01,-6.752204448087829824e+00,-5.082378495694995557e+00,1.255029660371708600e+00,-2.994075834164590333e+00,6.438595768235371164e-01,-7.431410136461901850e+00,-1.997322846901788518e+00,3.005178769282557116e+00,-3.148914525905433859e+00,4.677052928459374925e+00,-4.226414800349024503e+00,5.472134503890975665e+00,-6.384216036714395415e+00,1.317830806718509384e+00,-8.266747058880284271e+00,-7.345094178942384033e-01,1.318471564932212903e-01,-6.939738562877862726e+00
9.360000000000000000e+02,3.091048386773192824e+00,3.437124889844013764e-01,-6.478321385112444375e+00,-4.925970796965132514e+00,1.819477275310599662e+00,-3.159367383908169291e+00,8.289464326780608960e-01,-8.119368771995732814e+00,-2.221629836877899500e+00,2.927722736220955468e+00,-3.066337289018183032e+00,4.555480193269248801e+00,-4.024017806306167344e+00,5.106182807467543938e+00,-6.376336746677729650e+00,1.163388506621061858e+00,-8.316735663561127367e+00,-1.156675141666438478e+00,2.347362579211487721e-01,-7.171770173633148282e+00
9.370000000000000000e+02,3.156855519486925221e+00,5.286421264951652876e-01,-6.362111633662212107e+00,-5.181165268078359532e+00,1.844005639497999116e+00,-2.670645733161641999e+00,2.269848784678553388e-01,-8.025764984002583091e+00,-2.479007744373652677e+00,2.833321271152684506e+00,-3.208990802209449988e+00,4.632410822557186059e+00,-4.009266151246729137e+00,5.401707338933260161e+00,-6.394407620514038548e+00,1.072380066970278545e+00,-8.588888866753524809e+00,-1.256821574362428695e+00,2.457635238753939078e-01,-7.152780975401273444e+00
9.380000000000000000e+02,3.041650844773519768e+00,1.079438144772526531e+00,-6.589448074389332000e+00,-4.812311152067286990e+00,1.228948204683038448e+00,-3.344117644723997529e+00,4.066390015531323732e-01,-7.686537513317888148e+00,-2.124913767635058459e+00,2.718465893261732269e+00,-3.216047573195577769e+00,4.570950129655315664e+00,-3.864654139691285906e+00,5.668957396118168290e+00,-6.511274614059040289e+00,1.219490758179015089e+00,-8.253059683318467066e+00,-1.601221891908738648e+00,3.023435619265044672e-01,-7.262142875211941906e+00
9.390000000000000000e+02,3.079868009341904411e+00,5.035320929043177185e-02,-6.104047004587080494e+00,-5.331644604852906255e+00,1.269928672864909069e+00,-3.466493089051409626e+00,2.200047870278245277e-01,-7.888388357832817555e+00,-1.701220641589642257e+00,2.743953923600524369e+00,-3.096647318591993603e+00,4.404076797193169135e+00,-4.144551734209982463e+00,5.462352981001990848e+00,-6.491782990098382555e+00,1.296688035418383178e+00,-8.181086499645958909e+00,-1.481090414267276945e+00,1.827912536740185778e-01,-7.138628335289515903e+00
9.400000000000000000e+02,3.227720173234766232e+00,6.456544805595632042e-01,-6.567363351240066649e+00,-5.225862796317841230e+00,1.781381302558350477e+00,-3.179792194400873129e+00,7.500138516224592600e-01,-7.479524788232733812e+00,-1.952224910590591334e+00,3.249040564036354883e+00,-3.340418883735261080e+00,4.509275801717856247e+00,-3.835535187546305291e+00,5.799095302572360389e+00,-6.627617292918904113e+00,1.798908369962744391e+00,-8.586976517463861924e+00,-9.197526921406674605e-01,2.884433408503560003e-01,-7.196021345385005930e+00
9.410000000000000000e+02,3.163150272606284563e+00,1.566716217570714720e-01,-6.300124829945460192e+00,-5.068627376653106253e+00,6.606756609854910200e-01,-3.205713695597879553e+00,5.481156929502665198e-01,-8.951342688064444886e+00,-2.541885393060862697e+00,2.511801660319115115e+00,-3.137850940461018645e+00,4.578483046136246237e+00,-4.078194877956256015e+00,6.074675436695610387e+00,-6.433364879221150190e+00,1.442729584899773876e+00,-7.965747961987061032e+00,-1.167658900693733459e+00,2.890371420866394980e-01,-7.082865376107749356e+00
9.420000000000000000e+02,2.910576133901168649e+00,3.786782192990850171e-01,-6.145827185457014785e+00,-5.364063518144090104e+00,1.098396805699085155e+00,-2.714531190143624428e+00,2.644103418399216254e-01,-7.618236918677653513e+00,-1.794882646504800894e+00,2.968619732841453196e+00,-3.239827800985445094e+00,4.599300536897124481e+00,-3.914363029798593185e+00,5.286073452682969354e+00,-6.588199035980676577e+00,1.837544365591608608e+00,-8.472060259842351115e+00,-1.388630406661849559e+00,4.858135059877775608e-01,-7.108208153416352815e+00
9.430000000000000000e+02,3.082589489102251168e+00,-5.093792225240600935e-01,-6.300543500291123422e+00,-5.829312273481020767e+00,1.704560693538986982e+00,-2.781935150892278497e+00,2.749456570568082348e-01,-7.700808088532328455e+00,-2.932600431142624586e+00,2.358441978978066622e+00,-3.217140818511611489e+00,4.418375937524554153e+00,-3.559886131742449944e+00,5.416640792545907246e+00,-6.828353364571983164e+00,1.538453174433405124e+00,-8.544154749193001663e+00,-1.060137465907453391e+00,4.024212333752836823e-01,-7.167933160623980449e+00
9.440000000000000000e+02,2.941598605552224743e+00,4.016255682112920833e-01,-6.211563168212834718e+00,-5.449018443469547002e+00,1.648385589950484897e+00,-3.070376511804591146e+00,4.985384011437115070e-01,-8.092548929867753316e+00,-2.431076797885443064e+00,2.248188608698654889e+00,-3.235998835342255298e+00,4.872990810308490239e+00,-3.890723255740232478e+00,5.534004424019312474e+00,-6.794881662007772327e+00,1.308592614905619733e+00,-8.295780134057995525e+00,-1.799660748787411224e+00,4.331587643735906323e-01,-7.144361115860375477e+00
9.450000000000000000e+02,2.878894199820531075e+00,-4.110931131046899889e-01,-6.653438392566664028e+00,-5.458638828345535821e+00,2.047277652790417513e+00,-3.700901836813209833e+00,1.004384394817859349e-01,-7.087628413969160768e+00,-1.881012239574452405e+00,2.603907620902088826e+00,-3.095040522091338175e+00,4.792980561673878093e+00,-3.715344764396453670e+00,5.380356771757295320e+00,-6.783095537102541428e+00,1.739394581336782819e+00,-8.638430165352566803e+00,-1.172968087950744032e+00,7.652785032150288824e-01,-7.264812152727814443e+00
9.460000000000000000e+02,3.058399934914834528e+00,-4.771742212401677286e-01,-6.188032921102039730e+00,-5.622013464642980018e+00,1.905564000386735124e+00,-3.206718887976404808e+00,4.281395333120049385e-01,-8.542551761525848164e+00,-2.286847818804787824e+00,2.048591403366744501e+00,-2.923580000409851110e+00,4.724910811041540981e+00,-3.603249510718959492e+00,5.593884045139392747e+00,-6.875243720855886309e+00,1.971003406047604045e+00,-8.104731987635961588e+00,-1.424309674273348092e+00,7.040562230304490132e-01,-7.009303152421434646e+00
9.470000000000000000e+02,3.040072957978077639e+00,-3.974038360154741323e-01,-6.220054569724817739e+00,-4.783088094564954318e+00,1.964095078042737530e+00,-3.353080189954454227e+00,3.561504478373938576e-01,-8.182272174549616750e+00,-2.190209558412118618e+00,2.261725857589303779e+00,-3.065251763172235577e+00,4.937593037082707248e+00,-3.857273466308110521e+00,5.702151240972932023e+00,-6.949950062913430315e+00,2.005823474408106044e+00,-8.444061620785666022e+00,-1.218826504702599012e+00,6.392317796741746605e-01,-6.919710145294663661e+00
9.480000000000000000e+02,2.990238137188653056e+00,-3.228301142682061253e-01,-5.935609138464101875e+00,-5.532795285789188000e+00,1.372510222572170147e+00,-3.394904514902928661e+00,5.744716704026970877e-01,-7.273410209131803583e+00,-2.084129508647835305e+00,1.991676270316795394e+00,-2.738017651774732997e+00,4.740333844015838238e+00,-2.951281942614468079e+00,5.235979416713034240e+00,-6.845792100989125828e+00,2.388627790615456714e+00,-8.269510000049452358e+00,-1.415212711695675196e+00,1.105881077411034141e+00,-6.724507053772458498e+00
9.490000000000000000e+02,3.248417204054377283e+00,-2.433555582919696980e-01,-6.173642441758812716e+00,-5.572148507893572855e+00,1.458617497434522736e+00,-3.290891960549279904e+00,5.422027150287680453e-01,-7.514932068402504939e+00,-2.411423418289638576e+00,2.392319335448024109e+00,-2.475644281728490714e+00,4.777444235599072719e+00,-3.579228854220537936e+00,5.434378223348638848e+00,-6.889816344791470648e+00,1.670813163572829163e+00,-8.049649856050756114e+00,-1.196848643022409009e+00,1.196588733529538873e+00,-6.635696999627316295e+00
9.500000000000000000e+02,3.397867569464275039e+00,-6.195501169972268407e-01,-6.145913561078454102e+00,-5.728343312641924534e+00,1.951980997236821613e+00,-2.957508685367163270e+00,8.721668574773777660e-02,-7.415671760859510186e+00,-2.253373110695914949e+00,1.914825767016218760e+00,-2.895621353362040740e+00,4.958462150885544872e+00,-3.428760429343963079e+00,5.789333151525401178e+00,-7.009145188860060216e+00,2.739365308595472559e+00,-7.774887818388839911e+00,-9.480298144473600086e-01,1.349482969445166436e+00,-6.757456944953616151e+00
9.510000000000000000e+02,3.565514838237912265e+00,-5.514178448513180619e-01,-5.841383199375950852e+00,-5.677702291565952741e+00,1.447469653748728380e+00,-3.138881381993391617e+00,4.594414477267604879e-01,-7.099218264826158808e+00,-2.489636674856209986e+00,2.257517625946910300e+00,-2.265646481991706374e+00,5.233617073973069189e+00,-3.039850313049698549e+00,5.549896133193078285e+00,-6.808308421471367389e+00,2.524956404024310874e+00,-7.994016226545856973e+00,-7.228427222515216855e-01,1.396075275823232875e+00,-6.450424370516087080e+00
9.520000000000000000e+02,3.521290046700105592e+00,1.526968906887063993e-01,-5.594659869771708038e+00,-5.755403269938329736e+00,2.586969383921742693e+00,-3.448335310971090806e+00,6.103999539029335564e-01,-7.097582521093044328e+00,-1.603207521791541801e+00,2.475112724984623203e+00,-2.227969421782717507e+00,5.073377337747626115e+00,-2.922275582431522079e+00,5.823071701736905581e+00,-7.078583214332410556e+00,2.720516854741735546e+00,-7.616824281337923885e+00,-1.339863787658680749e+00,1.691045488727484392e+00,-6.582383331630941470e+00
9.530000000000000000e+02,3.418517644159261071e+00,-6.224310566319288807e-01,-5.837311782086977985e+00,-5.914960663896787096e+00,2.304408474040939847e+00,-3.744000270857793300e+00,6.285950578174449577e-01,-7.012310338236657614e+00,-2.093744140106673424e+00,2.247166213918152078e+00,-2.281932245688884198e+00,4.857186103331542881e+00,-3.250404249040739213e+00,6.179808304058343360e+00,-7.186958237019154261e+00,2.982854262931107669e+00,-7.667019453137611684e+00,-1.269424111836410907e+00,1.536146177569682081e+00,-6.435649844331765124e+00
9.540000000000000000e+02,3.681102100973876468e+00,1.851724289917430211e-01,-5.994838933081135579e+00,-5.278577371803129914e+00,2.457946735730910603e+00,-3.148370385696460882e+00,5.417062060877012586e-01,-7.259243611232180982e+00,-1.689282114920077404e+00,2.388407693029436896e+00,-2.226046243171570183e+00,5.112217654167805492e+00,-2.855874302738632853e+00,6.045157028395854226e+00,-7.063186485864568098e+00,2.561096178100510823e+00,-7.536475701216791556e+00,-1.355472496629566370e+00,1.803190132895945208e+00,-6.133472519188383210e+00
9.550000000000000000e+02,3.744274680436303182e+00,3.551070708730319492e-01,-5.624231838606227107e+00,-5.544082003470972353e+00,3.006707174061044263e+00,-3.240004976244702739e+00,5.900432334849915472e-01,-7.485614625814778655e+00,-1.874246051241009292e+00,1.998691362957740969e+00,-1.738326213900893036e+00,5.523806078040602863e+00,-2.666965523898732648e+00,6.512720587819685214e+00,-6.907461468556095774e+00,2.725134065826107843e+00,-7.614589108637452419e+00,-8.455111049981949289e-01,1.706657416426472951e+00,-6.147137028736687547e+00
9.560000000000000000e+02,4.010985734339809206e+00,4.568732810037836600e-01,-5.708140197516931913e+00,-5.541579540909948420e+00,2.900829022466262064e+00,-3.398482613370298555e+00,6.709210218309717977e-01,-7.332923860862419652e+00,-1.939455772238555031e+00,2.364463920315978296e+00,-2.148123692131906903e+00,5.256472715598301093e+00,-3.291454527858803214e+00,6.198116848267625656e+00,-6.999897318807172475e+00,2.714066360758993213e+00,-7.723460542967785614e+00,-9.847845979335513311e-01,1.965088203305951353e+00,-5.849311407367303595e+00
9.570000000000000000e+02,4.005564062569678008e+00,-1.086781377027588869e-01,-5.211070262971373879e+00,-4.977053607865522089e+00,2.422783831230231666e+00,-3.601278674127226687e+00,1.202876972338772221e+00,-6.901446127571682965e+00,-2.189429028394269672e+00,2.610571779049373209e+00,-1.751463194413044988e+00,5.180459490542906664e+00,-2.553684413480791005e+00,6.781512594685626283e+00,-6.790623146808131061e+00,2.811347988312077995e+00,-6.985966407257709676e+00,-9.151347513674551459e-01,1.893122064102811031e+00,-5.785219674432804382e+00
9.580000000000000000e+02,4.226629509910935667e+00,3.098813495389659556e-01,-5.321528308828010978e+00,-5.470315313714457339e+00,3.301826834452363357e+00,-2.585251693646647198e+00,9.718041952350486845e-01,-7.742153073602755953e+00,-2.314704551921733078e+00,3.051999847101769525e+00,-1.589128327873348345e+00,5.361908270395997711e+00,-3.092601551777839575e+00,5.986183236347389247e+00,-6.770969610481259338e+00,3.092954070519783549e+00,-7.418474435603216399e+00,-8.832042143970234571e-01,2.020975890431681687e+00,-5.718945300817262378e+00
9.590000000000000000e+02,4.102187440853682254e+00,-2.127574850882779645e-02,-5.003452533114722378e+00,-4.757498184635147176e+00,2.008216755106942308e+00,-3.468720920094488847e+00,1.434527118724242989e+00,-7.839875769076632750e+00,-1.564651332219831215e+00,2.702248099168193640e+00,-1.390330465394365111e+00,5.485797180761513125e+00,-2.488005640301919286e+00,6.441036994743461364e+00,-6.643389757031052056e+00,2.928232266375073944e+00,-7.119647199492567857e+00,-1.007903143573447347e+00,2.012149896970234941e+00,-5.382802288054996609e+00
9.600000000000000000e+02,4.527758376725985023e+00,1.157189829956252747e-01,-5.359312244643622769e+00,-4.905680750759167985e+00,3.571872328844993838e+00,-2.269490553246566122e+00,1.425891586642677122e+00,-6.881518848724777371e+00,-1.421042024642395152e+00,3.480910530202746322e+00,-1.350664194809490404e+00,5.491651951982055024e+00,-2.603490340703362715e+00,6.409447317632507968e+00,-6.360071888437955678e+00,3.343952037772069286e+00,-6.292075758820810272e+00,-8.341169112101441963e-01,2.209360378994138951e+00,-5.033887381830233210e+00
9.610000000000000000e+02,4.624033590533946914e+00,7.018348970526142594e-01,-5.436665535736919352e+00,-4.334383578867238462e+00,3.398232811483776317e+00,-2.374914833617256082e+00,1.327630982636849533e+00,-6.818602175099141682e+00,-7.652792289567416084e-01,3.230100393955675830e+00,-1.335913189146146207e+00,5.772116854352977278e+00,-1.762027957911851184e+00,6.945417602983992467e+00,-6.399589476957118883e+00,2.994233689368988038e+00,-6.375340742842793063e+00,-7.071123211144730858e-01,2.220257868713597649e+00,-4.915541760968808127e+00
9.620000000000000000e+02,5.430179886001994305e+00,9.137236314507241053e-01,-5.078558076893443740e+00,-4.436512415557993805e+00,2.769750075792865474e+00,-1.761207834903160574e+00,1.751023152865509358e+00,-6.781378804991092579e+00,-4.185165765975210617e-01,3.353116495558660315e+00,-1.074558922930846094e+00,5.701945757733178688e+00,-2.315693293230663308e+00,7.256089713298270460e+00,-6.100785756155763018e+00,3.590563851726710887e+00,-6.065692179531196437e+00,-9.117576642954500210e-01,2.308061661654836616e+00,-4.845924136757756351e+00
9.630000000000000000e+02,5.279547820705825956e+00,3.629524417060164820e-01,-4.875686384047632771e+00,-3.949681125570115192e+00,3.226965920972844959e+00,-1.975331803072770676e+00,2.012254335068856648e+00,-7.075850003099274588e+00,-6.291235813550738465e-01,3.191089192737341484e+00,-1.349626961188799878e+00,5.534467047251251159e+00,-1.691400756910934611e+00,6.834711348032616485e+00,-5.902355923754639910e+00,3.383588001374210119e+00,-6.247258890299995038e+00,-2.759893469071190153e-01,2.589739209684586818e+00,-4.536909660829244295e+00
9.640000000000000000e+02,5.380308087746271006e+00,2.401472036140812616e-01,-4.742996541455216430e+00,-4.227875759580287607e+00,2.571075720602832071e+00,-1.516520822878066888e+00,1.738713062987574220e+00,-6.517511867126859926e+00,-5.193182160341379694e-01,3.839688501030591450e+00,-1.113358948237139989e+00,5.829275744198797682e+00,-1.672546553305824579e+00,6.913263475107238598e+00,-5.681219302496036683e+00,3.595018781388023665e+00,-5.920677148308494786e+00,1.183090689527772632e-01,2.238144367741334406e+00,-4.594302515389999897e+00
9.650000000000000000e+02,5.768191877814740742e+00,1.331427027849002576e+00,-5.014751918075577741e+00,-3.208703931093016770e+00,3.762869745775369257e+00,-1.851691734985820847e+00,2.282023801572599098e+00,-6.482559636271340686e+00,-4.679939120581665390e-01,4.410304992295703386e+00,-1.030610710246527839e+00,5.887399167357100005e+00,-1.996499049902247913e+00,7.017973710513421004e+00,-5.430114549105642396e+00,2.762765145448492721e+00,-5.066057405821897675e+00,1.421693759757078901e-01,2.356998946891893265e+00,-4.520940147033755352e+00
9.660000000000000000e+02,5.972549140113327937e+00,1.307128353583399738e+00,-4.969951503050096697e+00,-3.375532827110446554e+00,3.405111765011699099e+00,-1.592577920359535382e+00,2.137582152589126760e+00,-6.354366015718825977e+00,-2.264066318489378338e-01,4.332561300701236462e+00,-1.092800120564960897e+00,5.756871400616941692e+00,-2.089703911876814146e+00,7.534369407508017424e+00,-5.453677350495540033e+00,2.819567941633934538e+00,-5.384061933708850667e+00,3.263327038747379505e-01,2.211499936072634842e+00,-4.290802796323095691e+00
9.670000000000000000e+02,5.998296333757640930e+00,2.165894057602380851e+00,-5.036772813799678339e+00,-3.645483036840836633e+00,3.731938176127752360e+00,-1.096024869520781264e+00,2.307886537279340899e+00,-6.535126289472352745e+00,-3.516915759324918955e-01,4.668388952742939857e+00,-9.517671156774019092e-01,5.854692902687327560e+00,-1.634391512963463855e+00,7.420502067256260936e+00,-5.159153115711977655e+00,3.214296915678393152e+00,-5.067260136564582851e+00,-2.221291909246509433e-01,2.544852454947577503e+00,-4.222056940849415518e+00
9.680000000000000000e+02,6.245947847292938171e+00,2.093687462202466154e+00,-4.911440680747365839e+00,-3.396489524245348335e+00,3.497176595263780552e+00,-1.350794176900166788e+00,2.319199955507595501e+00,-6.591190309826815863e+00,-4.535801552069543274e-01,4.977730055040187729e+00,-1.003631974703132812e+00,5.840397335675444168e+00,-1.325372069555270871e+00,7.408565513423117643e+00,-5.255655608431610837e+00,2.606439678307239660e+00,-5.358558642221563417e+00,3.661678869063860198e-01,2.251388724233652106e+00,-3.902062399512587820e+00
9.690000000000000000e+02,6.071469625156635352e+00,1.807543302683452646e+00,-4.838158001671691189e+00,-3.246387066588795722e+00,3.706434203851991516e+00,-1.154370165079579458e+00,2.100027355359790349e+00,-6.577142844783776532e+00,7.432937545946863289e-02,4.127483765777181013e+00,-1.061352336353482251e+00,5.756475371827843190e+00,-1.670891008139768985e+00,7.658925216523200241e+00,-5.123743599304503071e+00,2.958069757237693054e+00,-5.717023353614393955e+00,-3.126934791082354170e-01,2.193341857159117225e+00,-4.072412083252577197e+00
9.700000000000000000e+02,5.931365068188409140e+00,2.120438946767461363e+00,-5.149479692211872184e+00,-3.465878958806446253e+00,3.802441852875346306e+00,-5.135290411094605156e-01,2.270177775728224212e+00,-5.714541354062257383e+00,-4.790255627968778018e-01,5.001550341939188016e+00,-1.169508814720224610e+00,5.514984423297958571e+00,-1.447103195528642416e+00,6.978433752182110261e+00,-4.915677901441092956e+00,2.841208938522039151e+00,-5.421836164563908156e+00,6.820738386046699686e-01,1.864785939198628339e+00,-4.263246795096925723e+00
9.710000000000000000e+02,5.770563997040630611e+00,1.533573840373593455e+00,-4.705764919450853512e+00,-3.556090044167474762e+00,2.752770690002682930e+00,-1.190941835115595149e+00,1.798134860528936674e+00,-7.332806479587601345e+00,5.114171378126017298e-03,5.339738730950336354e+00,-9.117726531661900502e-01,5.735239339147818249e+00,-1.865682942794724353e+00,7.308638698303018266e+00,-5.257218139950544433e+00,2.888531086072864795e+00,-5.632498472647312404e+00,3.549676386833377495e-01,1.919545812476069813e+00,-4.204011450821995233e+00
9.720000000000000000e+02,5.676450934062128084e+00,1.176514927213036188e+00,-5.475431067623798498e+00,-3.798531869359099478e+00,3.100680094628344374e+00,-9.241364292857767726e-01,1.925830643240810547e+00,-6.853753616901315127e+00,-2.828912195571599009e-01,5.124003991089289833e+00,-1.233337788526731593e+00,5.513791800297371815e+00,-2.047841980834480768e+00,7.399909151361785398e+00,-5.051381274463831339e+00,2.621545847798758100e+00,-5.821328161545965330e+00,-6.426091745854281556e-02,1.776622499664880950e+00,-4.359894585849135140e+00
9.730000000000000000e+02,5.721367707061343566e+00,2.138505799678284802e+00,-5.037651777079164894e+00,-3.045959718723134646e+00,3.731700914229338473e+00,-5.160885491657363211e-01,1.828541383094301809e+00,-6.917394817858824929e+00,-4.673437873328686321e-01,5.099049498711453410e+00,-1.724665968670263450e+00,5.571793111843914126e+00,-1.807451516353512311e+00,6.671399126859237860e+00,-5.179309748158773985e+00,3.300315045802990177e+00,-5.734155831490737931e+00,1.944201813216456798e-01,1.613138184371869288e+00,-4.436350182289828581e+00
9.740000000000000000e+02,5.604692037746393574e+00,2.036750175154844467e+00,-5.195819167986210019e+00,-2.984352248166840749e+00,2.888707469793990512e+00,-6.990207941820179016e-01,2.028040846428061261e+00,-6.691724419991484929e+00,-9.809533680115453680e-02,5.453713733463714242e+00,-1.580572859348010173e+00,5.423053642098739857e+00,-1.777796621721007719e+00,7.166282657038123283e+00,-5.294111008295787180e+00,2.445460890417167299e+00,-5.406522672172489941e+00,2.319883471701565947e-01,1.709590072692872997e+00,-4.780876010169095913e+00
9.750000000000000000e+02,5.571501856065982139e+00,2.183440873396409909e+00,-5.375779503112052105e+00,-3.386607910020717593e+00,2.905271550458349061e+00,-1.119607138583210926e+00,1.625798671387924443e+00,-6.828040356404430966e+00,-1.409987905785968221e-01,4.940254244711486997e+00,-1.691756837594035723e+00,5.345423801111638618e+00,-2.276884828715187492e+00,6.900116475146067962e+00,-5.132156539408068596e+00,2.846415617896418393e+00,-5.841785182104008989e+00,-1.196784164434990250e-01,1.305888328372035057e+00,-4.770438849446321683e+00
9.760000000000000000e+02,5.368772398924721578e+00,1.842804400694360911e+00,-5.623438424364102239e+00,-3.252962360342776194e+00,3.077601659775762943e+00,-1.414693132760860061e+00,1.862293812335809706e+00,-6.788225985079256120e+00,-5.334100007678354016e-01,4.304546025380823870e+00,-1.928244728118449824e+00,5.431169571253035677e+00,-2.496561448016517026e+00,6.457177633533327743e+00,-5.270705260457182462e+00,2.417733624907034251e+00,-6.254175773928610127e+00,-1.732040844945073321e-01,1.097530027068064573e+00,-4.792905019715225201e+00
9.770000000000000000e+02,5.346528869480212443e+00,1.184578009722428105e+00,-5.962448743109486138e+00,-3.675983649461985525e+00,3.369934232807729302e+00,-1.044003698767153709e+00,1.454042005831293949e+00,-7.299647345017919342e+00,-7.932421286777178171e-01,4.426426502513630012e+00,-2.155633982318397646e+00,5.447412242110514669e+00,-2.418464514315651570e+00,7.205133619341461682e+00,-5.499814846457372397e+00,2.234902985115843066e+00,-6.236989742630878908e+00,1.025734627292555906e-01,1.139485020249179303e+00,-4.888715218276779240e+00
9.780000000000000000e+02,4.960466897863910596e+00,1.654446123851974315e+00,-5.647751461276115492e+00,-3.567893286395678043e+00,3.299249766828964425e+00,-1.216763693789592926e+00,1.204054789658817404e+00,-7.301490078030151487e+00,-4.025645263855299194e-01,4.417182015315852972e+00,-1.935971909349227360e+00,5.243772329935548981e+00,-2.995711702742578364e+00,6.602699196618200261e+00,-5.215776458342037181e+00,1.983062913734925825e+00,-6.161539965469660096e+00,-6.871217501910091563e-02,9.047430764412207616e-01,-4.996616870121818543e+00
9.790000000000000000e+02,5.059010240878104803e+00,1.517995675367898700e+00,-5.785787570651900857e+00,-3.615424673413071943e+00,2.485792549270135599e+00,-1.765508352910962753e+00,1.190393224774095149e+00,-6.992641157271076047e+00,-9.764484971843467864e-01,5.192810203387256962e+00,-2.067780633636877141e+00,4.870822225460754495e+00,-2.898145827578046507e+00,6.217538365791203780e+00,-5.148639759902862600e+00,1.873737500292385949e+00,-6.499056111125963042e+00,-1.645506524979471474e-01,1.090403691559320487e+00,-4.977408012974449569e+00
9.800000000000000000e+02,5.265557478957790138e+00,1.894491003595892398e+00,-5.769936436450872286e+00,-3.568413553978504904e+00,2.917066378923922620e+00,-1.391460535607276672e+00,1.256160107285002603e+00,-7.121622566591447878e+00,-5.755467777702913956e-01,4.388136294701112661e+00,-2.298879463750179930e+00,4.746898958052917727e+00,-2.947181921611133237e+00,6.457966172077832745e+00,-5.073335267242887525e+00,2.356826455250869312e+00,-6.164268337538049813e+00,-1.153136530902153234e-01,9.249814175912896008e-01,-5.098151706046374798e+00
9.810000000000000000e+02,5.028482123138275917e+00,1.354802804439115604e+00,-5.568939251330333740e+00,-3.398778396202937202e+00,3.053294746874555265e+00,-1.677338621104757177e+00,1.158630214400951486e+00,-6.908848643695719716e+00,-1.132448024701941058e+00,4.320597935455612770e+00,-2.348298793130321194e+00,4.889549331003632204e+00,-2.391182634729635659e+00,6.315368613421268762e+00,-5.365871226505948499e+00,1.644001856821928120e+00,-6.979555575400939738e+00,2.072941584496563738e-01,8.743821421447989239e-01,-5.288149134467246881e+00
9.820000000000000000e+02,4.730834710714955982e+00,1.699704019703733415e+00,-5.793477818491888698e+00,-3.093182920111397394e+00,3.542810650249490489e+00,-1.884005392663016476e+00,1.492584200766230218e+00,-7.384710788617255162e+00,-1.026445700968296348e+00,4.507399652258460954e+00,-2.592426747015351030e+00,4.929927237776712268e+00,-3.291516809942430122e+00,6.009276866574991161e+00,-5.125001812027081272e+00,9.241762159795572362e-01,-6.214750975776360598e+00,2.067788534108790377e-01,7.696060538883550128e-01,-5.127551904612501765e+00
9.830000000000000000e+02,4.820066471046126289e+00,1.587634854564525799e+00,-5.881259304050048264e+00,-3.610740175967707799e+00,2.342341290340419047e+00,-1.256375714324331261e+00,9.052911474248580559e-01,-6.688114976075034690e+00,-1.311374719529665445e+00,4.120164395917344180e+00,-2.193563479874876432e+00,4.711670106825543769e+00,-2.300182892893184228e+00,6.397913534980694372e+00,-5.383022468362076651e+00,1.823774481344383469e+00,-6.606785227777951519e+00,-5.182955846106963582e-01,7.129228112793792871e-01,-5.201806030750262266e+00
9.840000000000000000e+02,4.862545841759722265e+00,1.001253631228711916e+00,-5.487324504905255473e+00,-3.966982660173910880e+00,1.788939325695222848e+00,-2.097741819904806349e+00,1.188751285839330096e+00,-7.640946061305453618e+00,-8.838811574709303232e-01,4.799823490910813284e+00,-2.333927073284290721e+00,4.849978410716492938e+00,-2.386745166527721729e+00,5.624160910846091710e+00,-5.222591286250690246e+00,1.935039001191559249e+00,-6.979825548971055227e+00,2.733382713543666687e-02,1.015677997999601789e+00,-5.371859029367958449e+00
9.850000000000000000e+02,4.871070784352033556e+00,1.236792376437702901e+00,-6.106569716739811859e+00,-3.465709145090082988e+00,2.830344958404651390e+00,-1.213950733551794947e+00,1.073380989638260008e+00,-7.406977022585726544e+00,-1.104064378801204782e+00,5.009497668975447127e+00,-2.740332736762936872e+00,4.875043635787648988e+00,-3.365303887059524879e+00,6.254553255745807228e+00,-5.521398627770900625e+00,2.133913163202445951e+00,-7.013339809443385420e+00,-1.644207580382518463e-01,8.316283637866171974e-01,-5.359564533798092612e+00
9.860000000000000000e+02,4.827079907736931297e+00,5.668866789609350310e-01,-6.428513340331652337e+00,-3.784006664869203007e+00,2.710164961819398588e+00,-1.606208917231581434e+00,1.028802780609173295e+00,-7.702012241161890316e+00,-1.048555285879074095e+00,4.004518819966086163e+00,-2.541572457155572007e+00,4.876098417692323217e+00,-2.839870078461340874e+00,5.831284283492083276e+00,-5.305830188253080060e+00,1.880699981751861927e+00,-6.770404982326215126e+00,-1.834890269873008517e-01,8.594863742303123777e-01,-5.523412859009988907e+00
9.870000000000000000e+02,4.790687282206506303e+00,2.036065249589510628e+00,-5.640584240245090974e+00,-3.620546526835247469e+00,2.134984164660079120e+00,-1.597095699571463356e+00,1.132063847270003754e+00,-7.171101074047397717e+00,-8.344564200996351655e-01,4.330488381009385712e+00,-2.541866825806230246e+00,4.564050449722272695e+00,-3.022265014467897082e+00,6.443706498652561621e+00,-5.303070857332230936e+00,2.037086538495484156e+00,-6.475574695054349128e+00,-2.250653264342654114e-01,7.631848645050283153e-01,-5.526049493949206415e+00
9.880000000000000000e+02,4.803802499367907153e+00,1.125922672099585409e+00,-5.859405481293301854e+00,-3.884340121908785193e+00,1.797021337527099361e+00,-1.569578840904215733e+00,1.040189740368061555e+00,-7.481599863190648847e+00,-1.153836474224586128e+00,4.499886870390664484e+00,-2.587186143506360114e+00,4.457074757826757327e+00,-3.511899478083832182e+00,5.943583542265666431e+00,-5.392575327823606379e+00,2.227884628775112397e+00,-6.833782390165074716e+00,-1.586015228779647790e-01,6.848094910335572605e-01,-5.423102036336100440e+00
9.890000000000000000e+02,4.895918450963437252e+00,1.565852444366143015e+00,-5.953273614681084958e+00,-3.804727773512088795e+00,2.573407328057853771e+00,-1.929007488418841509e+00,9.630874407084792921e-01,-7.008022347853708034e+00,-4.058650842182877083e-01,4.446246011840037760e+00,-2.556511503776404570e+00,4.974560990003747740e+00,-2.714045557335935221e+00,5.899910704552440599e+00,-5.554491349575533476e+00,2.752831909450192072e+00,-6.798623901154245530e+00,-1.943088898640863427e-01,8.398664851395354347e-01,-5.493563046487455637e+00
9.900000000000000000e+02,4.830321897135991804e+00,1.221818354003067375e+00,-6.001836647204150665e+00,-3.578603847921368430e+00,2.755629507162287162e+00,-1.783359178685939073e+00,7.874421431400746574e-01,-8.398519389367255172e+00,-1.459590970063662674e+00,4.166839634612903964e+00,-2.556344223133134808e+00,4.631102139259794193e+00,-3.528322318863717388e+00,6.031553048704347830e+00,-5.637133930304243812e+00,2.319526953673025194e+00,-6.749617688167750096e+00,1.376917643495605414e-01,8.288825978835182573e-01,-5.572349148187074164e+00
9.910000000000000000e+02,4.538479569361746790e+00,7.246459984696669299e-01,-6.070388269317015251e+00,-3.819175806333130918e+00,2.866441634107576242e+00,-1.467465910385551409e+00,1.043306597826605842e+00,-7.124686682819723060e+00,-1.082473292431458844e+00,3.811431319275861096e+00,-2.198119608549726323e+00,4.891014371734144994e+00,-2.625585104124326552e+00,5.899175290560242146e+00,-5.688891878069389563e+00,2.555166377936962885e+00,-6.743004458328959672e+00,-2.039366312763867262e-01,9.070565468533324793e-01,-5.500104041800845778e+00
9.920000000000000000e+02,4.713726123818378078e+00,1.022801531767618677e+00,-5.612770304838861968e+00,-4.388517972631614583e+00,3.223343056198202827e+00,-1.643358617781758957e+00,8.381167251774872540e-01,-7.628503150916357001e+00,-1.560654991954823378e+00,4.066844139542639347e+00,-2.353246648626968973e+00,4.688182251960591351e+00,-3.231329230005955289e+00,5.500401352753314654e+00,-5.795161090358230460e+00,2.372197953613703447e+00,-7.163001957563262856e+00,-5.299774419090379496e-01,9.950735402406255536e-01,-5.557073406378282954e+00
9.930000000000000000e+02,4.432064751595667929e+00,5.473380955957971583e-01,-5.814212265224769638e+00,-3.932738216656969321e+00,2.562928667405010241e+00,-2.629462687568753676e+00,7.086816747234273572e-01,-7.552514690039316747e+00,-1.581892045718524820e+00,3.441990405678029497e+00,-2.516298831562960192e+00,4.895431315521737048e+00,-2.982311800335341712e+00,5.776737164619151876e+00,-5.771029152631102832e+00,1.795226243823349499e+00,-6.869537649460664142e+00,-4.292828376521415912e-01,1.236395420353907371e+00,-5.671762566916346948e+00
9.940000000000000000e+02,4.543339279821794641e+00,7.934660076978831134e-01,-5.397298709162370756e+00,-4.364424971522790742e+00,3.116820833874228036e+00,-1.742880869067926497e+00,9.153923416860135776e-01,-6.911775421719772439e+00,-1.144173591407840807e+00,3.766271439460735504e+00,-2.290638007920834607e+00,5.315329429408535589e+00,-2.846234453572203726e+00,6.468073413606637345e+00,-5.775086873223493455e+00,1.770989123033668733e+00,-6.754286640666523844e+00,-5.471128567854630642e-01,1.169854245598932474e+00,-5.527340704203304256e+00
9.950000000000000000e+02,4.607568940778285160e+00,1.254875836310807902e+00,-6.129173222937448706e+00,-3.891028901142417062e+00,2.815047740210550042e+00,-2.428993221923755108e+00,9.554968340855695130e-01,-7.464122108177654091e+00,-1.273705151578504502e+00,3.611567464388378390e+00,-2.299070115914648937e+00,5.092837768904690421e+00,-2.888645856195100947e+00,5.882554425991268765e+00,-5.956725655177102396e+00,2.104336427249163588e+00,-7.112731084482063260e+00,-1.991345911748059749e-01,1.364384314226738670e+00,-5.267077923546639617e+00
9.960000000000000000e+02,4.736177125416408451e+00,5.306852031333701980e-01,-6.162893632007254929e+00,-4.291371204728410937e+00,3.277867175827190227e+00,-1.292358180339211016e+00,9.952966665636246990e-01,-6.780229078910310569e+00,-1.575882601186753718e+00,3.884020767488862713e+00,-2.188462925399045300e+00,5.098867238461857632e+00,-2.445530496269921361e+00,6.041458174876113141e+00,-5.897742378283876263e+00,2.582203065425752175e+00,-6.423676217324403304e+00,-2.229080712848829915e-02,1.496437210238810822e+00,-5.305267625871537440e+00
9.970000000000000000e+02,4.932974743208154322e+00,4.100277319333290316e-01,-5.700169372231140841e+00,-3.825672966246711049e+00,3.206653461706407970e+00,-2.183076319414895217e+00,1.271814521851429625e+00,-7.169149326339923078e+00,-2.896530841060612760e-01,4.253582303431828748e+00,-2.044422181652607584e+00,4.990735146669204703e+00,-2.476697803455397473e+00,6.012416476387728359e+00,-5.903210100244314695e+00,3.063600057006613753e+00,-6.909343128267265932e+00,-4.174264049118359687e-01,1.481920728657933228e+00,-5.012360837434212790e+00
9.980000000000000000e+02,4.817943426582558253e+00,8.647274190801346183e-01,-5.314012026976468128e+00,-4.233376990669003526e+00,3.415184194605706658e+00,-1.817828498778267798e+00,1.087984539941771134e+00,-6.718300356146448493e+00,-1.394458455281843090e+00,3.685913009194641710e+00,-2.149169266506638198e+00,5.385068297568296636e+00,-2.713886768738416500e+00,6.327528952354078307e+00,-5.958504525898567827e+00,2.222959709470952561e+00,-6.393514952392088446e+00,-4.004840140764933665e-01,1.891995269052306750e+00,-5.009613624766505957e+00
9.990000000000000000e+02,4.651072169121234445e+00,6.242122091864666933e-01,-5.542218848862187741e+00,-4.141646400091189228e+00,3.386759793325315293e+00,-2.020164383304594136e+00,1.085572258049039229e+00,-6.958147833004475480e+00,-1.096512034733370555e+00,3.323758828537628496e+00,-1.974935918539659108e+00,5.157192082552429113e+00,-2.577122650043152774e+00,6.268185293307769079e+00,-6.018039928408572159e+00,2.845132058847173795e+00,-6.399498401794534885e+00,-6.963298346800270711e-01,1.912687211105093210e+00,-5.102849885181991674e+00

